Correction Trees as an Alternative to Turbo Codes and Low Density Parity Check Codes

The rapidly improving performance of modern hardware renders convolutional codes obsolete, and allows for the practical implementation of more sophisticated correction codes such as low density parity check (LDPC) and turbo codes (TC). Both are decoded by iterative algorithms, which require a disproportional computational effort for low channel noise. They are also unable to correct higher noise levels, still below the Shannon theoretical limit. In this paper, we discuss an enhanced version of a convolutional-like decoding paradigm which adopts very large spaces of possible system states, of the order of $2^{64}$. Under such conditions, the traditional convolution operation is rendered useless and needs to be replaced by a carefully designed state transition procedure. The size of the system state space completely changes the correction philosophy, as state collisions are virtually impossible and the decoding procedure becomes a correction tree. The proposed decoding algorithm is practically cost-free for low channel noise. As the channel noise approaches the Shannon limit, it is still possible to perform correction, although its cost increases to infinity. In many applications, the implemented decoder can essentially outperform both LDPC and TC. This paper describes the proposed correction paradigm and theoretically analyzes the asymptotic correction performance. The considered encoder and decoder were verified experimentally for the binary symmetric channel. The correction process remains practically cost-free for channel error rates below 0.05 and 0.13 for the 1/2 and 1/4 rate codes, respectively. For the considered resource limit, the output bit error rates reach the order of $10^{-3}$ for channel error rates 0.08 and 0.18. The proposed correction paradigm can be easily extended to other communication channels; the appropriate generalizations are also discussed in this study.

==> charts/comp1.csv <==
94.99999999999997,0.999000499750125
143.9999999999999,0.9980009995002499
158.99999999999994,0.9970014992503748
162.99999999999994,0.9960019990004998
173.99999999999991,0.9950024987506247
181.99999999999994,0.9940029985007496
188.99999999999986,0.9930034982508745
190.99999999999986,0.9920039980009995
211.9999999999999,0.9910044977511244
213.99999999999986,0.9900049975012494
223.,0.9890054972513743
223.99999999999974,0.9880059970014993
223.99999999999974,0.9870064967516242
223.99999999999974,0.9860069965017492
226.9999999999999,0.9850074962518741
229.99999999999986,0.984007996001999
232.99999999999972,0.9830084957521239
238.99999999999991,0.9820089955022488
240.99999999999974,0.9810094952523738
241.9999999999999,0.9800099950024987
243.9999999999999,0.9790104947526237
247.00000000000003,0.9780109945027486
247.00000000000003,0.9770114942528736
248.99999999999974,0.9760119940029985
251.9999999999998,0.9750124937531235
254.99999999999966,0.9740129935032483
258.9999999999998,0.9730134932533733
259.9999999999999,0.9720139930034982
259.9999999999999,0.9710144927536232
260.99999999999994,0.9700149925037481
262.99999999999983,0.9690154922538731
264.9999999999998,0.968015992003998
265.9999999999998,0.967016491754123
265.9999999999998,0.9660169915042479
270.9999999999998,0.9650174912543729
274.,0.9640179910044977
274.,0.9630184907546226
274.99999999999983,0.9620189905047476
275.9999999999997,0.9610194902548725
276.9999999999998,0.9600199900049975
277.99999999999966,0.9590204897551224
278.9999999999999,0.9580209895052474
280.99999999999966,0.9570214892553723
280.99999999999966,0.9560219890054973
281.9999999999999,0.9550224887556222
285.9999999999998,0.9540229885057472
285.9999999999998,0.953023488255872
287.00000000000006,0.952023988005997
288.99999999999994,0.9510244877561219
289.9999999999997,0.9500249875062469
291.9999999999998,0.9490254872563718
291.9999999999998,0.9480259870064968
293.00000000000006,0.9470264867566217
293.00000000000006,0.9460269865067467
293.99999999999966,0.9450274862568716
293.99999999999966,0.9440279860069964
295.99999999999983,0.9430284857571214
296.99999999999994,0.9420289855072463
296.99999999999994,0.9410294852573713
296.99999999999994,0.9400299850074962
298.99999999999994,0.9390304847576212
299.99999999999983,0.9380309845077461
301.99999999999994,0.9370314842578711
302.99999999999983,0.936031984007996
303.9999999999998,0.935032483758121
305.00000000000006,0.9340329835082459
309.,0.9330334832583709
310.99999999999966,0.9320339830084957
310.99999999999966,0.9310344827586207
313.9999999999996,0.9300349825087456
315.9999999999997,0.9290354822588706
316.9999999999998,0.9280359820089955
317.99999999999994,0.9270364817591205
320.99999999999983,0.9260369815092454
321.99999999999994,0.9250374812593704
321.99999999999994,0.9240379810094953
322.9999999999997,0.9230384807596201
322.9999999999997,0.9220389805097451
322.9999999999997,0.92103948025987
323.9999999999996,0.920039980009995
324.9999999999997,0.9190404797601199
325.99999999999994,0.9180409795102449
325.99999999999994,0.9170414792603698
325.99999999999994,0.9160419790104948
325.99999999999994,0.9150424787606197
326.99999999999994,0.9140429785107447
330.9999999999998,0.9130434782608696
335.9999999999997,0.9120439780109945
335.9999999999997,0.9110444777611194
335.9999999999997,0.9100449775112444
338.9999999999996,0.9090454772613693
339.99999999999983,0.9080459770114943
340.9999999999999,0.9070464767616192
344.9999999999999,0.9060469765117442
344.9999999999999,0.9050474762618691
346.9999999999999,0.904047976011994
349.99999999999966,0.9030484757621189
349.99999999999966,0.9020489755122438
350.99999999999983,0.9010494752623688
351.9999999999998,0.9000499750124937
353.99999999999983,0.8990504747626187
353.99999999999983,0.8980509745127436
353.99999999999983,0.8970514742628686
353.99999999999983,0.8960519740129935
354.9999999999997,0.8950524737631185
356.9999999999996,0.8940529735132434
360.,0.8930534732633684
360.,0.8920539730134933
360.,0.8910544727636182
360.99999999999983,0.8900549725137431
360.99999999999983,0.889055472263868
360.99999999999983,0.888055972013993
362.00000000000006,0.887056471764118
362.00000000000006,0.8860569715142429
362.99999999999955,0.8850574712643678
363.9999999999996,0.8840579710144928
365.99999999999955,0.8830584707646177
367.,0.8820589705147426
368.,0.8810594702648675
369.9999999999996,0.8800599700149925
369.9999999999996,0.8790604697651174
370.9999999999998,0.8780609695152424
370.9999999999998,0.8770614692653673
371.99999999999983,0.8760619690154923
371.99999999999983,0.8750624687656172
371.99999999999983,0.8740629685157422
374.9999999999996,0.8730634682658671
374.9999999999996,0.8720639680159921
375.99999999999983,0.871064467766117
376.9999999999998,0.8700649675162418
376.9999999999998,0.8690654672663668
376.9999999999998,0.8680659670164917
377.9999999999998,0.8670664667666167
378.99999999999983,0.8660669665167416
379.99999999999994,0.8650674662668666
381.9999999999998,0.8640679660169915
382.9999999999997,0.8630684657671164
382.9999999999997,0.8620689655172413
382.9999999999997,0.8610694652673663
382.9999999999997,0.8600699650174912
383.9999999999997,0.8590704647676162
384.99999999999994,0.8580709645177411
384.99999999999994,0.8570714642678661
385.9999999999998,0.856071964017991
388.,0.855072463768116
389.9999999999999,0.8540729635182409
390.99999999999994,0.8530734632683659
392.9999999999999,0.8520739630184908
404.9999999999997,0.8510744627686158
404.9999999999997,0.8500749625187406
405.9999999999997,0.8490754622688655
405.9999999999997,0.8480759620189905
406.99999999999943,0.8470764617691154
409.00000000000006,0.8460769615192404
409.99999999999994,0.8450774612693653
409.99999999999994,0.8440779610194903
410.99999999999966,0.8430784607696152
410.99999999999966,0.8420789605197401
410.99999999999966,0.841079460269865
413.9999999999997,0.84007996001999
414.9999999999998,0.8390804597701149
415.9999999999996,0.8380809595202399
416.9999999999996,0.8370814592703648
416.9999999999996,0.8360819590204898
417.99999999999983,0.8350824587706147
417.99999999999983,0.8340829585207397
418.99999999999983,0.8330834582708646
422.,0.8320839580209896
425.00000000000006,0.8310844577711145
425.99999999999994,0.8300849575212395
426.9999999999998,0.8290854572713643
426.9999999999998,0.8280859570214892
428.9999999999998,0.8270864567716142
430.9999999999995,0.8260869565217391
430.9999999999995,0.8250874562718641
431.99999999999983,0.824087956021989
432.99999999999966,0.823088455772114
432.99999999999966,0.8220889555222388
432.99999999999966,0.8210894552723638
433.99999999999966,0.8200899550224887
434.99999999999966,0.8190904547726137
434.99999999999966,0.8180909545227386
435.99999999999983,0.8170914542728636
435.99999999999983,0.8160919540229885
437.9999999999998,0.8150924537731135
437.9999999999998,0.8140929535232384
439.99999999999955,0.8130934532733634
439.99999999999955,0.8120939530234883
440.9999999999996,0.8110944527736133
441.9999999999995,0.8100949525237382
442.99999999999994,0.809095452273863
442.99999999999994,0.808095952023988
443.99999999999983,0.8070964517741129
444.9999999999995,0.8060969515242379
446.00000000000006,0.8050974512743628
446.00000000000006,0.8040979510244878
446.9999999999997,0.8030984507746127
446.9999999999997,0.8020989505247377
447.99999999999955,0.8010994502748625
449.00000000000006,0.8000999500249875
449.00000000000006,0.7991004497751124
451.9999999999999,0.7981009495252374
453.99999999999983,0.7971014492753623
453.99999999999983,0.7961019490254873
454.9999999999998,0.7951024487756122
456.9999999999997,0.7941029485257372
458.,0.7931034482758621
458.9999999999998,0.792103948025987
458.9999999999998,0.791104447776112
458.9999999999998,0.790104947526237
458.9999999999998,0.7891054472763619
459.9999999999998,0.7881059470264867
460.99999999999983,0.7871064467766117
461.9999999999997,0.7861069465267366
463.9999999999998,0.7851074462768616
463.9999999999998,0.7841079460269865
464.9999999999996,0.7831084457771115
465.9999999999995,0.7821089455272364
465.9999999999995,0.7811094452773613
466.99999999999966,0.7801099450274862
466.99999999999966,0.7791104447776112
470.99999999999955,0.7781109445277361
472.9999999999995,0.777111444277861
473.9999999999997,0.776111944027986
474.9999999999998,0.775112443778111
474.9999999999998,0.7741129435282359
475.99999999999994,0.7731134432783608
478.9999999999995,0.7721139430284858
478.9999999999995,0.7711144427786107
479.99999999999994,0.7701149425287357
479.99999999999994,0.7691154422788606
481.99999999999955,0.7681159420289855
481.99999999999955,0.7671164417791104
485.9999999999995,0.7661169415292354
485.9999999999995,0.7651174412793603
485.9999999999995,0.7641179410294853
486.99999999999966,0.7631184407796102
486.99999999999966,0.7621189405297352
489.9999999999997,0.7611194402798601
489.9999999999997,0.760119940029985
490.9999999999997,0.7591204397801099
495.9999999999997,0.7581209395302348
496.99999999999983,0.7571214392803598
496.99999999999983,0.7561219390304847
498.99999999999983,0.7551224387806097
498.99999999999983,0.7541229385307346
500.9999999999997,0.7531234382808596
500.9999999999997,0.7521239380309845
502.9999999999999,0.7511244377811095
502.9999999999999,0.7501249375312344
505.,0.7491254372813594
505.9999999999996,0.7481259370314843
507.00000000000006,0.7471264367816093
507.00000000000006,0.7461269365317341
507.99999999999955,0.7451274362818591
507.99999999999955,0.744127936031984
511.99999999999955,0.743128435782109
512.9999999999994,0.7421289355322339
512.9999999999994,0.7411294352823588
513.9999999999997,0.7401299350324837
513.9999999999997,0.7391304347826086
514.9999999999997,0.7381309345327336
516.,0.7371314342828585
516.,0.7361319340329835
516.9999999999999,0.7351324337831084
517.9999999999997,0.7341329335332334
519.9999999999998,0.7331334332833583
519.9999999999998,0.7321339330334833
520.9999999999997,0.7311344327836082
524.9999999999997,0.7301349325337332
525.9999999999998,0.7291354322838581
528.9999999999999,0.7281359320339831
529.9999999999995,0.727136431784108
530.9999999999999,0.7261369315342329
530.9999999999999,0.7251374312843578
530.9999999999999,0.7241379310344828
531.9999999999995,0.7231384307846077
533.9999999999998,0.7221389305347327
534.9999999999994,0.7211394302848576
536.9999999999999,0.7201399300349824
539.0000000000001,0.7191404297851074
540.0000000000001,0.7181409295352323
540.9999999999992,0.7171414292853573
540.9999999999992,0.7161419290354822
541.9999999999997,0.7151424287856072
541.9999999999997,0.7141429285357321
541.9999999999997,0.7131434282858571
542.9999999999997,0.712143928035982
543.9999999999994,0.711144427786107
543.9999999999994,0.7101449275362319
543.9999999999994,0.7091454272863569
545.9999999999995,0.7081459270364818
546.9999999999995,0.7071464267866068
549.9999999999992,0.7061469265367317
549.9999999999992,0.7051474262868566
550.9999999999999,0.7041479260369815
550.9999999999999,0.7031484257871065
552.9999999999995,0.7021489255372314
553.9999999999997,0.7011494252873564
553.9999999999997,0.7001499250374812
553.9999999999997,0.6991504247876061
554.9999999999995,0.6981509245377311
555.9999999999994,0.697151424287856
557.9999999999993,0.696151924037981
563.,0.6951524237881059
566.,0.6941529235382309
566.9999999999992,0.6931534232883558
566.9999999999992,0.6921539230384808
570.0000000000001,0.6911544227886057
570.0000000000001,0.6901549225387307
570.0000000000001,0.6891554222888556
570.9999999999995,0.6881559220389806
571.9999999999997,0.6871564217891055
580.9999999999993,0.6861569215392305
580.9999999999993,0.6851574212893553
582.0000000000002,0.6841579210394803
583.9999999999997,0.6831584207896052
583.9999999999997,0.6821589205397302
585.9999999999997,0.6811594202898551
587.9999999999994,0.68015992003998
587.9999999999994,0.6791604197901049
587.9999999999994,0.6781609195402298
589.9999999999994,0.6771614192903548
593.,0.6761619190404797
593.,0.6751624187906047
594.,0.6741629185407296
594.,0.6731634182908546
594.,0.6721639180409795
598.9999999999995,0.6711644177911045
602.9999999999999,0.6701649175412294
602.9999999999999,0.6691654172913544
604.9999999999995,0.6681659170414793
605.9999999999998,0.6671664167916043
607.9999999999997,0.6661669165417292
608.9999999999998,0.6651674162918542
608.9999999999998,0.664167916041979
610.9999999999997,0.663168415792104
613.9999999999995,0.6621689155422289
615.9999999999995,0.6611694152923538
618.9999999999995,0.6601699150424788
620.,0.6591704147926036
624.9999999999997,0.6581709145427286
625.9999999999992,0.6571714142928535
626.9999999999999,0.6561719140429785
630.,0.6551724137931034
630.9999999999993,0.6541729135432284
632.9999999999995,0.6531734132933533
635.9999999999999,0.6521739130434783
635.9999999999999,0.6511744127936032
635.9999999999999,0.6501749125437282
636.9999999999992,0.6491754122938531
637.9999999999992,0.6481759120439781
640.9999999999998,0.647176411794103
640.9999999999998,0.646176911544228
641.9999999999998,0.6451774112943529
641.9999999999998,0.6441779110444777
641.9999999999998,0.6431784107946027
642.9999999999992,0.6421789105447276
652.,0.6411794102948527
652.,0.6401799100449775
652.,0.6391804097951024
652.,0.6381809095452273
652.9999999999999,0.6371814092953523
654.9999999999995,0.6361819090454772
654.9999999999995,0.6351824087956023
654.9999999999995,0.6341829085457271
656.9999999999991,0.6331834082958521
656.9999999999991,0.632183908045977
656.9999999999991,0.631184407796102
657.9999999999997,0.6301849075462269
658.9999999999997,0.6291854072963519
659.9999999999994,0.6281859070464768
659.9999999999994,0.6271864067966018
659.9999999999994,0.6261869065467267
660.9999999999992,0.6251874062968517
660.9999999999992,0.6241879060469766
661.9999999999997,0.6231884057971014
661.9999999999997,0.6221889055472264
662.9999999999994,0.6211894052973513
662.9999999999994,0.6201899050474763
664.9999999999999,0.6191904047976013
665.9999999999999,0.6181909045477261
665.9999999999999,0.617191404297851
666.9999999999995,0.616191904047976
666.9999999999995,0.6151924037981009
667.9999999999995,0.6141929035482259
668.9999999999995,0.6131934032983508
671.,0.6121939030484758
671.,0.6111944027986007
671.,0.6101949025487257
673.9999999999993,0.6091954022988506
673.9999999999993,0.6081959020489756
674.9999999999999,0.6071964017991005
676.,0.6061969015492255
677.9999999999993,0.6051974012993504
679.,0.6041979010494753
679.9999999999991,0.6031984007996002
681.9999999999999,0.6021989005497251
684.9999999999998,0.6011994002998501
685.9999999999991,0.600199900049975
686.9999999999994,0.5992003998001
687.9999999999991,0.5982008995502248
695.9999999999998,0.5972013993003498
697.9999999999998,0.5962018990504747
698.9999999999994,0.5952023988005997
698.9999999999994,0.5942028985507246
700.9999999999999,0.5932033983008496
701.999999999999,0.5922038980509745
701.999999999999,0.5912043978010995
701.999999999999,0.5902048975512244
705.9999999999998,0.5892053973013494
706.9999999999995,0.5882058970514743
706.9999999999995,0.5872063968015993
707.9999999999998,0.5862068965517242
709.9999999999995,0.5852073963018491
713.9999999999993,0.5842078960519742
714.9999999999992,0.583208395802099
719.9999999999993,0.5822088955522239
720.9999999999999,0.5812093953023489
720.9999999999999,0.5802098950524738
721.999999999999,0.5792103948025987
723.9999999999995,0.5782108945527237
723.9999999999995,0.5772113943028485
724.9999999999998,0.5762118940529736
724.9999999999998,0.5752123938030984
725.9999999999992,0.5742128935532234
730.999999999999,0.5732133933033483
731.9999999999992,0.5722138930534734
733.9999999999993,0.5712143928035982
736.9999999999991,0.5702148925537233
736.9999999999991,0.5692153923038481
736.9999999999991,0.568215892053973
738.9999999999997,0.567216391804098
739.9999999999993,0.5662168915542231
740.9999999999997,0.5652173913043479
740.9999999999997,0.5642178910544728
740.9999999999997,0.5632183908045978
742.9999999999995,0.5622188905547226
744.9999999999999,0.5612193903048476
746.9999999999995,0.5602198900549725
748.9999999999995,0.5592203898050975
751.9999999999998,0.5582208895552224
754.9999999999995,0.5572213893053473
755.9999999999997,0.5562218890554722
758.9999999999997,0.5552223888055972
760.,0.5542228885557221
763.9999999999997,0.553223388305847
764.9999999999992,0.5522238880559721
764.9999999999992,0.551224387806097
765.9999999999995,0.5502248875562219
767.9999999999995,0.5492253873063468
768.9999999999999,0.5482258870564719
769.9999999999992,0.5472263868065967
773.0000000000001,0.5462268865567218
773.9999999999993,0.5452273863068468
775.9999999999993,0.5442278860569716
777.9999999999993,0.5432283858070965
778.9999999999998,0.5422288855572215
779.9999999999999,0.5412293853073463
779.9999999999999,0.5402298850574713
780.9999999999993,0.5392303848075962
780.9999999999993,0.5382308845577212
782.,0.5372313843078461
782.,0.536231884057971
784.9999999999995,0.5352323838080959
785.9999999999999,0.5342328835582209
786.9999999999995,0.5332333833083458
786.9999999999995,0.5322338830584707
787.9999999999993,0.5312343828085957
788.999999999999,0.5302348825587206
789.9999999999999,0.5292353823088456
789.9999999999999,0.5282358820589705
789.9999999999999,0.5272363818090955
790.9999999999998,0.5262368815592204
792.9999999999989,0.5252373813093454
795.9999999999997,0.5242378810594703
796.9999999999999,0.5232383808095953
797.9999999999995,0.5222388805597202
797.9999999999995,0.5212393803098451
798.9999999999997,0.52023988005997
799.9999999999995,0.519240379810095
800.9999999999998,0.5182408795602199
802.9999999999998,0.5172413793103449
803.9999999999998,0.5162418790604697
803.9999999999998,0.5152423788105946
804.9999999999995,0.5142428785607196
804.9999999999995,0.5132433783108445
804.9999999999995,0.5122438780609695
808.9999999999991,0.5112443778110944
810.9999999999999,0.5102448775612194
810.9999999999999,0.5092453773113443
811.9999999999995,0.5082458770614693
812.9999999999989,0.5072463768115942
812.9999999999989,0.5062468765617192
814.9999999999997,0.5052473763118441
817.,0.5042478760619691
818.9999999999994,0.503248375812094
818.9999999999994,0.502248875562219
821.9999999999994,0.5012493753123439
824.,0.5002498750624688
824.,0.4992503748125937
824.999999999999,0.4982508745627187
826.9999999999991,0.4972513743128436
829.9999999999989,0.4962518740629686
831.9999999999993,0.4952523738130935
832.9999999999999,0.49425287356321845
836.9999999999992,0.4932533733133433
837.9999999999989,0.4922538730634683
838.9999999999994,0.49125437281359324
839.9999999999999,0.49025487256371814
841.9999999999992,0.4892553723138431
841.9999999999992,0.4882558720639681
844.0000000000001,0.487256371814093
844.9999999999997,0.48625687156421793
847.9999999999998,0.4852573713143429
850.0000000000002,0.4842578710644678
851.9999999999992,0.4832583708145928
853.9999999999997,0.48225887056471767
854.9999999999994,0.4812593703148426
854.9999999999994,0.48025987006496756
855.9999999999997,0.4792603698150925
857.9999999999997,0.4782608695652174
858.9999999999993,0.47726136931534235
861.9999999999991,0.47626186906546736
861.9999999999991,0.4752623688155923
861.9999999999991,0.4742628685657172
863.9999999999989,0.4732633683158422
863.9999999999989,0.47226386806596704
867.9999999999994,0.471264367816092
878.,0.47026486756621694
878.,0.46926536731634183
879.9999999999992,0.4682658670664668
881.9999999999993,0.4672663668165917
882.9999999999991,0.4662668665667167
885.9999999999991,0.4652673663168417
885.9999999999991,0.46426786606696663
885.9999999999991,0.4632683658170916
886.9999999999987,0.4622688655672164
886.9999999999987,0.46126936531734136
888.9999999999992,0.4602698650674663
889.9999999999991,0.4592703648175912
890.9999999999993,0.4582708645677162
892.999999999999,0.4572713643178411
894.9999999999992,0.45627186406796605
895.9999999999992,0.45527236381809105
895.9999999999992,0.454272863568216
897.9999999999993,0.4532733633183409
899.9999999999998,0.4522738630684658
900.9999999999987,0.4512743628185907
900.9999999999987,0.45027486256871563
902.9999999999999,0.4492753623188406
903.999999999999,0.4482758620689655
904.9999999999991,0.44727636181909053
904.9999999999991,0.4462768615692155
906.9999999999987,0.4452773613193404
908.999999999999,0.4442778610694653
908.999999999999,0.44327836081959027
913.9999999999986,0.4422788605697152
917.9999999999997,0.4412793603198401
919.9999999999997,0.440279860069965
919.9999999999997,0.43928035982009
920.9999999999995,0.4382808595702149
921.9999999999998,0.43728135932033985
922.9999999999989,0.43628185907046485
925.9999999999995,0.4352823588205898
927.9999999999997,0.43428285857071475
929.9999999999993,0.4332833583208397
929.9999999999993,0.43228385807096464
935.,0.4312843578210895
935.,0.43028485757121443
938.9999999999991,0.4292853573213393
940.9999999999992,0.42828585707146427
944.9999999999992,0.4272863568215893
946.9999999999991,0.42628685657171417
947.9999999999985,0.4252873563218391
947.9999999999985,0.42428785607196406
949.9999999999997,0.423288355822089
950.9999999999998,0.422288855572214
955.999999999999,0.4212893553223388
955.999999999999,0.42028985507246375
956.9999999999991,0.41929035482258875
956.9999999999991,0.4182908545727137
959.9999999999991,0.41729135432283865
962.9999999999999,0.4162918540729636
967.9999999999989,0.41529235382308854
968.9999999999995,0.4142928535732135
971.9999999999991,0.41329335332333844
972.999999999999,0.4122938530734634
974.9999999999995,0.41129435282358817
975.9999999999987,0.4102948525737132
978.0000000000002,0.40929535232383807
979.9999999999995,0.4082958520739631
981.9999999999995,0.407296351824088
981.9999999999995,0.4062968515742129
983.9999999999997,0.40529735132433786
983.9999999999997,0.40429785107446287
988.9999999999997,0.40329835082458776
992.9999999999997,0.4022988505747127
993.9999999999998,0.4012993503248377
994.9999999999992,0.4002998500749625
1001.9999999999995,0.39930034982508744
1002.9999999999994,0.3983008495752124
1008.9999999999985,0.3973013493253374
1008.9999999999985,0.3963018490754623
1009.9999999999991,0.3953023488255873
1009.9999999999991,0.39430284857571224
1011.9999999999994,0.3933033483258372
1014.999999999999,0.39230384807596214
1020.9999999999994,0.3913043478260871
1020.9999999999994,0.3903048475762119
1021.9999999999993,0.38930534732633687
1021.9999999999993,0.38830584707646176
1026.9999999999993,0.38730634682658677
1028.9999999999989,0.3863068465767117
1030.9999999999993,0.38530734632683666
1031.9999999999989,0.3843078460769616
1032.9999999999993,0.38330834582708656
1033.9999999999989,0.3823088455772115
1034.9999999999989,0.3813093453273364
1035.9999999999993,0.38030984507746124
1037.9999999999995,0.3793103448275862
1038.9999999999995,0.37831084457771114
1039.9999999999998,0.37731134432783614
1041.,0.37631184407796103
1044.9999999999993,0.37531234382808604
1044.9999999999993,0.374312843578211
1046.9999999999998,0.37331334332833593
1046.9999999999998,0.3723138430784608
1047.9999999999986,0.3713143428285858
1050.9999999999998,0.37031484257871067
1051.9999999999995,0.36931534232883556
1051.9999999999995,0.3683158420789605
1052.9999999999989,0.3673163418290855
1053.9999999999993,0.36631684157921046
1055.9999999999998,0.3653173413293354
1057.9999999999989,0.36431784107946036
1059.9999999999993,0.36331834082958525
1062.9999999999989,0.36231884057971026
1065.9999999999993,0.3613193403298352
1069.999999999999,0.36031984007996015
1070.9999999999993,0.35932033983008493
1070.9999999999993,0.35832083958020994
1077.999999999999,0.3573213393303349
1077.999999999999,0.35632183908045983
1077.999999999999,0.3553223388305847
1077.999999999999,0.3543228385807097
1080.9999999999995,0.3533233383308347
1081.9999999999986,0.35232383808095963
1082.9999999999989,0.3513243378310845
1082.9999999999989,0.3503248375812095
1085.9999999999995,0.34932533733133436
1088.999999999999,0.3483258370814593
1088.999999999999,0.3473263368315842
1090.9999999999986,0.3463268365817092
1091.999999999999,0.34532733633183416
1091.999999999999,0.3443278360819591
1093.9999999999993,0.34332833583208405
1096.0000000000002,0.34232883558220895
1096.0000000000002,0.3413293353323339
1099.9999999999986,0.34032983508245884
1099.9999999999986,0.33933033483258374
1101.9999999999989,0.3383308345827087
1101.9999999999989,0.3373313343328336
1102.9999999999998,0.3363318340829586
1103.9999999999993,0.33533233383308353
1105.999999999999,0.3343328335832084
1112.9999999999998,0.3333333333333334
1119.9999999999986,0.3323338330834583
1120.9999999999998,0.3313343328335833
1126.9999999999998,0.33033483258370827
1127.9999999999998,0.3293353323338331
1128.9999999999989,0.32833583208395806
1133.9999999999986,0.327336331834083
1134.9999999999993,0.32633683158420795
1137.,0.3253373313343329
1137.,0.3243378310844578
1141.,0.3233383308345828
1150.9999999999995,0.32233883058470775
1150.9999999999995,0.3213393303348327
1150.9999999999995,0.32033983008495764
1151.9999999999995,0.3193403298350824
1152.9999999999986,0.31834082958520743
1154.999999999999,0.3173413293353323
1158.9999999999989,0.3163418290854573
1162.999999999999,0.3153423288355823
1163.9999999999993,0.31434282858570717
1165.9999999999989,0.3133433283358321
1170.0000000000002,0.31234382808595706
1171.9999999999993,0.311344327836082
1171.9999999999993,0.3103448275862071
1177.9999999999986,0.30934532733633197
1178.9999999999989,0.30834582708645675
1183.,0.30734632683658175
1184.9999999999989,0.30634682658670664
1186.,0.30534732633683165
1188.0000000000002,0.3043478260869566
1191.9999999999993,0.30334832583708154
1193.9999999999998,0.3023488255872065
1197.9999999999993,0.3013493253373314
1198.9999999999989,0.30034982508745633
1199.9999999999995,0.2993503248375813
1202.9999999999989,0.2983508245877061
1202.9999999999989,0.29735132433783107
1206.9999999999998,0.296351824087956
1210.9999999999993,0.295352323838081
1212.999999999999,0.29435282358820597
1212.999999999999,0.29335332333833086
1214.9999999999995,0.29235382308845587
1214.9999999999995,0.29135432283858076
1215.9999999999995,0.29035482258870576
1215.9999999999995,0.2893553223388307
1216.9999999999982,0.28835582208895555
1220.9999999999989,0.28735632183908044
1224.9999999999989,0.28635682158920545
1224.9999999999989,0.2853573213393304
1225.9999999999989,0.2843578210894553
1229.999999999999,0.28335832083958024
1241.9999999999995,0.28235882058970524
1249.9999999999982,0.28135932033983013
1251.9999999999986,0.2803598200899551
1255.9999999999986,0.2793603198400801
1255.9999999999986,0.27836081959020487
1261.9999999999989,0.2773613193403298
1265.,0.2763618190904548
1265.9999999999993,0.2753623188405797
1267.9999999999995,0.2743628185907047
1269.9999999999998,0.27336331834082966
1272.9999999999998,0.2723638180909546
1272.9999999999998,0.27136431784107956
1273.9999999999986,0.27036481759120445
1274.9999999999993,0.26936531734132946
1276.9999999999989,0.2683658170914544
1276.9999999999989,0.26736631684157924
1277.999999999999,0.26636681659170414
1279.9999999999986,0.2653673163418291
1279.9999999999986,0.26436781609195403
1281.9999999999995,0.26336831584207904
1285.,0.262368815592204
1285.,0.26136931534232893
1294.9999999999986,0.2603698150924539
1297.9999999999986,0.2593703148425788
1304.9999999999995,0.2583708145927037
1308.,0.25737131434282856
1308.,0.25637181409295356
1311.9999999999982,0.2553723138430785
1311.9999999999982,0.25437281359320346
1316.9999999999989,0.25337331334332835
1317.9999999999995,0.25237381309345336
1321.9999999999986,0.2513743128435783
1330.,0.25037481259370326
1337.999999999998,0.24937531234382818
1342.999999999999,0.2483758120939531
1346.9999999999993,0.2473763118440779
1347.9999999999986,0.24637681159420294
1350.,0.24537731134432786
1351.9999999999989,0.24437781109445283
1352.9999999999986,0.24337831084457778
1360.999999999999,0.24237881059470273
1366.9999999999984,0.2413793103448277
1367.9999999999984,0.2403798100949526
1368.9999999999984,0.23938030984507752
1384.9999999999986,0.23838080959520253
1387.9999999999998,0.23738130934532733
1391.9999999999998,0.23638180909545226
1392.9999999999993,0.23538230884557726
1398.9999999999998,0.2343828085957022
1399.999999999999,0.23338330834582713
1399.999999999999,0.23238380809595205
1399.999999999999,0.231384307846077
1401.9999999999984,0.23038480759620197
1402.9999999999995,0.2293853073463269
1407.9999999999995,0.22838580709645187
1413.9999999999977,0.22738630684657682
1416.9999999999998,0.22638680659670163
1416.9999999999998,0.2253873063468266
1418.999999999999,0.22438780609695155
1419.9999999999993,0.22338830584707647
1423.9999999999993,0.22238880559720148
1424.9999999999998,0.22138930534732637
1426.9999999999989,0.22038980509745137
1427.9999999999989,0.2193903048475763
1440.9999999999986,0.21839080459770124
1447.9999999999993,0.2173913043478262
1458.999999999998,0.21639180409795103
1459.9999999999986,0.21539230384807598
1459.9999999999986,0.21439280359820095
1461.9999999999982,0.21339330334832587
1468.9999999999984,0.21239380309845085
1468.9999999999984,0.21139430284857574
1471.0000000000005,0.21039480259870075
1471.9999999999989,0.20939530234882567
1473.9999999999984,0.2083958020989506
1477.999999999998,0.20739630184907556
1480.9999999999989,0.2063968015992004
1488.9999999999993,0.20539730134932532
1499.9999999999989,0.2043978010994503
1509.9999999999993,0.20339830084957525
1526.999999999999,0.20239880059970022
1527.9999999999995,0.20139930034982514
1533.9999999999993,0.20039980009995012
1537.9999999999984,0.19940029985007504
1539.9999999999986,0.1984007996002
1540.999999999999,0.19740129935032494
1553.9999999999995,0.19640179910044978
1554.9999999999982,0.19540229885057472
1568.9999999999986,0.1944027986006997
1577.9999999999982,0.1934032983508246
1595.9999999999993,0.19240379810094954
1595.9999999999993,0.19140429785107452
1596.9999999999986,0.1904047976011995
1602.9999999999984,0.18940529735132441
1604.,0.1884057971014494
1604.999999999999,0.1874062968515743
1604.999999999999,0.18640679660169923
1606.999999999998,0.18540729635182407
1608.999999999999,0.18440779610194905
1609.9999999999993,0.183408295852074
1625.999999999998,0.18240879560219891
1634.9999999999993,0.1814092953523239
1637.999999999999,0.18040979510244887
1641.9999999999982,0.1794102948525738
1642.9999999999986,0.17841079460269874
1645.9999999999986,0.17741129435282368
1662.9999999999986,0.1764117941029486
1663.9999999999989,0.17541229385307347
1664.9999999999993,0.1744127936031984
1664.9999999999993,0.17341329335332337
1689.9999999999995,0.1724137931034483
1697.9999999999973,0.17141429285357324
1704.999999999999,0.1704147926036982
1708.999999999999,0.1694152923538232
1716.999999999999,0.1684157921039481
1729.9999999999984,0.16741629185407308
1736.9999999999982,0.166416791604198
1745.9999999999977,0.16541729135432284
1749.9999999999982,0.1644177911044478
1756.999999999998,0.16341829085457274
1762.9999999999984,0.16241879060469772
1767.9999999999986,0.16141929035482266
1770.9999999999989,0.16041979010494758
1774.9999999999984,0.15942028985507253
1779.9999999999984,0.1584207896051975
1787.9999999999975,0.15742128935532243
1794.9999999999989,0.15642178910544738
1798.9999999999989,0.15542228885557222
1802.9999999999993,0.15442278860569716
1810.9999999999989,0.1534232883558221
1830.9999999999975,0.1524237881059471
1832.999999999998,0.151424287856072
1835.9999999999995,0.15042478760619693
1835.9999999999995,0.14942528735632193
1842.999999999999,0.14842578710644685
1845.999999999998,0.14742628685657183
1852.9999999999977,0.14642678660669672
1857.9999999999986,0.14542728635682167
1862.9999999999998,0.14442778610694654
1863.9999999999984,0.14342828585707149
1864.9999999999986,0.14242878560719643
1867.999999999999,0.14142928535732135
1870.999999999998,0.14042978510744633
1887.9999999999975,0.13943028485757128
1897.999999999999,0.1384307846076962
1899.9999999999995,0.13743128435782118
1901.9999999999998,0.13643178410794612
1922.999999999998,0.13543228385807107
1943.9999999999984,0.1344327836081959
1955.9999999999986,0.1334332833583209
1992.9999999999982,0.13243378310844578
1995.9999999999998,0.13143428285857076
2010.9999999999984,0.1304347826086957
2012.9999999999986,0.1294352823588206
2014.9999999999982,0.12843578210894557
2016.9999999999973,0.12743628185907055
2033.9999999999986,0.12643678160919553
2037.9999999999984,0.12543728135932042
2041.999999999999,0.12443778110944527
2044.999999999998,0.12343828085957023
2045.9999999999982,0.12243878060969518
2066.9999999999977,0.12143928035982013
2069.999999999998,0.12043978010994508
2080.,0.11944027986007004
2083.9999999999995,0.11844077961019496
2086.999999999999,0.11744127936031992
2089.999999999999,0.11644177911044487
2089.999999999999,0.1154422788605698
2096.999999999999,0.11444277861069467
2114.9999999999973,0.11344327836081959
2119.,0.11244377811094455
2123.999999999998,0.11144427786106949
2140.999999999998,0.11044477761119444
2141.999999999999,0.10944527736131937
2162.999999999998,0.10844577711144432
2166.999999999999,0.10744627686156931
2177.9999999999986,0.1064467766116942
2180.9999999999977,0.10544727636181918
2186.999999999999,0.10444777611194406
2196.999999999998,0.10344827586206895
2209.9999999999973,0.1024487756121939
2240.9999999999995,0.10144927536231886
2270.999999999998,0.1004497751124438
2276.9999999999973,0.09945027486256877
2279.9999999999986,0.09845077461269372
2318.9999999999986,0.09745127436281868
2334.9999999999977,0.09645177411294358
2334.9999999999977,0.09545227386306857
2348.9999999999986,0.0944527736131935
2353.9999999999977,0.09345327336331832
2369.999999999998,0.09245377311344329
2370.9999999999986,0.09145427286356825
2385.999999999999,0.09045477261369322
2426.999999999998,0.08945527236381814
2431.999999999999,0.08845577211394309
2436.999999999997,0.08745627186406803
2437.999999999997,0.08645677161419298
2440.9999999999986,0.08545727136431795
2455.9999999999986,0.08445777111444286
2465.999999999999,0.08345827086456774
2473.9999999999973,0.08245877061469267
2488.9999999999977,0.08145927036481762
2540.9999999999973,0.08045977011494256
2552.999999999997,0.07946026986506753
2558.9999999999973,0.07846076961519247
2568.,0.07746126936531741
2569.9999999999977,0.07646176911544235
2591.9999999999977,0.07546226886556733
2638.999999999999,0.07446276861569225
2657.999999999998,0.0734632683658171
2676.999999999998,0.07246376811594203
2677.9999999999973,0.071464267866067
2732.999999999998,0.07046476761619191
2735.9999999999973,0.06946526736631688
2768.9999999999977,0.06846576711644185
2782.9999999999995,0.06746626686656676
2814.9999999999995,0.06646676661669174
2844.9999999999977,0.06546726636681667
2863.9999999999995,0.06446776611694162
2879.999999999998,0.06346826586706644
2896.9999999999986,0.062468765617191425
2918.999999999998,0.061469265367316374
2982.0000000000005,0.06046976511744132
3202.9999999999995,0.059470264867566236
3232.999999999998,0.058470764617691205
3233.9999999999986,0.057471264367816154
3236.9999999999945,0.056471764117941074
3241.9999999999955,0.05547226386806606
3271.9999999999986,0.05447276361819099
3297.9999999999945,0.05347326336831592
3310.9999999999973,0.05247376311844079
3316.999999999997,0.05147426286856573
3388.9999999999986,0.050474762618690674
3406.9999999999955,0.04947526236881563
3431.999999999996,0.04847576211894056
3528.9999999999936,0.04747626186906551
3583.999999999994,0.046476761619190475
3700.999999999995,0.04547726136931543
3795.9999999999945,0.04447776111944036
3854.9999999999977,0.04347826086956531
3930.9999999999973,0.04247876061969013
3976.9999999999945,0.041479260369815106
3995.9999999999973,0.04047976011994004
4044.999999999999,0.039480259870064996
4179.9999999999945,0.03848075962018995
4198.999999999998,0.03748125937031489
4226.999999999997,0.03648175912043984
4254.999999999996,0.035482258870564796
4276.999999999999,0.034482758620689745
4340.999999999997,0.033483258370814686
4417.999999999997,0.03248375812093951
4517.999999999997,0.03148425787106447
4617.999999999993,0.03048475762118942
4774.999999999995,0.02948525737131437
4911.999999999998,0.028485757121439307
4975.999999999993,0.027486256871564255
5062.9999999999945,0.02648675662168921
5158.000000000001,0.02548725637181416
5433.9999999999945,0.024487756121939097
5642.999999999998,0.02348825587206406
5735.999999999996,0.02248875562218889
5954.000000000003,0.02148925537231384
6451.999999999989,0.020489755122438794
6540.999999999999,0.019490254872563728
6542.999999999996,0.018490754622688687
6553.999999999991,0.017491254372813635
6733.999999999991,0.016491754122938577
6743.99999999999,0.015492253873063534
6769.999999999999,0.014492753623188468
6816.000000000003,0.013493253373313424
7389.999999999996,0.01249375312343837
8700.999999999995,0.011494252873563215
9300.000000000002,0.010494752623688154
9538.999999999982,0.009495252373813103
10307.999999999998,0.008495752123938053
10479.999999999987,0.007496251874063003
14780.00000000001,0.00649675162418795
19393.999999999985,0.005497251374312894
30206.999999999978,0.004497751124437845
36862.99999999998,0.0034982508745627916
36979.99999999995,0.0024987506246877435
53843.99999999997,0.0014992503748125778
76765.99999999983,0.0004997501249375262

==> charts/comp10.csv <==
2984.9999999999986,0.999000499750125
3943.000000000001,0.9980009995002499
4006.9999999999995,0.9970014992503748
4288.999999999995,0.9960019990004998
4473.999999999998,0.9950024987506247
4927.,0.9940029985007496
5225.9999999999945,0.9930034982508745
5533.999999999996,0.9920039980009995
5782.999999999998,0.9910044977511244
5830.9999999999945,0.9900049975012494
6052.999999999997,0.9890054972513743
6731.999999999994,0.9880059970014993
6788.9999999999945,0.9870064967516242
6878.999999999994,0.9860069965017492
6940.999999999998,0.9850074962518741
7067.999999999995,0.984007996001999
7105.999999999985,0.9830084957521239
7375.999999999994,0.9820089955022488
7575.999999999988,0.9810094952523738
7626.9999999999945,0.9800099950024987
7757.99999999999,0.9790104947526237
7940.999999999994,0.9780109945027486
8092.999999999998,0.9770114942528736
8267.999999999995,0.9760119940029985
8498.999999999993,0.9750124937531235
8574.,0.9740129935032483
8580.999999999993,0.9730134932533733
8599.999999999995,0.9720139930034982
8670.000000000002,0.9710144927536232
8871.999999999987,0.9700149925037481
9121.999999999993,0.9690154922538731
9142.999999999989,0.968015992003998
9187.999999999989,0.967016491754123
9364.999999999987,0.9660169915042479
9585.999999999995,0.9650174912543729
9728.999999999984,0.9640179910044977
9786.99999999999,0.9630184907546226
9788.,0.9620189905047476
9890.999999999996,0.9610194902548725
9951.999999999985,0.9600199900049975
10094.999999999985,0.9590204897551224
10119.999999999995,0.9580209895052474
10124.99999999999,0.9570214892553723
10191.999999999993,0.9560219890054973
10384.999999999998,0.9550224887556222
10789.999999999978,0.9540229885057472
11028.999999999989,0.953023488255872
11043.999999999996,0.952023988005997
11239.000000000011,0.9510244877561219
11346.999999999984,0.9500249875062469
11455.999999999989,0.9490254872563718
11472.999999999987,0.9480259870064968
11635.999999999985,0.9470264867566217
11720.999999999989,0.9460269865067467
11734.999999999995,0.9450274862568716
11776.999999999989,0.9440279860069964
11777.999999999995,0.9430284857571214
11801.999999999982,0.9420289855072463
11918.000000000004,0.9410294852573713
11934.,0.9400299850074962
11965.99999999999,0.9390304847576212
12046.99999999998,0.9380309845077461
12148.999999999993,0.9370314842578711
12232.999999999982,0.936031984007996
12310.999999999995,0.935032483758121
12340.999999999993,0.9340329835082459
12535.999999999985,0.9330334832583709
12671.000000000004,0.9320339830084957
12723.999999999985,0.9310344827586207
12723.999999999985,0.9300349825087456
12765.999999999985,0.9290354822588706
12812.,0.9280359820089955
12962.00000000001,0.9270364817591205
12967.999999999984,0.9260369815092454
12976.999999999989,0.9250374812593704
13043.999999999987,0.9240379810094953
13115.999999999996,0.9230384807596201
13266.999999999987,0.9220389805097451
13305.999999999976,0.92103948025987
13390.,0.920039980009995
13390.,0.9190404797601199
13490.999999999982,0.9180409795102449
13499.999999999985,0.9170414792603698
13744.999999999976,0.9160419790104948
13809.99999999998,0.9150424787606197
14055.,0.9140429785107447
14059.999999999998,0.9130434782608696
14128.999999999996,0.9120439780109945
14176.000000000007,0.9110444777611194
14278.999999999982,0.9100449775112444
14343.999999999967,0.9090454772613693
14648.,0.9080459770114943
14739.999999999998,0.9070464767616192
14745.999999999989,0.9060469765117442
14759.999999999984,0.9050474762618691
14971.999999999984,0.904047976011994
15009.99999999998,0.9030484757621189
15037.999999999995,0.9020489755122438
15092.999999999982,0.9010494752623688
15318.999999999985,0.9000499750124937
15457.999999999995,0.8990504747626187
15518.999999999985,0.8980509745127436
15545.99999999998,0.8970514742628686
15558.999999999987,0.8960519740129935
15580.999999999967,0.8950524737631185
15624.000000000004,0.8940529735132434
15661.000000000004,0.8930534732633684
15856.999999999996,0.8920539730134933
15868.00000000001,0.8910544727636182
15990.999999999989,0.8900549725137431
16003.99999999998,0.889055472263868
16085.999999999984,0.888055972013993
16286.999999999995,0.887056471764118
16497.999999999978,0.8860569715142429
16550.000000000004,0.8850574712643678
16658.999999999964,0.8840579710144928
16706.99999999997,0.8830584707646177
16711.999999999978,0.8820589705147426
16839.99999999997,0.8810594702648675
16865.999999999978,0.8800599700149925
17159.999999999996,0.8790604697651174
17162.999999999985,0.8780609695152424
17202.999999999964,0.8770614692653673
17244.999999999993,0.8760619690154923
17406.99999999997,0.8750624687656172
17486.999999999978,0.8740629685157422
17498.999999999985,0.8730634682658671
17536.999999999975,0.8720639680159921
17815.999999999985,0.871064467766117
17904.999999999975,0.8700649675162418
17934.999999999985,0.8690654672663668
17936.999999999978,0.8680659670164917
18012.999999999996,0.8670664667666167
18056.00000000001,0.8660669665167416
18114.999999999996,0.8650674662668666
18211.999999999996,0.8640679660169915
18262.99999999996,0.8630684657671164
18383.999999999985,0.8620689655172413
18452.999999999975,0.8610694652673663
18463.99999999999,0.8600699650174912
18501.999999999978,0.8590704647676162
18555.99999999998,0.8580709645177411
18668.999999999993,0.8570714642678661
18676.999999999985,0.856071964017991
18703.999999999978,0.855072463768116
18730.999999999975,0.8540729635182409
18855.99999999999,0.8530734632683659
18909.000000000015,0.8520739630184908
18945.999999999975,0.8510744627686158
18973.999999999975,0.8500749625187406
19054.99999999999,0.8490754622688655
19074.999999999967,0.8480759620189905
19121.999999999993,0.8470764617691154
19204.000000000015,0.8460769615192404
19219.99999999996,0.8450774612693653
19230.999999999993,0.8440779610194903
19302.999999999964,0.8430784607696152
19362.000000000007,0.8420789605197401
19523.99999999999,0.841079460269865
19704.99999999996,0.84007996001999
19756.999999999993,0.8390804597701149
19851.99999999995,0.8380809595202399
19862.999999999967,0.8370814592703648
19923.999999999996,0.8360819590204898
19967.999999999956,0.8350824587706147
19977.99999999997,0.8340829585207397
20139.00000000001,0.8330834582708646
20180.999999999967,0.8320839580209896
20335.999999999985,0.8310844577711145
20444.999999999967,0.8300849575212395
20511.000000000004,0.8290854572713643
20671.,0.8280859570214892
20799.999999999978,0.8270864567716142
21079.99999999999,0.8260869565217391
21102.00000000001,0.8250874562718641
21169.000000000004,0.824087956021989
21192.999999999985,0.823088455772114
21218.999999999975,0.8220889555222388
21274.99999999996,0.8210894552723638
21372.99999999997,0.8200899550224887
21436.999999999993,0.8190904547726137
21484.00000000001,0.8180909545227386
21491.99999999997,0.8170914542728636
21518.999999999975,0.8160919540229885
21533.999999999985,0.8150924537731135
21827.99999999998,0.8140929535232384
21902.99999999997,0.8130934532733634
21966.00000000001,0.8120939530234883
22056.,0.8110944527736133
22168.99999999997,0.8100949525237382
22194.999999999967,0.809095452273863
22210.999999999956,0.808095952023988
22367.999999999975,0.8070964517741129
22452.99999999999,0.8060969515242379
22706.,0.8050974512743628
22858.999999999975,0.8040979510244878
22951.99999999997,0.8030984507746127
23020.999999999964,0.8020989505247377
23024.99999999998,0.8010994502748625
23376.99999999997,0.8000999500249875
23429.99999999999,0.7991004497751124
23610.999999999953,0.7981009495252374
23629.999999999956,0.7971014492753623
23884.999999999953,0.7961019490254873
23892.99999999996,0.7951024487756122
23892.99999999996,0.7941029485257372
23913.999999999985,0.7931034482758621
24212.999999999985,0.792103948025987
24254.999999999993,0.791104447776112
24286.999999999967,0.790104947526237
24325.99999999996,0.7891054472763619
24394.99999999996,0.7881059470264867
24399.,0.7871064467766117
24595.999999999967,0.7861069465267366
24620.999999999956,0.7851074462768616
24903.,0.7841079460269865
24937.999999999945,0.7831084457771115
25161.99999999997,0.7821089455272364
25223.99999999999,0.7811094452773613
25331.999999999967,0.7801099450274862
25795.99999999998,0.7791104447776112
26015.000000000015,0.7781109445277361
26165.000000000015,0.777111444277861
26210.999999999967,0.776111944027986
26234.99999999999,0.775112443778111
26447.99999999999,0.7741129435282359
26474.999999999935,0.7731134432783608
26554.999999999985,0.7721139430284858
26584.999999999956,0.7711144427786107
26646.999999999993,0.7701149425287357
26792.999999999945,0.7691154422788606
26853.999999999985,0.7681159420289855
26910.99999999996,0.7671164417791104
27119.999999999978,0.7661169415292354
27306.99999999997,0.7651174412793603
27426.999999999975,0.7641179410294853
27495.99999999997,0.7631184407796102
27636.000000000004,0.7621189405297352
28102.99999999997,0.7611194402798601
28192.999999999978,0.760119940029985
28308.999999999953,0.7591204397801099
28313.999999999964,0.7581209395302348
28348.999999999967,0.7571214392803598
28409.999999999985,0.7561219390304847
28530.999999999964,0.7551224387806097
28812.99999999998,0.7541229385307346
28929.999999999975,0.7531234382808596
28943.99999999996,0.7521239380309845
29010.00000000001,0.7511244377811095
29157.99999999997,0.7501249375312344
29158.999999999964,0.7491254372813594
29532.999999999945,0.7481259370314843
29676.999999999967,0.7471264367816093
29834.999999999993,0.7461269365317341
29921.999999999985,0.7451274362818591
30033.000000000007,0.744127936031984
30211.999999999953,0.743128435782109
30321.000000000007,0.7421289355322339
30381.99999999998,0.7411294352823588
30495.999999999945,0.7401299350324837
30564.00000000001,0.7391304347826086
30727.999999999964,0.7381309345327336
30824.999999999945,0.7371314342828585
31027.00000000002,0.7361319340329835
31039.99999999998,0.7351324337831084
31202.99999999996,0.7341329335332334
31214.99999999995,0.7331334332833583
31267.99999999997,0.7321339330334833
31268.99999999997,0.7311344327836082
31384.99999999998,0.7301349325337332
31723.99999999996,0.7291354322838581
31883.999999999964,0.7281359320339831
31999.999999999956,0.727136431784108
32071.99999999997,0.7261369315342329
32384.99999999998,0.7251374312843578
32555.999999999978,0.7241379310344828
33044.00000000001,0.7231384307846077
33121.99999999998,0.7221389305347327
33239.99999999999,0.7211394302848576
33370.99999999998,0.7201399300349824
33457.,0.7191404297851074
33586.99999999996,0.7181409295352323
33617.999999999956,0.7171414292853573
33737.99999999995,0.7161419290354822
33873.00000000002,0.7151424287856072
34141.999999999985,0.7141429285357321
34715.99999999999,0.7131434282858571
35228.99999999997,0.712143928035982
35344.99999999995,0.711144427786107
35637.999999999956,0.7101449275362319
35876.999999999905,0.7091454272863569
36080.99999999998,0.7081459270364818
36417.999999999935,0.7071464267866068
36470.999999999956,0.7061469265367317
36525.99999999993,0.7051474262868566
36749.99999999994,0.7041479260369815
36927.999999999985,0.7031484257871065
37014.999999999956,0.7021489255372314
37805.999999999956,0.7011494252873564
38041.99999999998,0.7001499250374812
38095.9999999999,0.6991504247876061
38185.99999999992,0.6981509245377311
38239.99999999996,0.697151424287856
38405.999999999985,0.696151924037981
38459.99999999996,0.6951524237881059
38756.99999999997,0.6941529235382309
38786.,0.6931534232883558
38841.,0.6921539230384808
39467.99999999993,0.6911544227886057
39499.99999999995,0.6901549225387307
39556.999999999956,0.6891554222888556
39583.00000000002,0.6881559220389806
39990.99999999993,0.6871564217891055
40129.99999999995,0.6861569215392305
40203.999999999956,0.6851574212893553
40352.99999999996,0.6841579210394803
40487.999999999956,0.6831584207896052
40763.99999999995,0.6821589205397302
40853.,0.6811594202898551
40997.99999999997,0.68015992003998
41017.999999999985,0.6791604197901049
41483.99999999993,0.6781609195402298
41660.000000000015,0.6771614192903548
41773.99999999996,0.6761619190404797
41917.999999999985,0.6751624187906047
42279.99999999996,0.6741629185407296
42318.99999999994,0.6731634182908546
43025.99999999991,0.6721639180409795
43115.,0.6711644177911045
43375.99999999999,0.6701649175412294
43745.99999999992,0.6691654172913544
44084.,0.6681659170414793
44102.999999999935,0.6671664167916043
44218.99999999999,0.6661669165417292
44246.99999999992,0.6651674162918542
44546.00000000001,0.664167916041979
44793.99999999992,0.663168415792104
44861.9999999999,0.6621689155422289
44926.99999999993,0.6611694152923538
45035.99999999988,0.6601699150424788
45211.99999999991,0.6591704147926036
45719.99999999999,0.6581709145427286
46196.99999999996,0.6571714142928535
46589.999999999935,0.6561719140429785
46672.99999999992,0.6551724137931034
46791.99999999997,0.6541729135432284
46945.99999999991,0.6531734132933533
46976.99999999995,0.6521739130434783
46993.99999999988,0.6511744127936032
47004.99999999997,0.6501749125437282
47031.99999999998,0.6491754122938531
47556.999999999956,0.6481759120439781
47770.99999999992,0.647176411794103
48358.99999999988,0.646176911544228
48827.999999999935,0.6451774112943529
48995.99999999997,0.6441779110444777
49221.99999999994,0.6431784107946027
49534.00000000002,0.6421789105447276
49560.99999999987,0.6411794102948527
49655.999999999956,0.6401799100449775
49864.99999999993,0.6391804097951024
50422.99999999999,0.6381809095452273
50431.00000000001,0.6371814092953523
50564.999999999935,0.6361819090454772
50602.00000000003,0.6351824087956023
50867.99999999991,0.6341829085457271
51783.999999999935,0.6331834082958521
52160.99999999992,0.632183908045977
52329.000000000015,0.631184407796102
52335.000000000044,0.6301849075462269
52340.99999999995,0.6291854072963519
52500.99999999993,0.6281859070464768
52658.999999999935,0.6271864067966018
53042.99999999994,0.6261869065467267
53187.99999999994,0.6251874062968517
53341.99999999991,0.6241879060469766
53783.99999999997,0.6231884057971014
53971.999999999905,0.6221889055472264
54059.,0.6211894052973513
54227.,0.6201899050474763
54273.99999999995,0.6191904047976013
54425.99999999999,0.6181909045477261
54795.99999999999,0.617191404297851
54917.99999999991,0.616191904047976
54951.999999999935,0.6151924037981009
55274.99999999999,0.6141929035482259
55553.99999999992,0.6131934032983508
56005.99999999997,0.6121939030484758
56209.999999999935,0.6111944027986007
56365.99999999996,0.6101949025487257
56642.99999999999,0.6091954022988506
57312.99999999992,0.6081959020489756
57492.99999999991,0.6071964017991005
57522.99999999991,0.6061969015492255
57681.99999999988,0.6051974012993504
57752.99999999993,0.6041979010494753
57758.999999999935,0.6031984007996002
58388.9999999999,0.6021989005497251
58674.99999999996,0.6011994002998501
58864.9999999999,0.600199900049975
59556.,0.5992003998001
59662.99999999994,0.5982008995502248
60604.999999999854,0.5972013993003498
60876.99999999994,0.5962018990504747
61995.999999999935,0.5952023988005997
62545.99999999989,0.5942028985507246
62641.,0.5932033983008496
62687.99999999993,0.5922038980509745
62886.999999999985,0.5912043978010995
62908.99999999987,0.5902048975512244
64612.999999999935,0.5892053973013494
64909.99999999996,0.5882058970514743
65065.999999999935,0.5872063968015993
65173.99999999985,0.5862068965517242
65922.99999999991,0.5852073963018491
65996.99999999983,0.5842078960519742
66562.99999999996,0.583208395802099
66605.99999999991,0.5822088955522239
66643.99999999999,0.5812093953023489
66733.99999999991,0.5802098950524738
66815.99999999991,0.5792103948025987
67069.99999999996,0.5782108945527237
67129.00000000003,0.5772113943028485
67226.99999999997,0.5762118940529736
67289.99999999991,0.5752123938030984
67329.99999999994,0.5742128935532234
67496.99999999993,0.5732133933033483
67866.99999999997,0.5722138930534734
67937.99999999988,0.5712143928035982
68078.99999999987,0.5702148925537233
68345.99999999991,0.5692153923038481
68679.99999999984,0.568215892053973
69053.,0.567216391804098
69475.99999999996,0.5662168915542231
69486.99999999988,0.5652173913043479
69534.99999999993,0.5642178910544728
69678.99999999987,0.5632183908045978
70116.99999999984,0.5622188905547226
70224.99999999987,0.5612193903048476
70268.00000000001,0.5602198900549725
70809.99999999991,0.5592203898050975
71596.99999999996,0.5582208895552224
71601.99999999994,0.5572213893053473
71638.00000000001,0.5562218890554722
71960.99999999991,0.5552223888055972
72527.99999999984,0.5542228885557221
72729.99999999999,0.553223388305847
72848.00000000001,0.5522238880559721
72887.99999999993,0.551224387806097
72943.99999999988,0.5502248875562219
73034.99999999988,0.5492253873063468
73070.9999999999,0.5482258870564719
73112.00000000004,0.5472263868065967
73358.99999999985,0.5462268865567218
74869.99999999993,0.5452273863068468
74932.99999999997,0.5442278860569716
75170.00000000001,0.5432283858070965
75773.99999999997,0.5422288855572215
76178.99999999993,0.5412293853073463
76267.99999999987,0.5402298850574713
76301.9999999999,0.5392303848075962
76314.99999999991,0.5382308845577212
76858.00000000001,0.5372313843078461
76957.00000000003,0.536231884057971
76995.99999999997,0.5352323838080959
77014.9999999999,0.5342328835582209
77493.99999999988,0.5332333833083458
78192.99999999985,0.5322338830584707
78243.99999999994,0.5312343828085957
78723.99999999994,0.5302348825587206
79061.99999999983,0.5292353823088456
79213.99999999988,0.5282358820589705
79508.99999999994,0.5272363818090955
79571.99999999983,0.5262368815592204
79742.00000000001,0.5252373813093454
80178.99999999997,0.5242378810594703
80187.9999999999,0.5232383808095953
80213.99999999993,0.5222388805597202
80223.99999999996,0.5212393803098451
80401.99999999983,0.52023988005997
80413.99999999993,0.519240379810095
80886.99999999994,0.5182408795602199
81047.99999999988,0.5172413793103449
81155.99999999983,0.5162418790604697
81241.99999999984,0.5152423788105946
81283.99999999985,0.5142428785607196
81401.99999999984,0.5132433783108445
81531.99999999981,0.5122438780609695
82010.99999999999,0.5112443778110944
82375.99999999999,0.5102448775612194
82652.99999999993,0.5092453773113443
83561.9999999999,0.5082458770614693
83691.99999999993,0.5072463768115942
83778.99999999994,0.5062468765617192
83924.99999999991,0.5052473763118441
83972.99999999994,0.5042478760619691
84469.99999999996,0.503248375812094
84527.99999999984,0.502248875562219
84579.9999999999,0.5012493753123439
85256.99999999994,0.5002498750624688
85307.9999999998,0.4992503748125937
85816.99999999985,0.4982508745627187
85840.99999999984,0.4972513743128436
86034.99999999983,0.4962518740629686
86118.99999999994,0.4952523738130935
86440.99999999985,0.49425287356321845
86590.99999999993,0.4932533733133433
86818.99999999996,0.4922538730634683
86882.99999999994,0.49125437281359324
86976.00000000001,0.49025487256371814
87266.99999999988,0.4892553723138431
87387.99999999993,0.4882558720639681
87705.99999999993,0.487256371814093
88088.99999999983,0.48625687156421793
89441.99999999978,0.4852573713143429
89608.99999999993,0.4842578710644678
89629.99999999983,0.4832583708145928
89720.9999999998,0.48225887056471767
89799.99999999984,0.4812593703148426
90713.99999999991,0.48025987006496756
91248.,0.4792603698150925
92291.99999999981,0.4782608695652174
92428.99999999999,0.47726136931534235
92463.9999999999,0.47626186906546736
92867.99999999994,0.4752623688155923
93048.99999999994,0.4742628685657172
93384.99999999993,0.4732633683158422
93407.9999999999,0.47226386806596704
93944.99999999988,0.471264367816092
93961.99999999993,0.47026486756621694
93969.99999999981,0.46926536731634183
94346.99999999991,0.4682658670664668
94400.9999999998,0.4672663668165917
95306.00000000006,0.4662668665667167
96092.00000000001,0.4652673663168417
96260.9999999999,0.46426786606696663
96801.99999999985,0.4632683658170916
96923.99999999996,0.4622688655672164
96995.,0.46126936531734136
97376.99999999994,0.4602698650674663
97491.99999999987,0.4592703648175912
97647.99999999984,0.4582708645677162
98417.00000000001,0.4572713643178411
98848.00000000003,0.45627186406796605
98925.,0.45527236381809105
99523.99999999983,0.454272863568216
100936.99999999981,0.4532733633183409
101229.00000000003,0.4522738630684658
102004.99999999988,0.4512743628185907
102291.9999999999,0.45027486256871563
102479.99999999991,0.4492753623188406
103290.99999999983,0.4482758620689655
103407.99999999987,0.44727636181909053
104211.99999999991,0.4462768615692155
104548.99999999991,0.4452773613193404
104579.99999999987,0.4442778610694653
104620.99999999997,0.44327836081959027
104663.99999999981,0.4422788605697152
104706.9999999999,0.4412793603198401
105875.99999999984,0.440279860069965
107925.00000000001,0.43928035982009
108053.9999999999,0.4382808595702149
108515.00000000001,0.43728135932033985
108671.9999999998,0.43628185907046485
109165.99999999981,0.4352823588205898
109267.99999999975,0.43428285857071475
109458.99999999978,0.4332833583208397
109660.99999999978,0.43228385807096464
111980.99999999977,0.4312843578210895
112920.9999999998,0.43028485757121443
113659.99999999968,0.4292853573213393
114013.99999999981,0.42828585707146427
114220.99999999981,0.4272863568215893
114610.99999999975,0.42628685657171417
114880.99999999975,0.4252873563218391
114896.99999999993,0.42428785607196406
114991.99999999997,0.423288355822089
115069.99999999988,0.422288855572214
115564.99999999984,0.4212893553223388
116520.99999999977,0.42028985507246375
117578.9999999998,0.41929035482258875
118957.99999999983,0.4182908545727137
119128.99999999984,0.41729135432283865
119589.9999999999,0.4162918540729636
120405.00000000001,0.41529235382308854
120890.99999999987,0.4142928535732135
122246.99999999984,0.41329335332333844
122950.99999999983,0.4122938530734634
123202.99999999974,0.41129435282358817
124188.99999999975,0.4102948525737132
124927.99999999996,0.40929535232383807
125284.99999999967,0.4082958520739631
126193.99999999981,0.407296351824088
126412.00000000003,0.4062968515742129
127390.99999999978,0.40529735132433786
128029.99999999977,0.40429785107446287
128113.99999999988,0.40329835082458776
129903.9999999998,0.4022988505747127
130451.99999999988,0.4012993503248377
131660.9999999997,0.4002998500749625
132798.99999999983,0.39930034982508744
132841.00000000003,0.3983008495752124
132921.9999999998,0.3973013493253374
133142.99999999985,0.3963018490754623
134567.99999999983,0.3953023488255873
136698.9999999997,0.39430284857571224
136781.99999999994,0.3933033483258372
137744.99999999974,0.39230384807596214
138615.9999999998,0.3913043478260871
138960.99999999994,0.3903048475762119
139369.99999999985,0.38930534732633687
139515.99999999983,0.38830584707646176
140608.9999999997,0.38730634682658677
140643.,0.3863068465767117
141126.99999999977,0.38530734632683666
141487.99999999988,0.3843078460769616
141634.99999999997,0.38330834582708656
142039.99999999994,0.3823088455772115
142687.99999999994,0.3813093453273364
143105.99999999994,0.38030984507746124
145033.99999999988,0.3793103448275862
145052.9999999998,0.37831084457771114
145823.99999999977,0.37731134432783614
146372.99999999985,0.37631184407796103
148114.99999999983,0.37531234382808604
149356.99999999965,0.374312843578211
149388.9999999997,0.37331334332833593
149641.99999999988,0.3723138430784608
150491.99999999997,0.3713143428285858
151297.99999999994,0.37031484257871067
152228.00000000006,0.36931534232883556
152539.9999999996,0.3683158420789605
152971.99999999988,0.3673163418290855
153186.9999999997,0.36631684157921046
153463.99999999965,0.3653173413293354
154003.99999999968,0.36431784107946036
154546.,0.36331834082958525
155007.99999999974,0.36231884057971026
156160.99999999988,0.3613193403298352
157329.99999999983,0.36031984007996015
158319.99999999965,0.35932033983008493
159091.99999999965,0.35832083958020994
160736.99999999983,0.3573213393303349
160761.99999999988,0.35632183908045983
161353.99999999965,0.3553223388305847
162705.9999999998,0.3543228385807097
163282.99999999983,0.3533233383308347
165672.99999999977,0.35232383808095963
166773.99999999988,0.3513243378310845
167676.00000000006,0.3503248375812095
171005.9999999999,0.34932533733133436
172026.99999999965,0.3483258370814593
172705.99999999997,0.3473263368315842
173676.,0.3463268365817092
173809.99999999997,0.34532733633183416
174597.9999999999,0.3443278360819591
176459.99999999965,0.34332833583208405
177054.9999999997,0.34232883558220895
177140.99999999965,0.3413293353323339
178561.99999999977,0.34032983508245884
180649.99999999968,0.33933033483258374
180965.99999999977,0.3383308345827087
181547.99999999985,0.3373313343328336
182337.99999999962,0.3363318340829586
188205.99999999994,0.33533233383308353
189395.99999999962,0.3343328335832084
190079.99999999974,0.3333333333333334
193243.99999999968,0.3323338330834583
194221.99999999974,0.3313343328335833
196434.9999999997,0.33033483258370827
196692.99999999956,0.3293353323338331
197028.99999999962,0.32833583208395806
198300.99999999956,0.327336331834083
198357.9999999998,0.32633683158420795
198812.99999999953,0.3253373313343329
199632.00000000012,0.3243378310844578
200149.00000000015,0.3233383308345828
200686.00000000003,0.32233883058470775
201454.99999999977,0.3213393303348327
202985.99999999962,0.32033983008495764
203554.99999999985,0.3193403298350824
204569.99999999977,0.31834082958520743
206844.99999999965,0.3173413293353323
207128.99999999965,0.3163418290854573
207382.00000000006,0.3153423288355823
207528.9999999997,0.31434282858570717
208544.99999999985,0.3133433283358321
209381.00000000003,0.31234382808595706
209616.99999999997,0.311344327836082
214340.99999999974,0.3103448275862071
217216.99999999965,0.30934532733633197
218754.9999999997,0.30834582708645675
220119.99999999968,0.30734632683658175
220810.99999999953,0.30634682658670664
220811.99999999953,0.30534732633683165
223205.9999999997,0.3043478260869566
229575.9999999997,0.30334832583708154
230128.99999999968,0.3023488255872065
234270.9999999994,0.3013493253373314
234810.99999999968,0.30034982508745633
236400.9999999997,0.2993503248375813
239337.99999999983,0.2983508245877061
239831.9999999996,0.29735132433783107
240901.9999999995,0.296351824087956
244545.99999999953,0.295352323838081
245148.99999999933,0.29435282358820597
246005.99999999974,0.29335332333833086
246857.99999999985,0.29235382308845587
246923.9999999996,0.29135432283858076
247131.9999999993,0.29035482258870576
247631.9999999997,0.2893553223388307
247662.99999999962,0.28835582208895555
252281.99999999985,0.28735632183908044
254429.99999999965,0.28635682158920545
256207.,0.2853573213393304
256580.00000000003,0.2843578210894553
257944.99999999965,0.28335832083958024
263585.9999999998,0.28235882058970524
264049.99999999965,0.28135932033983013
264114.9999999997,0.2803598200899551
266322.99999999953,0.2793603198400801
269917.9999999997,0.27836081959020487
270326.9999999996,0.2773613193403298
271076.9999999998,0.2763618190904548
272102.99999999936,0.2753623188405797
275724.99999999965,0.2743628185907047
279201.,0.27336331834082966
281411.99999999994,0.2723638180909546
283031.99999999924,0.27136431784107956
284527.9999999999,0.27036481759120445
284693.99999999936,0.26936531734132946
286307.9999999994,0.2683658170914544
286810.9999999996,0.26736631684157924
287577.9999999997,0.26636681659170414
291527.9999999995,0.2653673163418291
297695.99999999977,0.26436781609195403
299491.0000000002,0.26336831584207904
300274.9999999993,0.262368815592204
300368.,0.26136931534232893
301487.99999999936,0.2603698150924539
302282.9999999999,0.2593703148425788
311253.99999999965,0.2583708145927037
312771.,0.25737131434282856
314033.99999999936,0.25637181409295356
321104.00000000006,0.2553723138430785
322973.99999999965,0.25437281359320346
323154.9999999994,0.25337331334332835
324590.9999999998,0.25237381309345336
324994.99999999977,0.2513743128435783
325514.,0.25037481259370326
328755.9999999994,0.24937531234382818
329707.99999999965,0.2483758120939531
330583.9999999998,0.2473763118440779
336759.9999999994,0.24637681159420294
337969.99999999965,0.24537731134432786
340051.9999999996,0.24437781109445283
340153.99999999953,0.24337831084457778
340892.99999999977,0.24237881059470273
341062.9999999997,0.2413793103448277
341152.9999999994,0.2403798100949526
348217.9999999997,0.23938030984507752
348738.9999999997,0.23838080959520253
352263.9999999997,0.23738130934532733
352871.9999999996,0.23638180909545226
354172.99999999907,0.23538230884557726
355077.99999999953,0.2343828085957022
357457.99999999907,0.23338330834582713
359390.99999999965,0.23238380809595205
364175.00000000006,0.231384307846077
365623.9999999997,0.23038480759620197
371749.9999999995,0.2293853073463269
375534.,0.22838580709645187
378379.99999999907,0.22738630684657682
379775.9999999996,0.22638680659670163
380940.9999999998,0.2253873063468266
382116.99999999936,0.22438780609695155
382243.99999999936,0.22338830584707647
384978.9999999998,0.22238880559720148
385008.,0.22138930534732637
387158.9999999991,0.22038980509745137
388949.9999999991,0.2193903048475763
389814.99999999977,0.21839080459770124
391905.9999999992,0.2173913043478262
392443.99999999953,0.21639180409795103
397548.9999999993,0.21539230384807598
401833.99999999924,0.21439280359820095
404333.9999999997,0.21339330334832587
405608.00000000006,0.21239380309845085
406951.9999999994,0.21139430284857574
408049.99999999924,0.21039480259870075
409088.9999999994,0.20939530234882567
418730.9999999998,0.2083958020989506
420618.99999999953,0.20739630184907556
425660.9999999996,0.2063968015992004
426119.99999999907,0.20539730134932532
427468.99999999965,0.2043978010994503
429569.9999999993,0.20339830084957525
431807.9999999994,0.20239880059970022
433527.99999999924,0.20139930034982514
438036.9999999992,0.20039980009995012
442302.99999999936,0.19940029985007504
449717.9999999997,0.1984007996002
461565.99999999953,0.19740129935032494
464950.9999999997,0.19640179910044978
465076.99999999965,0.19540229885057472
467498.99999999953,0.1944027986006997
471006.9999999995,0.1934032983508246
492147.9999999996,0.19240379810094954
493778.999999999,0.19140429785107452
499204.9999999989,0.1904047976011995
502458.99999999936,0.18940529735132441
509962.9999999992,0.1884057971014494
514976.00000000006,0.1874062968515743
524330.9999999998,0.18640679660169923
526440.9999999991,0.18540729635182407
529006.9999999994,0.18440779610194905
531065.9999999994,0.183408295852074
531836.999999999,0.18240879560219891
554396.9999999995,0.1814092953523239
562825.9999999994,0.18040979510244887
563390.9999999991,0.1794102948525738
567891.9999999991,0.17841079460269874
570609.,0.17741129435282368
573247.9999999999,0.1764117941029486
573383.9999999997,0.17541229385307347
579132.999999999,0.1744127936031984
592341.9999999988,0.17341329335332337
614899.999999999,0.1724137931034483
617118.9999999984,0.17141429285357324
617304.9999999994,0.1704147926036982
617381.9999999994,0.1694152923538232
620551.9999999992,0.1684157921039481
624818.9999999993,0.16741629185407308
631284.9999999991,0.166416791604198
645068.9999999991,0.16541729135432284
661260.9999999998,0.1644177911044478
665315.9999999993,0.16341829085457274
677890.9999999993,0.16241879060469772
692600.9999999995,0.16141929035482266
698214.9999999994,0.16041979010494758
701411.9999999985,0.15942028985507253
704845.9999999981,0.1584207896051975
707135.9999999993,0.15742128935532243
711606.9999999988,0.15642178910544738
728665.9999999986,0.15542228885557222
758712.9999999987,0.15442278860569716
760291.9999999991,0.1534232883558221
773030.9999999991,0.1524237881059471
773152.9999999997,0.151424287856072
779296.9999999986,0.15042478760619693
793467.999999999,0.14942528735632193
795710.9999999992,0.14842578710644685
813204.9999999994,0.14742628685657183
818921.9999999997,0.14642678660669672
833942.9999999987,0.14542728635682167
848395.9999999994,0.14442778610694654
877700.999999999,0.14342828585707149
884857.9999999983,0.14242878560719643
904931.9999999985,0.14142928535732135
909988.9999999993,0.14042978510744633
910510.999999999,0.13943028485757128
920158.999999998,0.1384307846076962
923032.9999999981,0.13743128435782118
924057.9999999985,0.13643178410794612
949999.9999999997,0.13543228385807107
954812.9999999991,0.1344327836081959
955233.9999999986,0.1334332833583209
965565.9999999983,0.13243378310844578
984431.9999999984,0.13143428285857076
995900.9999999979,0.1304347826086957
1.0015949999999986e6,0.1294352823588206
1.015953999999998e6,0.12843578210894557
1.0336529999999978e6,0.12743628185907055
1.0346309999999976e6,0.12643678160919553
1.0450809999999971e6,0.12543728135932042
1.0793039999999993e6,0.12443778110944527
1.1366339999999981e6,0.12343828085957023
1.1415899999999993e6,0.12243878060969518
1.1875699999999993e6,0.12143928035982013
1.1920189999999984e6,0.12043978010994508
1.204972e6,0.11944027986007004
1.2268239999999993e6,0.11844077961019496
1.2397449999999972e6,0.11744127936031992
1.2402139999999977e6,0.11644177911044487
1.253544999999998e6,0.1154422788605698
1.276579999999998e6,0.11444277861069467
1.2860369999999986e6,0.11344327836081959
1.3040299999999981e6,0.11244377811094455
1.3131409999999981e6,0.11144427786106949
1.3141359999999998e6,0.11044477761119444
1.3321059999999998e6,0.10944527736131937
1.3564149999999972e6,0.10844577711144432
1.3600739999999995e6,0.10744627686156931
1.4496669999999977e6,0.1064467766116942
1.4906529999999977e6,0.10544727636181918
1.5281289999999977e6,0.10444777611194406
1.5454239999999988e6,0.10344827586206895
1.5560339999999974e6,0.1024487756121939
1.5949159999999998e6,0.10144927536231886
1.6252679999999986e6,0.1004497751124438
1.6374019999999993e6,0.09945027486256877
1.6400359999999967e6,0.09845077461269372
1.6783000000000007e6,0.09745127436281868
1.7080699999999984e6,0.09645177411294358
1.7626659999999944e6,0.09545227386306857
1.789095999999995e6,0.0944527736131935
1.8303109999999953e6,0.09345327336331832
1.9496169999999972e6,0.09245377311344329
1.9550799999999967e6,0.09145427286356825
2.0491519999999984e6,0.09045477261369322
2.0770669999999949e6,0.08945527236381814
2.1591219999999944e6,0.08845577211394309
2.176106999999996e6,0.08745627186406803
2.1918599999999967e6,0.08645677161419298
2.2525779999999977e6,0.08545727136431795
2.2665789999999977e6,0.08445777111444286
2.354927999999994e6,0.08345827086456774
2.373808999999996e6,0.08245877061469267
2.374456999999995e6,0.08145927036481762
2.440937999999998e6,0.08045977011494256
2.4743529999999953e6,0.07946026986506753
2.477137999999999e6,0.07846076961519247
2.480759999999992e6,0.07746126936531741
2.507680999999995e6,0.07646176911544235
2.5441259999999944e6,0.07546226886556733
2.666857999999994e6,0.07446276861569225
2.7530399999999916e6,0.0734632683658171
2.873957999999996e6,0.07246376811594203
3.0405549999999944e6,0.071464267866067
3.1244869999999935e6,0.07046476761619191
3.158365999999995e6,0.06946526736631688
3.1674809999999944e6,0.06846576711644185
3.1805779999999953e6,0.06746626686656676
3.2674569999999986e6,0.06646676661669174
3.2871539999999944e6,0.06546726636681667
3.328907999999996e6,0.06446776611694162
3.469080999999993e6,0.06346826586706644
3.523765999999996e6,0.062468765617191425
3.5615189999999995e6,0.061469265367316374
3.6558639999999925e6,0.06046976511744132
3.7226659999999967e6,0.059470264867566236
3.758704999999995e6,0.058470764617691205
3.8764389999999898e6,0.057471264367816154
4.05841e6,0.056471764117941074
4.113432999999989e6,0.05547226386806606
4.117065999999997e6,0.05447276361819099
4.22786199999999e6,0.05347326336831592
4.252347999999993e6,0.05247376311844079
4.314564999999994e6,0.05147426286856573
4.359530999999997e6,0.050474762618690674
4.66372399999999e6,0.04947526236881563
4.665497999999987e6,0.04847576211894056
4.8773169999999935e6,0.04747626186906551
5.368802999999996e6,0.046476761619190475
5.381539000000002e6,0.04547726136931543
5.706439999999991e6,0.04447776111944036
5.853378999999988e6,0.04347826086956531
5.914581999999988e6,0.04247876061969013
5.939046999999995e6,0.041479260369815106
5.958716999999989e6,0.04047976011994004
6.164391999999986e6,0.039480259870064996
6.341924999999996e6,0.03848075962018995
6.345603999999992e6,0.03748125937031489
6.722481999999996e6,0.03648175912043984
7.020878999999995e6,0.035482258870564796
7.049300999999985e6,0.034482758620689745
7.239005999999989e6,0.033483258370814686
7.975749999999982e6,0.03248375812093951
8.05033899999999e6,0.03148425787106447
8.376608999999984e6,0.03048475762118942
8.818846999999993e6,0.02948525737131437
9.171266999999987e6,0.028485757121439307
9.297162999999966e6,0.027486256871564255
9.57165099999998e6,0.02648675662168921
9.655042999999989e6,0.02548725637181416
9.920425000000002e6,0.024487756121939097
9.93558199999997e6,0.02348825587206406
1.184860999999999e7,0.02248875562218889
1.2004264999999978e7,0.02148925537231384
1.2163155999999993e7,0.020489755122438794
1.4011793999999959e7,0.019490254872563728
2.020534599999998e7,0.018490754622688687
2.3740230999999974e7,0.017491254372813635
2.4797138999999944e7,0.016491754122938577
2.619556099999995e7,0.015492253873063534
2.739744399999994e7,0.014492753623188468
2.9821308999999937e7,0.013493253373313424
3.362835599999993e7,0.01249375312343837
3.9834194999999896e7,0.011494252873563215
4.314303099999991e7,0.010494752623688154
4.949344899999997e7,0.009495252373813103

==> charts/comp11.csv <==
4058.9999999999973,0.999000499750125
4304.999999999997,0.9980009995002499
4599.999999999998,0.9970014992503748
4709.999999999995,0.9960019990004998
5527.999999999998,0.9950024987506247
5645.999999999992,0.9940029985007496
5977.999999999993,0.9930034982508745
6210.999999999996,0.9920039980009995
6578.999999999989,0.9910044977511244
7045.999999999991,0.9900049975012494
7341.9999999999945,0.9890054972513743
7421.,0.9880059970014993
7487.999999999999,0.9870064967516242
7645.000000000003,0.9860069965017492
7886.99999999999,0.9850074962518741
7981.999999999989,0.984007996001999
8504.99999999999,0.9830084957521239
10005.99999999999,0.9820089955022488
10019.999999999985,0.9810094952523738
10496.999999999982,0.9800099950024987
10500.999999999987,0.9790104947526237
10698.999999999984,0.9780109945027486
10763.,0.9770114942528736
11280.999999999976,0.9760119940029985
11343.999999999973,0.9750124937531235
11737.000000000004,0.9740129935032483
11849.999999999989,0.9730134932533733
12093.999999999975,0.9720139930034982
12426.00000000001,0.9710144927536232
12615.999999999998,0.9700149925037481
12753.99999999999,0.9690154922538731
12768.999999999987,0.968015992003998
12853.,0.967016491754123
12881.000000000004,0.9660169915042479
12894.999999999987,0.9650174912543729
12931.999999999984,0.9640179910044977
13088.999999999975,0.9630184907546226
13144.999999999989,0.9620189905047476
13175.999999999969,0.9610194902548725
13265.999999999982,0.9600199900049975
13403.999999999989,0.9590204897551224
13738.999999999987,0.9580209895052474
14066.999999999978,0.9570214892553723
14223.999999999995,0.9560219890054973
14243.00000000001,0.9550224887556222
14407.999999999989,0.9540229885057472
14484.999999999976,0.953023488255872
14775.999999999975,0.952023988005997
14831.999999999982,0.9510244877561219
14926.999999999973,0.9500249875062469
15018.999999999973,0.9490254872563718
15060.999999999978,0.9480259870064968
15189.000000000004,0.9470264867566217
15551.999999999978,0.9460269865067467
15671.999999999976,0.9450274862568716
16033.999999999987,0.9440279860069964
16063.99999999999,0.9430284857571214
16125.99999999999,0.9420289855072463
16163.999999999985,0.9410294852573713
16194.999999999978,0.9400299850074962
16264.000000000005,0.9390304847576212
16377.000000000004,0.9380309845077461
16414.,0.9370314842578711
16560.999999999985,0.936031984007996
16680.000000000007,0.935032483758121
17317.999999999967,0.9340329835082459
17455.99999999999,0.9330334832583709
17804.99999999998,0.9320339830084957
17825.999999999964,0.9310344827586207
17831.999999999967,0.9300349825087456
17895.999999999978,0.9290354822588706
17913.999999999985,0.9280359820089955
18658.000000000007,0.9270364817591205
18665.999999999953,0.9260369815092454
18920.999999999985,0.9250374812593704
19217.999999999967,0.9240379810094953
19321.999999999996,0.9230384807596201
19537.999999999964,0.9220389805097451
19584.99999999998,0.92103948025987
19861.99999999998,0.920039980009995
19967.999999999956,0.9190404797601199
20247.99999999999,0.9180409795102449
20465.999999999975,0.9170414792603698
20558.999999999964,0.9160419790104948
21083.999999999945,0.9150424787606197
21174.999999999985,0.9140429785107447
21244.999999999996,0.9130434782608696
21567.99999999997,0.9120439780109945
22014.999999999964,0.9110444777611194
22070.999999999985,0.9100449775112444
22243.999999999975,0.9090454772613693
22675.999999999967,0.9080459770114943
22885.999999999964,0.9070464767616192
23087.99999999998,0.9060469765117442
23246.99999999999,0.9050474762618691
23250.999999999993,0.904047976011994
23276.99999999999,0.9030484757621189
23357.999999999996,0.9020489755122438
23808.99999999997,0.9010494752623688
23893.999999999993,0.9000499750124937
23978.999999999953,0.8990504747626187
24007.99999999997,0.8980509745127436
24047.99999999998,0.8970514742628686
24289.99999999997,0.8960519740129935
24493.99999999996,0.8950524737631185
24494.999999999975,0.8940529735132434
24717.99999999998,0.8930534732633684
25102.99999999997,0.8920539730134933
25168.99999999994,0.8910544727636182
25593.000000000007,0.8900549725137431
25788.999999999956,0.889055472263868
25989.99999999997,0.888055972013993
26056.99999999998,0.887056471764118
26065.,0.8860569715142429
26088.99999999999,0.8850574712643678
26144.99999999996,0.8840579710144928
26343.999999999985,0.8830584707646177
26662.99999999994,0.8820589705147426
26869.99999999995,0.8810594702648675
26928.99999999995,0.8800599700149925
26954.999999999967,0.8790604697651174
27270.999999999985,0.8780609695152424
27276.999999999978,0.8770614692653673
27509.99999999997,0.8760619690154923
27528.999999999935,0.8750624687656172
27844.999999999938,0.8740629685157422
28012.99999999993,0.8730634682658671
28018.99999999997,0.8720639680159921
28409.999999999985,0.871064467766117
28838.999999999985,0.8700649675162418
28983.999999999953,0.8690654672663668
29056.99999999998,0.8680659670164917
29060.999999999964,0.8670664667666167
29330.999999999953,0.8660669665167416
29891.999999999938,0.8650674662668666
30153.999999999927,0.8640679660169915
30167.99999999996,0.8630684657671164
30479.99999999999,0.8620689655172413
30641.999999999985,0.8610694652673663
30756.99999999996,0.8600699650174912
30877.99999999999,0.8590704647676162
31572.99999999996,0.8580709645177411
31698.000000000007,0.8570714642678661
31702.999999999964,0.856071964017991
31990.99999999994,0.855072463768116
32101.999999999938,0.8540729635182409
32261.999999999975,0.8530734632683659
32398.99999999995,0.8520739630184908
33002.999999999956,0.8510744627686158
33247.99999999994,0.8500749625187406
33466.,0.8490754622688655
33697.99999999996,0.8480759620189905
34163.99999999998,0.8470764617691154
34802.99999999997,0.8460769615192404
34830.99999999994,0.8450774612693653
34930.99999999995,0.8440779610194903
34944.999999999956,0.8430784607696152
35302.99999999996,0.8420789605197401
35866.99999999994,0.841079460269865
36297.999999999935,0.84007996001999
36565.999999999935,0.8390804597701149
36843.99999999996,0.8380809595202399
37201.00000000001,0.8370814592703648
37365.99999999998,0.8360819590204898
37429.99999999995,0.8350824587706147
37846.999999999956,0.8340829585207397
38023.999999999985,0.8330834582708646
38073.99999999997,0.8320839580209896
38402.99999999991,0.8310844577711145
38546.999999999985,0.8300849575212395
38591.99999999994,0.8290854572713643
38762.99999999999,0.8280859570214892
39102.999999999935,0.8270864567716142
39238.99999999997,0.8260869565217391
39259.99999999996,0.8250874562718641
39275.99999999999,0.824087956021989
39514.99999999993,0.823088455772114
39537.999999999956,0.8220889555222388
39597.000000000015,0.8210894552723638
39917.99999999994,0.8200899550224887
40092.999999999956,0.8190904547726137
40103.99999999992,0.8180909545227386
40254.99999999993,0.8170914542728636
40426.999999999956,0.8160919540229885
40514.99999999993,0.8150924537731135
40529.99999999995,0.8140929535232384
40552.00000000001,0.8130934532733634
40748.00000000002,0.8120939530234883
40864.99999999991,0.8110944527736133
40905.99999999995,0.8100949525237382
41034.99999999999,0.809095452273863
41047.99999999996,0.808095952023988
41084.00000000002,0.8070964517741129
41147.99999999994,0.8060969515242379
41178.999999999956,0.8050974512743628
41568.99999999991,0.8040979510244878
41849.99999999991,0.8030984507746127
41891.99999999996,0.8020989505247377
42563.99999999995,0.8010994502748625
42648.,0.8000999500249875
43108.99999999988,0.7991004497751124
43137.9999999999,0.7981009495252374
44080.99999999991,0.7971014492753623
44134.000000000015,0.7961019490254873
44450.999999999985,0.7951024487756122
44589.999999999956,0.7941029485257372
44613.99999999991,0.7931034482758621
44817.99999999988,0.792103948025987
44880.99999999996,0.791104447776112
45182.99999999995,0.790104947526237
45423.999999999956,0.7891054472763619
45510.999999999956,0.7881059470264867
45569.999999999985,0.7871064467766117
45629.99999999999,0.7861069465267366
45808.99999999991,0.7851074462768616
45928.99999999996,0.7841079460269865
45975.99999999993,0.7831084457771115
46552.999999999956,0.7821089455272364
46915.00000000001,0.7811094452773613
46976.99999999995,0.7801099450274862
47031.99999999998,0.7791104447776112
47796.99999999991,0.7781109445277361
48096.99999999994,0.777111444277861
48225.9999999999,0.776111944027986
48317.99999999986,0.775112443778111
48462.99999999996,0.7741129435282359
48494.00000000003,0.7731134432783608
48554.00000000002,0.7721139430284858
48848.00000000001,0.7711144427786107
49182.000000000015,0.7701149425287357
49279.999999999985,0.7691154422788606
49959.999999999935,0.7681159420289855
50004.999999999985,0.7671164417791104
50176.99999999996,0.7661169415292354
50305.999999999956,0.7651174412793603
50409.99999999994,0.7641179410294853
50662.999999999876,0.7631184407796102
50723.99999999995,0.7621189405297352
51169.99999999999,0.7611194402798601
51398.99999999992,0.760119940029985
51399.99999999996,0.7591204397801099
52191.99999999993,0.7581209395302348
52658.00000000002,0.7571214392803598
52758.00000000001,0.7561219390304847
53462.99999999996,0.7551224387806097
53790.99999999998,0.7541229385307346
53990.999999999985,0.7531234382808596
54423.99999999991,0.7521239380309845
55074.9999999999,0.7511244377811095
55078.99999999995,0.7501249375312344
55687.999999999854,0.7491254372813594
55708.99999999999,0.7481259370314843
55851.99999999992,0.7471264367816093
55886.99999999993,0.7461269365317341
55984.99999999988,0.7451274362818591
56051.000000000015,0.744127936031984
56365.99999999996,0.743128435782109
56689.999999999905,0.7421289355322339
56715.99999999994,0.7411294352823588
56887.000000000015,0.7401299350324837
57165.9999999999,0.7391304347826086
57414.99999999993,0.7381309345327336
58129.999999999985,0.7371314342828585
58166.99999999994,0.7361319340329835
58684.99999999988,0.7351324337831084
58897.,0.7341329335332334
58965.999999999956,0.7331334332833583
59203.999999999985,0.7321339330334833
59236.99999999995,0.7311344327836082
59279.999999999935,0.7301349325337332
59630.99999999995,0.7291354322838581
59867.99999999989,0.7281359320339831
60098.00000000001,0.727136431784108
60126.9999999999,0.7261369315342329
60631.999999999985,0.7251374312843578
60652.00000000003,0.7241379310344828
60816.99999999991,0.7231384307846077
61192.999999999935,0.7221389305347327
61251.999999999825,0.7211394302848576
61537.99999999997,0.7201399300349824
62709.99999999997,0.7191404297851074
63325.99999999996,0.7181409295352323
63411.,0.7171414292853573
63482.99999999989,0.7161419290354822
63981.99999999989,0.7151424287856072
64289.99999999988,0.7141429285357321
64954.99999999985,0.7131434282858571
65555.99999999994,0.712143928035982
65631.99999999987,0.711144427786107
65870.99999999994,0.7101449275362319
66024.99999999996,0.7091454272863569
66665.99999999997,0.7081459270364818
67263.99999999997,0.7071464267866068
67602.99999999997,0.7061469265367317
67706.99999999996,0.7051474262868566
67736.99999999994,0.7041479260369815
67943.9999999999,0.7031484257871065
68005.,0.7021489255372314
68493.99999999993,0.7011494252873564
69079.99999999983,0.7001499250374812
69122.99999999993,0.6991504247876061
69366.,0.6981509245377311
69426.99999999987,0.697151424287856
70332.99999999993,0.696151924037981
70541.99999999997,0.6951524237881059
70906.99999999988,0.6941529235382309
71444.00000000003,0.6931534232883558
71526.99999999996,0.6921539230384808
71756.,0.6911544227886057
72041.99999999997,0.6901549225387307
72513.99999999991,0.6891554222888556
73115.99999999994,0.6881559220389806
73869.00000000001,0.6871564217891055
73997.99999999994,0.6861569215392305
74043.99999999997,0.6851574212893553
74207.99999999994,0.6841579210394803
74520.99999999985,0.6831584207896052
74547.99999999996,0.6821589205397302
74798.99999999999,0.6811594202898551
75307.99999999993,0.68015992003998
75436.99999999994,0.6791604197901049
76779.99999999987,0.6781609195402298
76859.99999999994,0.6771614192903548
76940.99999999984,0.6761619190404797
77764.00000000001,0.6751624187906047
78068.99999999993,0.6741629185407296
78586.99999999984,0.6731634182908546
78812.9999999998,0.6721639180409795
79042.00000000003,0.6711644177911045
79134.99999999987,0.6701649175412294
79354.99999999985,0.6691654172913544
79373.99999999987,0.6681659170414793
79400.00000000003,0.6671664167916043
80429.,0.6661669165417292
81002.9999999999,0.6651674162918542
81092.99999999988,0.664167916041979
81274.99999999987,0.663168415792104
81841.99999999983,0.6621689155422289
82276.99999999984,0.6611694152923538
83021.99999999996,0.6601699150424788
83607.99999999985,0.6591704147926036
84466.,0.6581709145427286
84699.00000000001,0.6571714142928535
85270.99999999985,0.6561719140429785
85993.9999999999,0.6551724137931034
86270.99999999987,0.6541729135432284
87085.99999999988,0.6531734132933533
87614.9999999999,0.6521739130434783
88063.99999999988,0.6511744127936032
88486.99999999994,0.6501749125437282
88753.99999999996,0.6491754122938531
88951.99999999991,0.6481759120439781
89147.99999999993,0.647176411794103
89767.99999999997,0.646176911544228
90713.99999999991,0.6451774112943529
90846.99999999996,0.6441779110444777
90868.99999999994,0.6431784107946027
91010.99999999988,0.6421789105447276
91547.99999999984,0.6411794102948527
91823.9999999999,0.6401799100449775
92241.99999999993,0.6391804097951024
92604.99999999996,0.6381809095452273
92705.9999999999,0.6371814092953523
92809.99999999988,0.6361819090454772
93885.99999999977,0.6351824087956023
94766.99999999994,0.6341829085457271
94986.99999999977,0.6331834082958521
95258.99999999987,0.632183908045977
96267.99999999991,0.631184407796102
96314.99999999988,0.6301849075462269
96406.00000000003,0.6291854072963519
96992.99999999987,0.6281859070464768
97679.99999999994,0.6271864067966018
97992.99999999981,0.6261869065467267
98240.99999999984,0.6251874062968517
98826.99999999983,0.6241879060469766
98981.99999999991,0.6231884057971014
99726.99999999978,0.6221889055472264
101531.99999999988,0.6211894052973513
101579.99999999985,0.6201899050474763
101716.9999999999,0.6191904047976013
102182.99999999985,0.6181909045477261
102318.99999999983,0.617191404297851
102769.99999999978,0.616191904047976
103068.99999999993,0.6151924037981009
103577.99999999997,0.6141929035482259
103901.99999999977,0.6131934032983508
104046.99999999984,0.6121939030484758
104656.00000000003,0.6111944027986007
104822.99999999984,0.6101949025487257
105022.9999999999,0.6091954022988506
105887.99999999977,0.6081959020489756
106878.99999999996,0.6071964017991005
106928.99999999994,0.6061969015492255
107291.99999999996,0.6051974012993504
107584.00000000007,0.6041979010494753
108018.99999999993,0.6031984007996002
108706.99999999988,0.6021989005497251
110301.,0.6011994002998501
110693.99999999988,0.600199900049975
111383.99999999978,0.5992003998001
112392.99999999983,0.5982008995502248
112509.99999999972,0.5972013993003498
112930.99999999988,0.5962018990504747
113142.99999999984,0.5952023988005997
113576.99999999972,0.5942028985507246
113584.99999999972,0.5932033983008496
113966.9999999999,0.5922038980509745
114254.99999999996,0.5912043978010995
114534.99999999978,0.5902048975512244
114558.99999999968,0.5892053973013494
115417.99999999993,0.5882058970514743
115433.99999999983,0.5872063968015993
116109.99999999974,0.5862068965517242
116832.99999999985,0.5852073963018491
117962.00000000006,0.5842078960519742
118681.9999999998,0.583208395802099
118963.99999999983,0.5822088955522239
119285.99999999994,0.5812093953023489
119882.99999999994,0.5802098950524738
120544.99999999991,0.5792103948025987
121062.99999999977,0.5782108945527237
122105.99999999999,0.5772113943028485
122740.99999999987,0.5762118940529736
122787.99999999983,0.5752123938030984
123646.99999999991,0.5742128935532234
123747.99999999988,0.5732133933033483
124852.99999999975,0.5722138930534734
124879.99999999983,0.5712143928035982
125455.99999999975,0.5702148925537233
125747.99999999999,0.5692153923038481
126077.99999999994,0.568215892053973
126132.99999999981,0.567216391804098
126754.99999999996,0.5662168915542231
127265.99999999985,0.5652173913043479
127566.9999999999,0.5642178910544728
128022.99999999996,0.5632183908045978
128033.99999999983,0.5622188905547226
128356.99999999987,0.5612193903048476
128537.,0.5602198900549725
128554.99999999997,0.5592203898050975
129326.99999999997,0.5582208895552224
129401.99999999978,0.5572213893053473
129932.99999999999,0.5562218890554722
130024.99999999991,0.5552223888055972
130773.9999999999,0.5542228885557221
131147.99999999988,0.553223388305847
131473.9999999999,0.5522238880559721
131726.,0.551224387806097
131940.99999999985,0.5502248875562219
132595.99999999977,0.5492253873063468
132935.99999999985,0.5482258870564719
133528.99999999977,0.5472263868065967
135219.99999999994,0.5462268865567218
135668.00000000003,0.5452273863068468
135998.9999999997,0.5442278860569716
136090.99999999965,0.5432283858070965
136126.99999999988,0.5422288855572215
137121.99999999985,0.5412293853073463
137208.9999999998,0.5402298850574713
138305.99999999997,0.5392303848075962
138807.00000000003,0.5382308845577212
139702.0000000001,0.5372313843078461
140938.99999999974,0.536231884057971
141912.00000000003,0.5352323838080959
141933.99999999977,0.5342328835582209
142035.99999999983,0.5332333833083458
143887.,0.5322338830584707
144101.99999999997,0.5312343828085957
144317.99999999985,0.5302348825587206
144383.99999999983,0.5292353823088456
144405.99999999977,0.5282358820589705
144492.99999999988,0.5272363818090955
144588.9999999997,0.5262368815592204
145477.99999999985,0.5252373813093454
145547.99999999977,0.5242378810594703
145888.99999999965,0.5232383808095953
145959.99999999988,0.5222388805597202
147322.,0.5212393803098451
147371.9999999996,0.52023988005997
149841.99999999985,0.519240379810095
152525.9999999999,0.5182408795602199
152799.99999999994,0.5172413793103449
152990.99999999985,0.5162418790604697
154384.,0.5152423788105946
155301.9999999996,0.5142428785607196
156131.9999999997,0.5132433783108445
156902.99999999985,0.5122438780609695
157298.9999999998,0.5112443778110944
157353.99999999965,0.5102448775612194
158430.9999999999,0.5092453773113443
158859.99999999968,0.5082458770614693
159614.,0.5072463768115942
159671.99999999983,0.5062468765617192
159979.99999999997,0.5052473763118441
160993.99999999985,0.5042478760619691
162782.99999999977,0.503248375812094
163380.99999999983,0.502248875562219
165542.99999999994,0.5012493753123439
166628.99999999983,0.5002498750624688
167330.9999999999,0.4992503748125937
169305.99999999983,0.4982508745627187
169451.99999999994,0.4972513743128436
169737.9999999997,0.4962518740629686
170712.99999999985,0.4952523738130935
171141.99999999983,0.49425287356321845
171832.99999999985,0.4932533733133433
172538.99999999983,0.4922538730634683
173108.9999999997,0.49125437281359324
174423.99999999968,0.49025487256371814
174977.99999999956,0.4892553723138431
175807.99999999994,0.4882558720639681
176747.9999999995,0.487256371814093
177115.00000000003,0.48625687156421793
177253.99999999956,0.4852573713143429
178922.99999999988,0.4842578710644678
180234.99999999965,0.4832583708145928
180973.99999999956,0.48225887056471767
181238.99999999985,0.4812593703148426
181558.99999999983,0.48025987006496756
181738.9999999996,0.4792603698150925
182993.9999999996,0.4782608695652174
183878.99999999968,0.47726136931534235
184550.99999999983,0.47626186906546736
184788.9999999999,0.4752623688155923
185838.99999999968,0.4742628685657172
186686.99999999968,0.4732633683158422
186768.99999999977,0.47226386806596704
187263.99999999994,0.471264367816092
188163.99999999962,0.47026486756621694
189748.99999999974,0.46926536731634183
190058.9999999997,0.4682658670664668
194290.,0.4672663668165917
194493.99999999965,0.4662668665667167
195787.99999999968,0.4652673663168417
197404.99999999968,0.46426786606696663
198828.99999999974,0.4632683658170916
200460.9999999997,0.4622688655672164
201112.99999999977,0.46126936531734136
201988.9999999998,0.4602698650674663
202449.9999999998,0.4592703648175912
203994.9999999996,0.4582708645677162
204115.99999999997,0.4572713643178411
204319.9999999997,0.45627186406796605
205040.99999999962,0.45527236381809105
205454.99999999968,0.454272863568216
205683.99999999953,0.4532733633183409
206689.99999999985,0.4522738630684658
207660.99999999997,0.4512743628185907
208424.9999999997,0.45027486256871563
213111.99999999983,0.4492753623188406
213163.99999999983,0.4482758620689655
213851.9999999999,0.44727636181909053
218984.00000000006,0.4462768615692155
221415.00000000006,0.4452773613193404
221976.99999999942,0.4442778610694653
223190.99999999942,0.44327836081959027
223389.9999999999,0.4422788605697152
226391.99999999965,0.4412793603198401
226427.99999999968,0.440279860069965
231080.99999999956,0.43928035982009
231692.9999999997,0.4382808595702149
231736.99999999948,0.43728135932033985
232694.99999999974,0.43628185907046485
233799.99999999962,0.4352823588205898
235884.99999999983,0.43428285857071475
239303.99999999968,0.4332833583208397
240017.99999999997,0.43228385807096464
240351.99999999997,0.4312843578210895
240802.00000000006,0.43028485757121443
242740.99999999977,0.4292853573213393
243806.99999999965,0.42828585707146427
244256.99999999983,0.4272863568215893
246134.9999999999,0.42628685657171417
246735.9999999998,0.4252873563218391
247462.9999999998,0.42428785607196406
248391.9999999994,0.423288355822089
249548.9999999996,0.422288855572214
249817.99999999942,0.4212893553223388
250222.99999999994,0.42028985507246375
250454.99999999956,0.41929035482258875
250695.99999999974,0.4182908545727137
251622.99999999953,0.41729135432283865
255927.99999999965,0.4162918540729636
257072.99999999983,0.41529235382308854
257263.99999999953,0.4142928535732135
258583.99999999997,0.41329335332333844
260745.99999999953,0.4122938530734634
263485.9999999994,0.41129435282358817
265638.9999999998,0.4102948525737132
268588.9999999999,0.40929535232383807
269161.99999999977,0.4082958520739631
269676.9999999997,0.407296351824088
273485.99999999965,0.4062968515742129
274847.9999999998,0.40529735132433786
276449.,0.40429785107446287
278498.9999999997,0.40329835082458776
279934.9999999995,0.4022988505747127
280690.99999999965,0.4012993503248377
282182.0000000002,0.4002998500749625
284125.99999999977,0.39930034982508744
285017.9999999996,0.3983008495752124
286186.99999999965,0.3973013493253374
290237.99999999924,0.3963018490754623
291831.9999999998,0.3953023488255873
294093.9999999997,0.39430284857571224
294810.99999999994,0.3933033483258372
298249.99999999977,0.39230384807596214
299883.9999999999,0.3913043478260871
304853.9999999994,0.3903048475762119
305729.99999999965,0.38930534732633687
307417.9999999997,0.38830584707646176
308657.9999999994,0.38730634682658677
310347.99999999965,0.3863068465767117
312836.99999999965,0.38530734632683666
313916.99999999965,0.3843078460769616
314365.99999999977,0.38330834582708656
319402.00000000006,0.3823088455772115
321068.99999999994,0.3813093453273364
321311.9999999998,0.38030984507746124
322124.99999999907,0.3793103448275862
322784.9999999997,0.37831084457771114
327101.9999999993,0.37731134432783614
327271.99999999953,0.37631184407796103
327594.9999999996,0.37531234382808604
327750.0000000001,0.374312843578211
328673.0000000001,0.37331334332833593
329054.9999999994,0.3723138430784608
330625.9999999997,0.3713143428285858
331773.99999999907,0.37031484257871067
333231.9999999997,0.36931534232883556
336237.9999999992,0.3683158420789605
336965.,0.3673163418290855
340382.99999999965,0.36631684157921046
340685.9999999996,0.3653173413293354
340808.0000000001,0.36431784107946036
340809.99999999936,0.36331834082958525
342930.99999999953,0.36231884057971026
345161.9999999997,0.3613193403298352
345614.0000000001,0.36031984007996015
346722.99999999953,0.35932033983008493
349057.,0.35832083958020994
351159.99999999965,0.3573213393303349
351238.00000000006,0.35632183908045983
353253.9999999994,0.3553223388305847
355950.99999999977,0.3543228385807097
356650.99999999936,0.3533233383308347
358680.99999999965,0.35232383808095963
359989.99999999953,0.3513243378310845
360434.9999999992,0.3503248375812095
360761.99999999953,0.34932533733133436
363238.0000000001,0.3483258370814593
363948.99999999936,0.3473263368315842
364911.99999999965,0.3463268365817092
366267.9999999996,0.34532733633183416
366882.9999999992,0.3443278360819591
367198.99999999977,0.34332833583208405
369836.9999999994,0.34232883558220895
372369.9999999993,0.3413293353323339
379348.99999999977,0.34032983508245884
379767.9999999996,0.33933033483258374
383632.9999999999,0.3383308345827087
383714.00000000023,0.3373313343328336
384011.99999999936,0.3363318340829586
386572.9999999993,0.33533233383308353
394011.9999999999,0.3343328335832084
398754.999999999,0.3333333333333334
402270.9999999999,0.3323338330834583
404013.9999999992,0.3313343328335833
407319.99999999953,0.33033483258370827
409232.9999999994,0.3293353323338331
413989.99999999965,0.32833583208395806
414514.9999999991,0.327336331834083
416007.99999999907,0.32633683158420795
416204.9999999994,0.3253373313343329
416917.99999999977,0.3243378310844578
421731.99999999965,0.3233383308345828
422019.0000000002,0.32233883058470775
426449.999999999,0.3213393303348327
431334.9999999995,0.32033983008495764
431906.9999999998,0.3193403298350824
441432.99999999936,0.31834082958520743
447018.99999999907,0.3173413293353323
450005.9999999993,0.3163418290854573
451013.9999999992,0.3153423288355823
456287.9999999992,0.31434282858570717
456473.9999999991,0.3133433283358321
458278.00000000023,0.31234382808595706
463112.99999999936,0.311344327836082
470708.99999999977,0.3103448275862071
476211.9999999998,0.30934532733633197
477577.99999999953,0.30834582708645675
480131.9999999994,0.30734632683658175
481183.9999999992,0.30634682658670664
484202.9999999992,0.30534732633683165
492266.999999999,0.3043478260869566
492437.99999999907,0.30334832583708154
498068.99999999994,0.3023488255872065
500801.99999999895,0.3013493253373314
502022.999999999,0.30034982508745633
502045.99999999977,0.2993503248375813
502620.9999999989,0.2983508245877061
502939.9999999998,0.29735132433783107
503557.0000000003,0.296351824087956
507037.9999999996,0.295352323838081
535673.9999999998,0.29435282358820597
540084.,0.29335332333833086
542399.9999999997,0.29235382308845587
549133.9999999994,0.29135432283858076
556477.9999999994,0.29035482258870576
557491.9999999987,0.2893553223388307
561881.9999999998,0.28835582208895555
572786.9999999991,0.28735632183908044
573593.999999999,0.28635682158920545
582475.9999999988,0.2853573213393304
583393.999999999,0.2843578210894553
584811.0000000002,0.28335832083958024
590987.9999999998,0.28235882058970524
595966.9999999991,0.28135932033983013
597220.,0.2803598200899551
597686.9999999995,0.2793603198400801
600748.999999999,0.27836081959020487
606166.9999999991,0.2773613193403298
609538.9999999995,0.2763618190904548
612626.9999999988,0.2753623188405797
615437.9999999994,0.2743628185907047
617688.,0.27336331834082966
625415.9999999997,0.2723638180909546
630961.9999999994,0.27136431784107956
636864.9999999992,0.27036481759120445
639389.9999999991,0.26936531734132946
641111.9999999991,0.2683658170914544
641772.9999999987,0.26736631684157924
643750.9999999985,0.26636681659170414
643908.9999999993,0.2653673163418291
645496.9999999997,0.26436781609195403
650943.9999999985,0.26336831584207904
657464.9999999995,0.262368815592204
666985.9999999993,0.26136931534232893
671403.9999999993,0.2603698150924539
672989.0000000003,0.2593703148425788
678496.9999999994,0.2583708145927037
681909.0000000002,0.25737131434282856
687296.9999999984,0.25637181409295356
689811.9999999995,0.2553723138430785
695240.9999999992,0.25437281359320346
696077.9999999991,0.25337331334332835
698736.999999999,0.25237381309345336
712273.9999999983,0.2513743128435783
719090.9999999993,0.25037481259370326
725026.9999999997,0.24937531234382818
745760.9999999986,0.2483758120939531
747328.9999999988,0.2473763118440779
752805.9999999999,0.24637681159420294
774021.9999999986,0.24537731134432786
782287.9999999988,0.24437781109445283
796036.999999999,0.24337831084457778
811281.9999999995,0.24237881059470273
827739.9999999979,0.2413793103448277
833250.9999999992,0.2403798100949526
834052.9999999985,0.23938030984507752
850094.9999999998,0.23838080959520253
852877.9999999995,0.23738130934532733
857040.9999999985,0.23638180909545226
857377.9999999993,0.23538230884557726
860478.,0.2343828085957022
862780.9999999992,0.23338330834582713
884762.999999999,0.23238380809595205
885439.999999998,0.231384307846077
898962.9999999997,0.23038480759620197
900914.9999999995,0.2293853073463269
906772.9999999986,0.22838580709645187
909623.9999999981,0.22738630684657682
921096.9999999993,0.22638680659670163
922616.9999999988,0.2253873063468266
938285.999999999,0.22438780609695155
941462.9999999976,0.22338830584707647
963979.9999999999,0.22238880559720148
974504.9999999992,0.22138930534732637
975553.9999999988,0.22038980509745137
979770.9999999993,0.2193903048475763
981239.,0.21839080459770124
986882.9999999983,0.2173913043478262
999778.9999999993,0.21639180409795103
1.0157499999999987e6,0.21539230384807598
1.0203589999999977e6,0.21439280359820095
1.0345659999999991e6,0.21339330334832587
1.044128e6,0.21239380309845085
1.0503439999999986e6,0.21139430284857574
1.050393999999999e6,0.21039480259870075
1.060567999999999e6,0.20939530234882567
1.0630009999999977e6,0.2083958020989506
1.064098999999997e6,0.20739630184907556
1.0699289999999984e6,0.2063968015992004
1.0751169999999981e6,0.20539730134932532
1.082650999999999e6,0.2043978010994503
1.0834859999999972e6,0.20339830084957525
1.0845939999999995e6,0.20239880059970022
1.1396639999999986e6,0.20139930034982514
1.1416969999999974e6,0.20039980009995012
1.142101999999998e6,0.19940029985007504
1.1433369999999974e6,0.1984007996002
1.197358e6,0.19740129935032494
1.1986759999999972e6,0.19640179910044978
1.2032719999999974e6,0.19540229885057472
1.2071219999999993e6,0.1944027986006997
1.2309569999999977e6,0.1934032983508246
1.2334569999999988e6,0.19240379810094954
1.2659009999999972e6,0.19140429785107452
1.2702409999999981e6,0.1904047976011995
1.2734320000000002e6,0.18940529735132441
1.2738829999999984e6,0.1884057971014494
1.2771329999999984e6,0.1874062968515743
1.3085359999999972e6,0.18640679660169923
1.3144509999999981e6,0.18540729635182407
1.3218059999999977e6,0.18440779610194905
1.327221e6,0.183408295852074
1.3395909999999974e6,0.18240879560219891
1.3599659999999963e6,0.1814092953523239
1.3839919999999972e6,0.18040979510244887
1.3864079999999974e6,0.1794102948525738
1.400350999999997e6,0.17841079460269874
1.410753999999998e6,0.17741129435282368
1.4154989999999974e6,0.1764117941029486
1.4208129999999981e6,0.17541229385307347
1.4270909999999986e6,0.1744127936031984
1.4478059999999986e6,0.17341329335332337
1.4783079999999984e6,0.1724137931034483
1.5004729999999988e6,0.17141429285357324
1.5207929999999986e6,0.1704147926036982
1.5335959999999993e6,0.1694152923538232
1.5589279999999998e6,0.1684157921039481
1.6269439999999995e6,0.16741629185407308
1.639999999999997e6,0.166416791604198
1.6833479999999972e6,0.16541729135432284
1.7230129999999963e6,0.1644177911044478
1.735025999999998e6,0.16341829085457274
1.7407239999999967e6,0.16241879060469772
1.7626199999999972e6,0.16141929035482266
1.7809079999999974e6,0.16041979010494758
1.8264709999999967e6,0.15942028985507253
1.8270839999999963e6,0.1584207896051975
1.875621999999996e6,0.15742128935532243
1.9534079999999965e6,0.15642178910544738
2.007922999999999e6,0.15542228885557222
2.008106999999997e6,0.15442278860569716
2.0325129999999998e6,0.1534232883558221
2.0723069999999967e6,0.1524237881059471
2.0893309999999988e6,0.151424287856072
2.159858999999999e6,0.15042478760619693
2.216849999999995e6,0.14942528735632193
2.2396909999999944e6,0.14842578710644685
2.2739479999999995e6,0.14742628685657183
2.2783459999999986e6,0.14642678660669672
2.314901999999994e6,0.14542728635682167
2.3237909999999967e6,0.14442778610694654
2.399476999999997e6,0.14342828585707149
2.4224259999999935e6,0.14242878560719643
2.437716e6,0.14142928535732135
2.446005999999999e6,0.14042978510744633
2.480162999999998e6,0.13943028485757128
2.497068999999996e6,0.1384307846076962
2.5129129999999986e6,0.13743128435782118
2.537171000000001e6,0.13643178410794612
2.549165999999996e6,0.13543228385807107
2.558852999999992e6,0.1344327836081959
2.5611149999999953e6,0.1334332833583209
2.5668579999999953e6,0.13243378310844578
2.600903999999993e6,0.13143428285857076
2.6484339999999986e6,0.1304347826086957
2.6551569999999953e6,0.1294352823588206
2.6677169999999953e6,0.12843578210894557
2.719224999999996e6,0.12743628185907055
2.7476349999999935e6,0.12643678160919553
2.8348979999999967e6,0.12543728135932042
2.897289999999992e6,0.12443778110944527
3.103029999999998e6,0.12343828085957023
3.1226399999999944e6,0.12243878060969518
3.173764999999993e6,0.12143928035982013
3.1772880000000005e6,0.12043978010994508
3.1872339999999963e6,0.11944027986007004
3.2178959999999963e6,0.11844077961019496
3.268017999999998e6,0.11744127936031992
3.328887999999998e6,0.11644177911044487
3.4521359999999967e6,0.1154422788605698
3.4643449999999944e6,0.11444277861069467
3.4828889999999977e6,0.11344327836081959
3.508475999999997e6,0.11244377811094455
3.6650849999999986e6,0.11144427786106949
3.6795219999999977e6,0.11044477761119444
3.69044199999999e6,0.10944527736131937
3.7211169999999986e6,0.10844577711144432
3.7844549999999944e6,0.10744627686156931
3.78889899999999e6,0.1064467766116942
3.9248159999999935e6,0.10544727636181918
3.982917999999998e6,0.10444777611194406
4.047396999999992e6,0.10344827586206895
4.1217539999999916e6,0.1024487756121939
4.206973e6,0.10144927536231886
4.3027149999999935e6,0.1004497751124438
4.313440999999996e6,0.09945027486256877
4.4672159999999935e6,0.09845077461269372
4.48972899999999e6,0.09745127436281868
4.621024999999992e6,0.09645177411294358
4.654071999999991e6,0.09545227386306857
4.655904999999995e6,0.0944527736131935
4.7843309999999935e6,0.09345327336331832
4.855724999999992e6,0.09245377311344329
5.046954999999997e6,0.09145427286356825
5.130644999999988e6,0.09045477261369322
5.298675999999995e6,0.08945527236381814
5.429710999999996e6,0.08845577211394309
5.672780999999992e6,0.08745627186406803
5.724580999999999e6,0.08645677161419298
5.740455999999985e6,0.08545727136431795
5.88296799999999e6,0.08445777111444286
6.035603999999994e6,0.08345827086456774
6.26670199999998e6,0.08245877061469267
6.274191999999986e6,0.08145927036481762
6.419934999999991e6,0.08045977011494256
6.4281449999999935e6,0.07946026986506753
6.587468999999984e6,0.07846076961519247
6.634801999999989e6,0.07746126936531741
7.031345999999996e6,0.07646176911544235
7.449901999999987e6,0.07546226886556733
7.459629000000001e6,0.07446276861569225
7.489996999999991e6,0.0734632683658171
7.631927999999991e6,0.07246376811594203
7.660185999999992e6,0.071464267866067
7.6952039999999795e6,0.07046476761619191
7.93100899999999e6,0.06946526736631688
8.241719999999983e6,0.06846576711644185
8.301174999999985e6,0.06746626686656676
8.867002999999983e6,0.06646676661669174
8.881193999999978e6,0.06546726636681667
9.518114999999978e6,0.06446776611694162
9.625944999999987e6,0.06346826586706644
9.67540399999999e6,0.062468765617191425
9.737935999999985e6,0.061469265367316374
1.0415295999999998e7,0.06046976511744132
1.041643299999997e7,0.059470264867566236
1.0927562999999993e7,0.058470764617691205
1.1076682999999981e7,0.057471264367816154
1.1173665999999996e7,0.056471764117941074
1.167387399999998e7,0.05547226386806606
1.285319599999998e7,0.05447276361819099
1.2969354999999981e7,0.05347326336831592
1.3032968000000007e7,0.05247376311844079
1.3301700999999985e7,0.05147426286856573
1.3711356999999955e7,0.050474762618690674
1.4128501999999952e7,0.04947526236881563
1.4236572000000006e7,0.04847576211894056
1.4733503999999953e7,0.04747626186906551
1.585697799999999e7,0.046476761619190475
1.5899337999999952e7,0.04547726136931543
1.6222533999999953e7,0.04447776111944036
1.6485753999999965e7,0.04347826086956531
1.7193357999999966e7,0.04247876061969013
1.8045960999999963e7,0.041479260369815106
1.9685219999999993e7,0.04047976011994004
2.2122366000000015e7,0.039480259870064996
2.2624316999999966e7,0.03848075962018995
2.291499099999996e7,0.03748125937031489
2.4879518e7,0.03648175912043984
2.5290705999999933e7,0.035482258870564796
2.899932499999994e7,0.034482758620689745
3.4834328999999985e7,0.033483258370814686
3.5812630999999925e7,0.03248375812093951
3.8029890999999985e7,0.03148425787106447
3.929784799999989e7,0.03048475762118942
4.3918787999999925e7,0.02948525737131437
4.398916499999998e7,0.028485757121439307
4.533406499999993e7,0.027486256871564255
4.590136099999985e7,0.02648675662168921
4.8469788000000015e7,0.02548725637181416

==> charts/comp12.csv <==
4702.000000000001,0.999000499750125
5465.,0.9980009995002499
6877.999999999993,0.9970014992503748
6977.999999999997,0.9960019990004998
7011.999999999994,0.9950024987506247
7391.999999999992,0.9940029985007496
7885.9999999999945,0.9930034982508745
8213.999999999995,0.9920039980009995
9145.999999999998,0.9910044977511244
9690.999999999993,0.9900049975012494
10460.999999999984,0.9890054972513743
11610.000000000004,0.9880059970014993
12396.999999999995,0.9870064967516242
12938.999999999996,0.9860069965017492
13186.999999999993,0.9850074962518741
13345.99999999999,0.984007996001999
13490.000000000002,0.9830084957521239
13760.999999999989,0.9820089955022488
14001.999999999984,0.9810094952523738
14579.999999999976,0.9800099950024987
14683.99999999999,0.9790104947526237
14798.999999999975,0.9780109945027486
15303.999999999975,0.9770114942528736
15672.99999999999,0.9760119940029985
16289.99999999998,0.9750124937531235
16436.999999999975,0.9740129935032483
16515.999999999978,0.9730134932533733
16688.999999999975,0.9720139930034982
16923.000000000004,0.9710144927536232
16949.000000000015,0.9700149925037481
17050.999999999964,0.9690154922538731
17137.999999999975,0.968015992003998
17207.99999999996,0.967016491754123
17392.99999999998,0.9660169915042479
17815.999999999985,0.9650174912543729
17943.,0.9640179910044977
18052.000000000004,0.9630184907546226
18141.999999999993,0.9620189905047476
18525.999999999996,0.9610194902548725
18549.000000000007,0.9600199900049975
18631.999999999975,0.9590204897551224
18976.99999999999,0.9580209895052474
19041.999999999996,0.9570214892553723
19158.999999999985,0.9560219890054973
19372.99999999998,0.9550224887556222
19607.999999999996,0.9540229885057472
19773.99999999997,0.953023488255872
20257.999999999967,0.952023988005997
20299.99999999998,0.9510244877561219
20456.999999999978,0.9500249875062469
20460.99999999998,0.9490254872563718
20512.999999999953,0.9480259870064968
20674.99999999997,0.9470264867566217
20676.999999999964,0.9460269865067467
21632.99999999995,0.9450274862568716
21862.000000000007,0.9440279860069964
21980.999999999967,0.9430284857571214
22624.,0.9420289855072463
22989.,0.9410294852573713
23009.99999999995,0.9400299850074962
23204.99999999998,0.9390304847576212
23446.999999999993,0.9380309845077461
23584.999999999978,0.9370314842578711
23720.999999999964,0.936031984007996
23801.99999999997,0.935032483758121
24568.,0.9340329835082459
24925.000000000004,0.9330334832583709
24988.999999999953,0.9320339830084957
25259.00000000001,0.9310344827586207
25315.999999999945,0.9300349825087456
25492.999999999964,0.9290354822588706
25602.999999999975,0.9280359820089955
25988.99999999995,0.9270364817591205
26709.999999999953,0.9260369815092454
27000.999999999953,0.9250374812593704
27215.99999999996,0.9240379810094953
27351.999999999975,0.9230384807596201
27618.99999999998,0.9220389805097451
27656.,0.92103948025987
27660.999999999975,0.920039980009995
27722.99999999995,0.9190404797601199
28735.999999999967,0.9180409795102449
28965.99999999996,0.9170414792603698
29153.99999999995,0.9160419790104948
29177.999999999978,0.9150424787606197
29258.99999999998,0.9140429785107447
29469.999999999945,0.9130434782608696
29594.999999999935,0.9120439780109945
30096.999999999956,0.9110444777611194
30097.999999999978,0.9100449775112444
30412.999999999964,0.9090454772613693
30535.99999999993,0.9080459770114943
30556.99999999998,0.9070464767616192
30747.999999999985,0.9060469765117442
30804.999999999975,0.9050474762618691
30806.999999999938,0.904047976011994
31451.999999999967,0.9030484757621189
31606.999999999953,0.9020489755122438
31628.999999999956,0.9010494752623688
31796.999999999985,0.9000499750124937
31970.000000000004,0.8990504747626187
32310.999999999967,0.8980509745127436
32471.999999999993,0.8970514742628686
32515.999999999985,0.8960519740129935
32826.99999999996,0.8950524737631185
33048.99999999996,0.8940529735132434
33222.99999999998,0.8930534732633684
34036.00000000001,0.8920539730134933
34320.99999999994,0.8910544727636182
34348.99999999997,0.8900549725137431
34767.999999999956,0.889055472263868
34798.99999999999,0.888055972013993
35085.99999999995,0.887056471764118
35418.00000000002,0.8860569715142429
35419.00000000001,0.8850574712643678
35496.99999999995,0.8840579710144928
35596.99999999995,0.8830584707646177
35812.999999999956,0.8820589705147426
36210.99999999996,0.8810594702648675
36310.99999999998,0.8800599700149925
36569.99999999996,0.8790604697651174
36690.999999999935,0.8780609695152424
36695.,0.8770614692653673
37328.999999999935,0.8760619690154923
37800.99999999994,0.8750624687656172
37819.99999999997,0.8740629685157422
38381.999999999956,0.8730634682658671
38624.999999999985,0.8720639680159921
38776.999999999956,0.871064467766117
38879.999999999935,0.8700649675162418
39657.999999999985,0.8690654672663668
40046.999999999956,0.8680659670164917
40119.99999999999,0.8670664667666167
40178.999999999956,0.8660669665167416
40290.99999999996,0.8650674662668666
40652.99999999998,0.8640679660169915
40690.99999999992,0.8630684657671164
41074.999999999956,0.8620689655172413
41213.999999999956,0.8610694652673663
41296.00000000002,0.8600699650174912
42702.99999999991,0.8590704647676162
42863.99999999999,0.8580709645177411
42996.99999999994,0.8570714642678661
43387.99999999999,0.856071964017991
43469.9999999999,0.855072463768116
45957.999999999956,0.8540729635182409
46046.999999999935,0.8530734632683659
46452.,0.8520739630184908
46584.99999999992,0.8510744627686158
46748.99999999995,0.8500749625187406
46815.99999999997,0.8490754622688655
46899.00000000001,0.8480759620189905
46912.999999999905,0.8470764617691154
47151.999999999935,0.8460769615192404
47347.99999999996,0.8450774612693653
47486.999999999956,0.8440779610194903
47556.999999999956,0.8430784607696152
48115.99999999993,0.8420789605197401
48395.99999999995,0.841079460269865
48897.99999999998,0.84007996001999
48951.99999999991,0.8390804597701149
49038.99999999999,0.8380809595202399
49306.999999999935,0.8370814592703648
49362.999999999985,0.8360819590204898
49403.99999999997,0.8350824587706147
50507.,0.8340829585207397
50784.99999999991,0.8330834582708646
52069.00000000002,0.8320839580209896
52916.99999999993,0.8310844577711145
53371.999999999905,0.8300849575212395
53699.000000000044,0.8290854572713643
53939.99999999991,0.8280859570214892
54048.999999999956,0.8270864567716142
54330.99999999989,0.8260869565217391
54517.99999999996,0.8250874562718641
54757.99999999995,0.824087956021989
55048.99999999998,0.823088455772114
55345.99999999993,0.8220889555222388
55747.999999999956,0.8210894552723638
55850.00000000002,0.8200899550224887
56825.999999999985,0.8190904547726137
57432.99999999998,0.8180909545227386
57873.999999999905,0.8170914542728636
58041.99999999996,0.8160919540229885
58097.999999999935,0.8150924537731135
58181.99999999998,0.8140929535232384
59294.00000000004,0.8130934532733634
59529.99999999998,0.8120939530234883
59981.99999999993,0.8110944527736133
60600.999999999905,0.8100949525237382
61815.99999999997,0.809095452273863
61840.99999999986,0.808095952023988
62025.99999999994,0.8070964517741129
62436.9999999999,0.8060969515242379
62472.00000000002,0.8050974512743628
63130.99999999996,0.8040979510244878
63361.99999999989,0.8030984507746127
63497.99999999995,0.8020989505247377
64646.99999999995,0.8010994502748625
64753.99999999988,0.8000999500249875
65069.999999999935,0.7991004497751124
65466.99999999996,0.7981009495252374
65630.99999999993,0.7971014492753623
65862.99999999999,0.7961019490254873
65923.99999999999,0.7951024487756122
66179.99999999996,0.7941029485257372
66708.99999999997,0.7931034482758621
67599.99999999993,0.792103948025987
67875.,0.791104447776112
69630.99999999996,0.790104947526237
69978.9999999999,0.7891054472763619
70534.99999999993,0.7881059470264867
70762.99999999987,0.7871064467766117
70776.99999999984,0.7861069465267366
71207.00000000003,0.7851074462768616
71362.99999999987,0.7841079460269865
71648.,0.7831084457771115
73363.,0.7821089455272364
73381.00000000004,0.7811094452773613
74438.9999999999,0.7801099450274862
74627.99999999997,0.7791104447776112
75164.9999999999,0.7781109445277361
77576.99999999988,0.777111444277861
77994.99999999996,0.776111944027986
78410.99999999996,0.775112443778111
78877.,0.7741129435282359
79530.99999999996,0.7731134432783608
80919.00000000004,0.7721139430284858
81197.99999999983,0.7711144427786107
82021.99999999994,0.7701149425287357
82766.99999999987,0.7691154422788606
82813.99999999981,0.7681159420289855
82907.99999999988,0.7671164417791104
83233.99999999997,0.7661169415292354
84365.00000000004,0.7651174412793603
84721.99999999999,0.7641179410294853
85076.99999999977,0.7631184407796102
85230.99999999999,0.7621189405297352
85555.99999999978,0.7611194402798601
85737.99999999993,0.760119940029985
86062.99999999991,0.7591204397801099
86908.99999999984,0.7581209395302348
87528.99999999996,0.7571214392803598
88589.99999999984,0.7561219390304847
88891.99999999985,0.7551224387806097
88949.99999999993,0.7541229385307346
89000.99999999994,0.7531234382808596
90509.99999999985,0.7521239380309845
90564.00000000007,0.7511244377811095
92762.99999999993,0.7501249375312344
92809.99999999988,0.7491254372813594
92815.99999999987,0.7481259370314843
93137.,0.7471264367816093
94411.99999999996,0.7461269365317341
96135.99999999996,0.7451274362818591
96706.99999999988,0.744127936031984
97553.99999999997,0.743128435782109
98427.00000000003,0.7421289355322339
98610.99999999994,0.7411294352823588
100780.99999999996,0.7401299350324837
101027.99999999987,0.7391304347826086
101317.99999999993,0.7381309345327336
102102.99999999978,0.7371314342828585
102547.9999999998,0.7361319340329835
103562.99999999997,0.7351324337831084
103828.00000000006,0.7341329335332334
104301.99999999994,0.7331334332833583
104346.99999999988,0.7321339330334833
104360.99999999984,0.7311344327836082
104753.,0.7301349325337332
105422.99999999981,0.7291354322838581
105428.99999999999,0.7281359320339831
105558.99999999994,0.727136431784108
105627.99999999972,0.7261369315342329
106051.99999999985,0.7251374312843578
107446.99999999977,0.7241379310344828
108442.9999999999,0.7231384307846077
109423.99999999974,0.7221389305347327
109541.9999999997,0.7211394302848576
109770.9999999997,0.7201399300349824
110153.99999999985,0.7191404297851074
110499.99999999985,0.7181409295352323
111301.99999999978,0.7171414292853573
111548.00000000007,0.7161419290354822
112114.00000000004,0.7151424287856072
112820.99999999999,0.7141429285357321
112914.99999999994,0.7131434282858571
113053.9999999999,0.712143928035982
113168.99999999981,0.711144427786107
116397.9999999999,0.7101449275362319
117204.99999999983,0.7091454272863569
117270.99999999993,0.7081459270364818
117941.99999999988,0.7071464267866068
118139.99999999994,0.7061469265367317
118697.99999999972,0.7051474262868566
118787.99999999999,0.7041479260369815
119646.99999999984,0.7031484257871065
120386.99999999996,0.7021489255372314
120525.99999999993,0.7011494252873564
120682.99999999978,0.7001499250374812
120763.99999999972,0.6991504247876061
121426.99999999977,0.6981509245377311
121853.99999999974,0.697151424287856
123443.99999999987,0.696151924037981
123926.99999999996,0.6951524237881059
124219.99999999983,0.6941529235382309
124835.99999999991,0.6931534232883558
125864.9999999997,0.6921539230384808
129390.9999999999,0.6911544227886057
129399.99999999981,0.6901549225387307
129534.99999999984,0.6891554222888556
129593.99999999996,0.6881559220389806
129668.99999999977,0.6871564217891055
130210.99999999984,0.6861569215392305
130895.99999999962,0.6851574212893553
131968.9999999998,0.6841579210394803
132448.9999999999,0.6831584207896052
133097.99999999983,0.6821589205397302
133332.99999999994,0.6811594202898551
133545.00000000003,0.68015992003998
134132.99999999997,0.6791604197901049
134575.99999999962,0.6781609195402298
134642.99999999994,0.6771614192903548
135889.99999999985,0.6761619190404797
137035.9999999999,0.6751624187906047
137907.9999999998,0.6741629185407296
138326.99999999985,0.6731634182908546
140158.9999999997,0.6721639180409795
141851.9999999998,0.6711644177911045
143244.9999999998,0.6701649175412294
143955.99999999994,0.6691654172913544
144199.00000000003,0.6681659170414793
144278.9999999999,0.6671664167916043
144533.99999999994,0.6661669165417292
145352.00000000006,0.6651674162918542
146395.99999999983,0.664167916041979
146931.99999999977,0.663168415792104
146996.9999999999,0.6621689155422289
147167.99999999965,0.6611694152923538
148967.9999999999,0.6601699150424788
149455.9999999996,0.6591704147926036
149888.99999999994,0.6581709145427286
150505.99999999994,0.6571714142928535
151573.9999999997,0.6561719140429785
152077.9999999998,0.6551724137931034
152096.9999999999,0.6541729135432284
152783.99999999997,0.6531734132933533
157984.99999999983,0.6521739130434783
158827.99999999994,0.6511744127936032
160912.,0.6501749125437282
163749.0000000001,0.6491754122938531
164888.0000000001,0.6481759120439781
165035.99999999997,0.647176411794103
165971.9999999997,0.646176911544228
166259.99999999994,0.6451774112943529
169904.99999999953,0.6441779110444777
170818.00000000006,0.6431784107946027
171739.99999999968,0.6421789105447276
173653.99999999962,0.6411794102948527
173714.99999999997,0.6401799100449775
173822.99999999968,0.6391804097951024
174024.9999999998,0.6381809095452273
174501.99999999983,0.6371814092953523
176093.99999999965,0.6361819090454772
176481.99999999974,0.6351824087956023
176675.99999999983,0.6341829085457271
177091.99999999985,0.6331834082958521
177103.99999999985,0.632183908045977
177211.99999999965,0.631184407796102
177318.99999999974,0.6301849075462269
177508.99999999985,0.6291854072963519
177623.99999999953,0.6281859070464768
177877.99999999988,0.6271864067966018
178411.99999999997,0.6261869065467267
178979.9999999998,0.6251874062968517
180089.99999999974,0.6241879060469766
180164.99999999968,0.6231884057971014
181122.00000000003,0.6221889055472264
181633.99999999977,0.6211894052973513
181785.99999999974,0.6201899050474763
182739.99999999965,0.6191904047976013
183109.9999999999,0.6181909045477261
183276.99999999956,0.617191404297851
183396.99999999985,0.616191904047976
184347.99999999962,0.6151924037981009
184837.99999999968,0.6141929035482259
185052.99999999994,0.6131934032983508
185545.9999999997,0.6121939030484758
187144.99999999988,0.6111944027986007
191278.99999999994,0.6101949025487257
192423.9999999998,0.6091954022988506
194938.00000000003,0.6081959020489756
195599.99999999948,0.6071964017991005
196058.99999999962,0.6061969015492255
199359.99999999956,0.6051974012993504
199777.9999999998,0.6041979010494753
200151.99999999962,0.6031984007996002
202231.9999999995,0.6021989005497251
203014.00000000006,0.6011994002998501
205087.99999999968,0.600199900049975
205378.99999999985,0.5992003998001
206120.99999999974,0.5982008995502248
206887.99999999962,0.5972013993003498
207441.99999999994,0.5962018990504747
207517.9999999996,0.5952023988005997
209526.99999999968,0.5942028985507246
211924.99999999985,0.5932033983008496
214100.00000000003,0.5922038980509745
216716.9999999997,0.5912043978010995
217758.99999999965,0.5902048975512244
218235.9999999997,0.5892053973013494
218261.99999999962,0.5882058970514743
218907.9999999997,0.5872063968015993
220949.99999999977,0.5862068965517242
222771.99999999974,0.5852073963018491
223752.00000000003,0.5842078960519742
225949.99999999933,0.583208395802099
228687.9999999998,0.5822088955522239
229821.99999999968,0.5812093953023489
230066.99999999956,0.5802098950524738
233064.99999999965,0.5792103948025987
233831.99999999977,0.5782108945527237
238775.99999999977,0.5772113943028485
240488.99999999948,0.5762118940529736
241405.9999999999,0.5752123938030984
241791.9999999997,0.5742128935532234
242111.9999999996,0.5732133933033483
242775.00000000012,0.5722138930534734
247060.9999999993,0.5712143928035982
247147.99999999968,0.5702148925537233
248410.99999999948,0.5692153923038481
248583.99999999983,0.568215892053973
249030.99999999985,0.567216391804098
253568.9999999999,0.5662168915542231
253824.00000000003,0.5652173913043479
254013.99999999983,0.5642178910544728
255129.99999999974,0.5632183908045978
256871.99999999985,0.5622188905547226
258902.99999999956,0.5612193903048476
258916.99999999988,0.5602198900549725
259156.99999999962,0.5592203898050975
259496.9999999995,0.5582208895552224
261463.99999999953,0.5572213893053473
261719.00000000012,0.5562218890554722
262586.0000000001,0.5552223888055972
263658.9999999997,0.5542228885557221
267515.9999999994,0.553223388305847
268656.9999999995,0.5522238880559721
270948.9999999996,0.551224387806097
272571.99999999994,0.5502248875562219
273349.99999999977,0.5492253873063468
276751.9999999996,0.5482258870564719
276923.9999999995,0.5472263868065967
277198.9999999993,0.5462268865567218
277675.9999999996,0.5452273863068468
279169.,0.5442278860569716
282319.9999999996,0.5432283858070965
282882.99999999936,0.5422288855572215
284874.99999999977,0.5412293853073463
285189.99999999953,0.5402298850574713
285371.9999999995,0.5392303848075962
285536.9999999998,0.5382308845577212
285552.0000000001,0.5372313843078461
286891.9999999996,0.536231884057971
291192.9999999998,0.5352323838080959
293428.99999999936,0.5342328835582209
294822.99999999977,0.5332333833083458
299410.9999999996,0.5322338830584707
299919.9999999998,0.5312343828085957
301017.9999999995,0.5302348825587206
302875.00000000006,0.5292353823088456
303397.9999999996,0.5282358820589705
304545.9999999994,0.5272363818090955
306709.9999999992,0.5262368815592204
311478.99999999965,0.5252373813093454
314813.9999999998,0.5242378810594703
318014.,0.5232383808095953
318832.9999999996,0.5222388805597202
321104.9999999995,0.5212393803098451
323481.99999999936,0.52023988005997
323595.9999999993,0.519240379810095
324002.0000000002,0.5182408795602199
325018.99999999936,0.5172413793103449
325137.9999999995,0.5162418790604697
330269.9999999993,0.5152423788105946
337029.,0.5142428785607196
337809.0000000001,0.5132433783108445
337868.99999999965,0.5122438780609695
338778.9999999999,0.5112443778110944
339993.99999999965,0.5102448775612194
342965.9999999999,0.5092453773113443
343424.99999999924,0.5082458770614693
344545.99999999953,0.5072463768115942
345480.99999999994,0.5062468765617192
349263.0000000002,0.5052473763118441
350075.99999999965,0.5042478760619691
350647.9999999998,0.503248375812094
351466.,0.502248875562219
354021.99999999965,0.5012493753123439
354482.9999999997,0.5002498750624688
357999.9999999994,0.4992503748125937
364553.99999999895,0.4982508745627187
368781.9999999991,0.4972513743128436
373205.9999999997,0.4962518740629686
375758.99999999936,0.4952523738130935
376524.99999999936,0.49425287356321845
378164.99999999965,0.4932533733133433
379262.99999999924,0.4922538730634683
393320.99999999994,0.49125437281359324
396564.9999999989,0.49025487256371814
404030.0000000002,0.4892553723138431
405608.00000000006,0.4882558720639681
405639.9999999998,0.487256371814093
413950.9999999996,0.48625687156421793
421757.9999999993,0.4852573713143429
421978.9999999991,0.4842578710644678
424019.9999999999,0.4832583708145928
426177.0000000001,0.48225887056471767
428686.9999999989,0.4812593703148426
429692.99999999924,0.48025987006496756
430438.99999999977,0.4792603698150925
431359.9999999994,0.4782608695652174
431467.9999999997,0.47726136931534235
432109.9999999994,0.47626186906546736
434095.9999999997,0.4752623688155923
437157.9999999999,0.4742628685657172
437509.9999999995,0.4732633683158422
440624.9999999995,0.47226386806596704
440998.99999999977,0.471264367816092
441155.99999999953,0.47026486756621694
441255.99999999907,0.46926536731634183
441801.9999999998,0.4682658670664668
449466.9999999995,0.4672663668165917
450835.99999999936,0.4662668665667167
452200.9999999999,0.4652673663168417
455895.99999999953,0.46426786606696663
457644.99999999977,0.4632683658170916
458773.9999999995,0.4622688655672164
459968.9999999994,0.46126936531734136
460468.9999999992,0.4602698650674663
461757.99999999965,0.4592703648175912
462326.99999999977,0.4582708645677162
467829.9999999997,0.4572713643178411
473855.9999999991,0.45627186406796605
475245.99999999965,0.45527236381809105
475673.99999999884,0.454272863568216
476762.99999999977,0.4532733633183409
477644.999999999,0.4522738630684658
484016.99999999936,0.4512743628185907
485220.99999999965,0.45027486256871563
485673.99999999994,0.4492753623188406
492634.9999999998,0.4482758620689655
497749.99999999924,0.44727636181909053
499466.9999999994,0.4462768615692155
502176.9999999997,0.4452773613193404
502508.9999999997,0.4442778610694653
505530.9999999996,0.44327836081959027
509866.99999999953,0.4422788605697152
509939.99999999936,0.4412793603198401
510006.0000000002,0.440279860069965
510389.99999999854,0.43928035982009
518407.999999999,0.4382808595702149
521436.99999999965,0.43728135932033985
524121.99999999994,0.43628185907046485
529039.9999999988,0.4352823588205898
531594.9999999987,0.43428285857071475
533576.9999999997,0.4332833583208397
546202.9999999997,0.43228385807096464
548104.9999999992,0.4312843578210895
550092.9999999992,0.43028485757121443
554795.9999999997,0.4292853573213393
556658.9999999991,0.42828585707146427
559021.9999999992,0.4272863568215893
561141.9999999993,0.42628685657171417
565521.9999999997,0.4252873563218391
566347.9999999984,0.42428785607196406
566747.9999999993,0.423288355822089
571289.0000000002,0.422288855572214
573388.999999999,0.4212893553223388
573634.9999999991,0.42028985507246375
576117.9999999998,0.41929035482258875
580438.9999999993,0.4182908545727137
582479.9999999988,0.41729135432283865
583069.9999999992,0.4162918540729636
587435.9999999987,0.41529235382308854
591033.9999999993,0.4142928535732135
592449.9999999992,0.41329335332333844
593487.9999999999,0.4122938530734634
598501.9999999995,0.41129435282358817
604534.9999999997,0.4102948525737132
605840.9999999991,0.40929535232383807
607292.9999999992,0.4082958520739631
609183.9999999986,0.407296351824088
610909.999999999,0.4062968515742129
610984.9999999986,0.40529735132433786
612265.0000000001,0.40429785107446287
612993.9999999984,0.40329835082458776
614545.9999999995,0.4022988505747127
614969.9999999998,0.4012993503248377
618240.9999999997,0.4002998500749625
627459.9999999992,0.39930034982508744
627841.9999999991,0.3983008495752124
631176.9999999995,0.3973013493253374
636578.9999999998,0.3963018490754623
638378.,0.3953023488255873
638912.9999999993,0.39430284857571224
639015.0000000001,0.3933033483258372
646993.9999999987,0.39230384807596214
653090.9999999991,0.3913043478260871
655654.9999999998,0.3903048475762119
657774.9999999992,0.38930534732633687
670316.9999999993,0.38830584707646176
674860.0000000001,0.38730634682658677
675992.9999999991,0.3863068465767117
684211.9999999994,0.38530734632683666
686134.9999999987,0.3843078460769616
690661.,0.38330834582708656
691459.0000000003,0.3823088455772115
701320.9999999995,0.3813093453273364
711520.,0.38030984507746124
714353.9999999991,0.3793103448275862
717477.9999999981,0.37831084457771114
718954.9999999985,0.37731134432783614
722265.9999999988,0.37631184407796103
730743.9999999985,0.37531234382808604
734848.9999999988,0.374312843578211
737029.9999999988,0.37331334332833593
740048.9999999984,0.3723138430784608
747231.9999999985,0.3713143428285858
757173.0000000001,0.37031484257871067
772308.9999999986,0.36931534232883556
776092.9999999988,0.3683158420789605
777914.,0.3673163418290855
784063.9999999991,0.36631684157921046
789035.9999999997,0.3653173413293354
789676.9999999977,0.36431784107946036
790879.9999999999,0.36331834082958525
804551.9999999992,0.36231884057971026
810603.9999999984,0.3613193403298352
813548.9999999994,0.36031984007996015
817101.9999999999,0.35932033983008493
820307.9999999985,0.35832083958020994
826348.9999999995,0.3573213393303349
831989.9999999988,0.35632183908045983
834148.9999999994,0.3553223388305847
841088.999999999,0.3543228385807097
848860.9999999994,0.3533233383308347
850976.9999999978,0.35232383808095963
853769.9999999979,0.3513243378310845
854095.9999999978,0.3503248375812095
856628.999999999,0.34932533733133436
865936.999999998,0.3483258370814593
867153.9999999991,0.3473263368315842
878942.9999999985,0.3463268365817092
879779.9999999977,0.34532733633183416
886911.9999999997,0.3443278360819591
893060.9999999997,0.34332833583208405
902656.9999999985,0.34232883558220895
904487.9999999995,0.3413293353323339
909382.999999999,0.34032983508245884
925135.9999999999,0.33933033483258374
925959.9999999997,0.3383308345827087
929160.9999999979,0.3373313343328336
952080.999999999,0.3363318340829586
960466.9999999994,0.33533233383308353
962561.9999999979,0.3343328335832084
979500.,0.3333333333333334
983213.9999999972,0.3323338330834583
985591.999999999,0.3313343328335833
986179.9999999976,0.33033483258370827
995663.9999999985,0.3293353323338331
1.0160169999999985e6,0.32833583208395806
1.0183689999999972e6,0.327336331834083
1.0213879999999997e6,0.32633683158420795
1.0216049999999983e6,0.3253373313343329
1.0263489999999978e6,0.3243378310844578
1.0381919999999979e6,0.3233383308345828
1.0406979999999986e6,0.32233883058470775
1.0431269999999992e6,0.3213393303348327
1.0467839999999973e6,0.32033983008495764
1.047292999999999e6,0.3193403298350824
1.0541529999999981e6,0.31834082958520743
1.0597609999999993e6,0.3173413293353323
1.0609189999999977e6,0.3163418290854573
1.065422999999998e6,0.3153423288355823
1.071608999999998e6,0.31434282858570717
1.0851349999999984e6,0.3133433283358321
1.0963649999999984e6,0.31234382808595706
1.1009479999999981e6,0.311344327836082
1.1069419999999974e6,0.3103448275862071
1.107525999999999e6,0.30934532733633197
1.108016999999999e6,0.30834582708645675
1.1186009999999986e6,0.30734632683658175
1.1210250000000002e6,0.30634682658670664
1.1240999999999967e6,0.30534732633683165
1.125756999999998e6,0.3043478260869566
1.1394779999999988e6,0.30334832583708154
1.1531749999999984e6,0.3023488255872065
1.1588059999999993e6,0.3013493253373314
1.1601609999999988e6,0.30034982508745633
1.1710689999999977e6,0.2993503248375813
1.1847589999999967e6,0.2983508245877061
1.1976550000000005e6,0.29735132433783107
1.2045849999999986e6,0.296351824087956
1.2087789999999977e6,0.295352323838081
1.2110839999999984e6,0.29435282358820597
1.219077999999999e6,0.29335332333833086
1.2213879999999981e6,0.29235382308845587
1.2214239999999998e6,0.29135432283858076
1.2276580000000002e6,0.29035482258870576
1.2352229999999967e6,0.2893553223388307
1.2377189999999988e6,0.28835582208895555
1.2403829999999981e6,0.28735632183908044
1.2442049999999995e6,0.28635682158920545
1.2466829999999984e6,0.2853573213393304
1.250514999999999e6,0.2843578210894553
1.2593119999999993e6,0.28335832083958024
1.267099e6,0.28235882058970524
1.2743049999999972e6,0.28135932033983013
1.2838920000000005e6,0.2803598200899551
1.2941869999999988e6,0.2793603198400801
1.307756999999997e6,0.27836081959020487
1.339216999999998e6,0.2773613193403298
1.3402249999999981e6,0.2763618190904548
1.3460079999999986e6,0.2753623188405797
1.3464409999999988e6,0.2743628185907047
1.348338999999998e6,0.27336331834082966
1.3924249999999984e6,0.2723638180909546
1.3964119999999977e6,0.27136431784107956
1.4002089999999977e6,0.27036481759120445
1.4229720000000002e6,0.26936531734132946
1.4312959999999984e6,0.2683658170914544
1.4373049999999988e6,0.26736631684157924
1.4409589999999981e6,0.26636681659170414
1.4452999999999981e6,0.2653673163418291
1.4533279999999984e6,0.26436781609195403
1.4555760000000005e6,0.26336831584207904
1.463638999999998e6,0.262368815592204
1.4656579999999995e6,0.26136931534232893
1.4719299999999984e6,0.2603698150924539
1.4775939999999965e6,0.2593703148425788
1.49415e6,0.2583708145927037
1.5051679999999974e6,0.25737131434282856
1.528524e6,0.25637181409295356
1.5422619999999974e6,0.2553723138430785
1.5503209999999993e6,0.25437281359320346
1.5717600000000002e6,0.25337331334332835
1.5827859999999988e6,0.25237381309345336
1.5903509999999998e6,0.2513743128435783
1.5978289999999981e6,0.25037481259370326
1.6113419999999993e6,0.24937531234382818
1.615400999999998e6,0.2483758120939531
1.6689610000000002e6,0.2473763118440779
1.7762059999999984e6,0.24637681159420294
1.7849289999999993e6,0.24537731134432786
1.7947269999999972e6,0.24437781109445283
1.806687999999999e6,0.24337831084457778
1.8116629999999967e6,0.24237881059470273
1.814043999999997e6,0.2413793103448277
1.8676459999999972e6,0.2403798100949526
1.8735739999999965e6,0.23938030984507752
1.8868479999999998e6,0.23838080959520253
1.904465999999997e6,0.23738130934532733
1.9281419999999956e6,0.23638180909545226
1.9348739999999963e6,0.23538230884557726
1.9404539999999986e6,0.2343828085957022
1.9502399999999998e6,0.23338330834582713
1.9610999999999965e6,0.23238380809595205
1.9654689999999946e6,0.231384307846077
1.9669519999999974e6,0.23038480759620197
1.9763869999999972e6,0.2293853073463269
1.982227999999997e6,0.22838580709645187
1.9983429999999953e6,0.22738630684657682
2.0050169999999972e6,0.22638680659670163
2.0114039999999963e6,0.2253873063468266
2.0338509999999995e6,0.22438780609695155
2.0655729999999977e6,0.22338830584707647
2.0867589999999972e6,0.22238880559720148
2.093432999999999e6,0.22138930534732637
2.0950789999999956e6,0.22038980509745137
2.160041999999996e6,0.2193903048475763
2.1755429999999963e6,0.21839080459770124
2.177465000000001e6,0.2173913043478262
2.1883579999999977e6,0.21639180409795103
2.1940649999999963e6,0.21539230384807598
2.2031419999999986e6,0.21439280359820095
2.204617999999998e6,0.21339330334832587
2.2221949999999953e6,0.21239380309845085
2.2268219999999986e6,0.21139430284857574
2.265189999999998e6,0.21039480259870075
2.2659399999999953e6,0.20939530234882567
2.2874589999999935e6,0.2083958020989506
2.2976309999999963e6,0.20739630184907556
2.3261009999999977e6,0.2063968015992004
2.3308759999999944e6,0.20539730134932532
2.361681999999996e6,0.2043978010994503
2.369723999999993e6,0.20339830084957525
2.4030979999999953e6,0.20239880059970022
2.446497999999999e6,0.20139930034982514
2.479508999999998e6,0.20039980009995012
2.548869999999997e6,0.19940029985007504
2.6317159999999967e6,0.1984007996002
2.660297999999998e6,0.19740129935032494
2.696268999999993e6,0.19640179910044978
2.698127999999999e6,0.19540229885057472
2.699124999999998e6,0.1944027986006997
2.701626999999994e6,0.1934032983508246
2.7622219999999963e6,0.19240379810094954
2.7625569999999944e6,0.19140429785107452
2.762740000000001e6,0.1904047976011995
2.773584999999994e6,0.18940529735132441
2.791644999999995e6,0.1884057971014494
2.8376039999999977e6,0.1874062968515743
2.904122000000001e6,0.18640679660169923
2.923348999999996e6,0.18540729635182407
3.002870999999996e6,0.18440779610194905
3.005394000000001e6,0.183408295852074
3.030466999999999e6,0.18240879560219891
3.0686299999999925e6,0.1814092953523239
3.0804809999999944e6,0.18040979510244887
3.2023439999999935e6,0.1794102948525738
3.2105939999999977e6,0.17841079460269874
3.3586729999999977e6,0.17741129435282368
3.361751999999998e6,0.1764117941029486
3.4291739999999944e6,0.17541229385307347
3.478488999999996e6,0.1744127936031984
3.5169739999999916e6,0.17341329335332337
3.5712339999999977e6,0.1724137931034483
3.5787489999999925e6,0.17141429285357324
3.6033779999999944e6,0.1704147926036982
3.667647999999999e6,0.1694152923538232
3.709939999999991e6,0.1684157921039481
3.7293629999999925e6,0.16741629185407308
3.7333609999999944e6,0.166416791604198
3.7680519999999916e6,0.16541729135432284
3.7831539999999893e6,0.1644177911044478
3.7889779999999935e6,0.16341829085457274
3.8157949999999953e6,0.16241879060469772
3.818518999999996e6,0.16141929035482266
3.8572819999999953e6,0.16041979010494758
4.0061979999999986e6,0.15942028985507253
4.0473929999999893e6,0.1584207896051975
4.0819109999999935e6,0.15742128935532243
4.136036999999993e6,0.15642178910544738
4.284071999999997e6,0.15542228885557222
4.3597009999999935e6,0.15442278860569716
4.408501999999991e6,0.1534232883558221
4.495271999999998e6,0.1524237881059471
4.5533269999999935e6,0.151424287856072
4.703402999999994e6,0.15042478760619693
4.7126549999999935e6,0.14942528735632193
4.725881999999989e6,0.14842578710644685
4.8451979999999935e6,0.14742628685657183
4.9221799999999935e6,0.14642678660669672
5.041192999999989e6,0.14542728635682167
5.106755999999986e6,0.14442778610694654
5.229218999999989e6,0.14342828585707149
5.295088999999988e6,0.14242878560719643
5.345459999999992e6,0.14142928535732135
5.35618499999999e6,0.14042978510744633
5.384122999999988e6,0.13943028485757128
5.465695999999986e6,0.1384307846076962
5.488851999999989e6,0.13743128435782118
5.676762999999993e6,0.13643178410794612
5.699559999999991e6,0.13543228385807107
5.890445e6,0.1344327836081959
5.898654999999984e6,0.1334332833583209
5.993109999999986e6,0.13243378310844578
6.024074999999995e6,0.13143428285857076
6.09686099999999e6,0.1304347826086957
6.197865999999988e6,0.1294352823588206
6.275011999999995e6,0.12843578210894557
6.4085019999999935e6,0.12743628185907055
6.440484999999989e6,0.12643678160919553
6.64237899999999e6,0.12543728135932042
6.820921999999983e6,0.12443778110944527
6.835695999999988e6,0.12343828085957023
6.866601999999985e6,0.12243878060969518
6.8941689999999795e6,0.12143928035982013
7.041380999999992e6,0.12043978010994508
7.373686999999982e6,0.11944027986007004
7.658289999999986e6,0.11844077961019496
8.029587999999985e6,0.11744127936031992
8.06143699999999e6,0.11644177911044487
8.166229999999994e6,0.1154422788605698
8.168818999999989e6,0.11444277861069467
8.304537999999984e6,0.11344327836081959
8.44877e6,0.11244377811094455
8.499281999999978e6,0.11144427786106949
8.59117499999999e6,0.11044477761119444
8.799829999999978e6,0.10944527736131937
9.039899999999993e6,0.10844577711144432
9.059622999999981e6,0.10744627686156931
9.108766999999974e6,0.1064467766116942
9.158463000000007e6,0.10544727636181918
9.210311999999976e6,0.10444777611194406
9.411275000000002e6,0.10344827586206895
9.427209e6,0.1024487756121939
9.707392999999965e6,0.10144927536231886
9.915124999999976e6,0.1004497751124438
1.0195241999999981e7,0.09945027486256877
1.0371580999999989e7,0.09845077461269372
1.0659917999999993e7,0.09745127436281868
1.073623899999998e7,0.09645177411294358
1.0763303999999987e7,0.09545227386306857
1.087568999999998e7,0.0944527736131935
1.1451133999999978e7,0.09345327336331832
1.168920599999998e7,0.09245377311344329
1.1762005000000007e7,0.09145427286356825
1.1781773999999987e7,0.09045477261369322
1.1882255999999989e7,0.08945527236381814
1.2317294999999981e7,0.08845577211394309
1.2430855000000002e7,0.08745627186406803
1.250145199999996e7,0.08645677161419298
1.3046358e7,0.08545727136431795
1.3282251999999985e7,0.08445777111444286
1.3431396999999996e7,0.08345827086456774
1.3435813000000002e7,0.08245877061469267
1.3872801999999981e7,0.08145927036481762
1.4065333999999974e7,0.08045977011494256
1.4271972999999985e7,0.07946026986506753
1.4830779999999955e7,0.07846076961519247
1.5406212999999953e7,0.07746126936531741
1.6141244999999974e7,0.07646176911544235
1.6166783999999996e7,0.07546226886556733
1.7188363999999993e7,0.07446276861569225
1.7333532999999937e7,0.0734632683658171
1.754803099999993e7,0.07246376811594203
1.7718326999999937e7,0.071464267866067
1.7726673999999955e7,0.07046476761619191
1.9119832999999948e7,0.06946526736631688
1.9124236999999937e7,0.06846576711644185
1.9344730999999937e7,0.06746626686656676
1.9724808999999944e7,0.06646676661669174
2.0199482999999937e7,0.06546726636681667
2.0382137999999963e7,0.06446776611694162
2.1053336999999937e7,0.06346826586706644
2.1068290999999963e7,0.062468765617191425
2.2728169999999985e7,0.061469265367316374
2.391055299999994e7,0.06046976511744132
2.438397199999996e7,0.059470264867566236
2.5570013999999937e7,0.058470764617691205
2.5612311000000015e7,0.057471264367816154
2.6576791999999996e7,0.056471764117941074
2.6948234999999985e7,0.05547226386806606
2.801169800000001e7,0.05447276361819099
2.889993499999997e7,0.05347326336831592
2.903107999999991e7,0.05247376311844079
2.9683069999999896e7,0.05147426286856573
3.009508599999996e7,0.050474762618690674
3.396132999999996e7,0.04947526236881563
3.4909066999999955e7,0.04847576211894056
3.5331902999999896e7,0.04747626186906551
3.5431704999999955e7,0.046476761619190475
3.550722199999998e7,0.04547726136931543
3.5510949999999985e7,0.04447776111944036
3.6151919999999925e7,0.04347826086956531
3.711447099999996e7,0.04247876061969013
3.828643599999984e7,0.041479260369815106
3.847488899999995e7,0.04047976011994004
4.0510794999999836e7,0.039480259870064996
4.315008299999996e7,0.03848075962018995
4.394102499999994e7,0.03748125937031489
4.854795199999991e7,0.03648175912043984
4.9372631999999866e7,0.035482258870564796
4.992928299999979e7,0.034482758620689745

==> charts/comp13.csv <==
6812.999999999998,0.999000499750125
7285.999999999994,0.9980009995002499
8345.999999999993,0.9970014992503748
8551.99999999999,0.9960019990004998
10190.999999999985,0.9950024987506247
11696.000000000002,0.9940029985007496
12176.999999999973,0.9930034982508745
13245.999999999978,0.9920039980009995
13317.999999999982,0.9910044977511244
13580.999999999985,0.9900049975012494
14532.999999999984,0.9890054972513743
16712.99999999997,0.9880059970014993
17073.99999999998,0.9870064967516242
18934.999999999993,0.9860069965017492
19773.99999999997,0.9850074962518741
20906.999999999964,0.984007996001999
22805.99999999998,0.9830084957521239
22807.999999999956,0.9820089955022488
23622.000000000007,0.9810094952523738
25443.999999999985,0.9800099950024987
25670.999999999975,0.9790104947526237
27362.999999999964,0.9780109945027486
27515.000000000004,0.9770114942528736
28152.,0.9760119940029985
28592.000000000007,0.9750124937531235
29514.999999999996,0.9740129935032483
30461.999999999953,0.9730134932533733
31704.99999999996,0.9720139930034982
32601.99999999997,0.9710144927536232
32605.999999999953,0.9700149925037481
32662.99999999993,0.9690154922538731
32756.999999999964,0.968015992003998
33653.99999999993,0.967016491754123
34531.999999999935,0.9660169915042479
34864.99999999995,0.9650174912543729
35179.,0.9640179910044977
35857.999999999985,0.9630184907546226
36230.,0.9620189905047476
36389.999999999985,0.9610194902548725
36581.99999999993,0.9600199900049975
36866.99999999999,0.9590204897551224
36974.999999999905,0.9580209895052474
38183.00000000002,0.9570214892553723
38690.99999999996,0.9560219890054973
38972.99999999993,0.9550224887556222
39541.99999999995,0.9540229885057472
39799.99999999998,0.953023488255872
40541.99999999997,0.952023988005997
40937.99999999993,0.9510244877561219
41532.00000000001,0.9500249875062469
41657.99999999996,0.9490254872563718
43206.99999999993,0.9480259870064968
43371.99999999996,0.9470264867566217
44530.99999999994,0.9460269865067467
44842.99999999993,0.9450274862568716
45573.999999999956,0.9440279860069964
46211.999999999985,0.9430284857571214
46273.99999999995,0.9420289855072463
47815.99999999997,0.9410294852573713
47821.99999999993,0.9400299850074962
48552.99999999993,0.9390304847576212
49589.99999999998,0.9380309845077461
49808.999999999905,0.9370314842578711
49983.99999999989,0.936031984007996
50081.99999999996,0.935032483758121
51005.999999999956,0.9340329835082459
51124.999999999985,0.9330334832583709
51282.99999999987,0.9320339830084957
51459.99999999993,0.9310344827586207
51766.999999999985,0.9300349825087456
52545.99999999994,0.9290354822588706
52595.999999999985,0.9280359820089955
53898.9999999999,0.9270364817591205
53958.999999999956,0.9260369815092454
54343.00000000004,0.9250374812593704
54384.99999999999,0.9240379810094953
55184.99999999998,0.9230384807596201
55193.99999999997,0.9220389805097451
55391.999999999876,0.92103948025987
55600.99999999989,0.920039980009995
55665.99999999993,0.9190404797601199
56216.999999999876,0.9180409795102449
56719.99999999997,0.9170414792603698
56938.00000000002,0.9160419790104948
57060.999999999935,0.9150424787606197
58087.999999999905,0.9140429785107447
59615.99999999991,0.9130434782608696
60138.99999999992,0.9120439780109945
60791.99999999995,0.9110444777611194
61278.99999999988,0.9100449775112444
61578.9999999999,0.9090454772613693
61726.99999999995,0.9080459770114943
61796.99999999998,0.9070464767616192
62592.99999999996,0.9060469765117442
62711.999999999905,0.9050474762618691
63361.99999999989,0.904047976011994
63507.999999999854,0.9030484757621189
65299.,0.9020489755122438
65671.9999999999,0.9010494752623688
66075.99999999999,0.9000499750124937
66641.99999999999,0.8990504747626187
66733.99999999991,0.8980509745127436
67353.00000000001,0.8970514742628686
68314.99999999994,0.8960519740129935
68773.,0.8950524737631185
69451.99999999996,0.8940529735132434
70385.99999999994,0.8930534732633684
70519.99999999996,0.8920539730134933
70802.00000000003,0.8910544727636182
71059.99999999993,0.8900549725137431
72093.99999999988,0.889055472263868
72135.99999999983,0.888055972013993
72250.99999999993,0.887056471764118
72870.99999999997,0.8860569715142429
73297.99999999996,0.8850574712643678
74109.99999999983,0.8840579710144928
74667.99999999985,0.8830584707646177
78740.9999999998,0.8820589705147426
78944.99999999994,0.8810594702648675
81899.99999999994,0.8800599700149925
82943.9999999999,0.8790604697651174
84594.99999999991,0.8780609695152424
88895.99999999996,0.8770614692653673
89604.9999999999,0.8760619690154923
90125.99999999988,0.8750624687656172
90836.99999999996,0.8740629685157422
91136.00000000003,0.8730634682658671
92530.00000000001,0.8720639680159921
93597.,0.871064467766117
94616.99999999988,0.8700649675162418
95347.99999999987,0.8690654672663668
96971.9999999998,0.8680659670164917
97144.99999999999,0.8670664667666167
97639.99999999997,0.8660669665167416
97802.99999999991,0.8650674662668666
98473.00000000003,0.8640679660169915
98500.99999999981,0.8630684657671164
98900.99999999985,0.8620689655172413
102396.99999999996,0.8610694652673663
102420.99999999974,0.8600699650174912
102691.99999999984,0.8590704647676162
102823.99999999984,0.8580709645177411
102937.99999999999,0.8570714642678661
102960.99999999985,0.856071964017991
104089.9999999999,0.855072463768116
104219.99999999974,0.8540729635182409
104287.99999999983,0.8530734632683659
104596.99999999988,0.8520739630184908
107355.99999999997,0.8510744627686158
108662.99999999997,0.8500749625187406
111633.00000000006,0.8490754622688655
112097.99999999997,0.8480759620189905
112682.99999999985,0.8470764617691154
112778.99999999978,0.8460769615192404
114325.99999999999,0.8450774612693653
114529.99999999987,0.8440779610194903
114725.99999999977,0.8430784607696152
114983.9999999998,0.8420789605197401
117357.99999999984,0.841079460269865
117703.99999999993,0.84007996001999
118800.00000000001,0.8390804597701149
119337.99999999983,0.8380809595202399
120724.,0.8370814592703648
121405.99999999981,0.8360819590204898
122204.9999999998,0.8350824587706147
122757.99999999991,0.8340829585207397
123114.99999999996,0.8330834582708646
123558.99999999988,0.8320839580209896
125438.99999999994,0.8310844577711145
125951.9999999997,0.8300849575212395
126723.9999999998,0.8290854572713643
127634.99999999975,0.8280859570214892
128129.,0.8270864567716142
131280.99999999983,0.8260869565217391
131672.99999999974,0.8250874562718641
132082.99999999977,0.824087956021989
132495.99999999968,0.823088455772114
133114.9999999998,0.8220889555222388
135832.99999999977,0.8210894552723638
137506.0000000001,0.8200899550224887
138719.99999999968,0.8190904547726137
140087.9999999999,0.8180909545227386
141124.99999999997,0.8170914542728636
141184.99999999965,0.8160919540229885
141189.99999999983,0.8150924537731135
144100.99999999994,0.8140929535232384
144539.99999999994,0.8130934532733634
145157.99999999977,0.8120939530234883
145452.99999999983,0.8110944527736133
146832.99999999983,0.8100949525237382
147774.99999999988,0.809095452273863
147922.99999999974,0.808095952023988
148466.99999999968,0.8070964517741129
149589.99999999977,0.8060969515242379
150254.99999999965,0.8050974512743628
151516.99999999983,0.8040979510244878
152938.99999999994,0.8030984507746127
153374.9999999997,0.8020989505247377
153918.99999999994,0.8010994502748625
155876.9999999997,0.8000999500249875
157457.99999999997,0.7991004497751124
157595.99999999988,0.7981009495252374
158957.99999999977,0.7971014492753623
159093.99999999974,0.7961019490254873
160260.9999999998,0.7951024487756122
160306.99999999994,0.7941029485257372
161297.99999999997,0.7931034482758621
161794.99999999983,0.792103948025987
161854.99999999974,0.791104447776112
162944.99999999962,0.790104947526237
163775.99999999977,0.7891054472763619
166076.99999999988,0.7881059470264867
168959.9999999997,0.7871064467766117
169670.99999999997,0.7861069465267366
169942.99999999983,0.7851074462768616
171380.9999999998,0.7841079460269865
171526.99999999974,0.7831084457771115
173922.99999999985,0.7821089455272364
174830.9999999997,0.7811094452773613
175108.9999999997,0.7801099450274862
175691.9999999999,0.7791104447776112
176106.99999999968,0.7781109445277361
176502.9999999999,0.777111444277861
180137.99999999994,0.776111944027986
180559.99999999974,0.775112443778111
180751.99999999974,0.7741129435282359
182862.99999999974,0.7731134432783608
184663.99999999968,0.7721139430284858
185068.9999999998,0.7711144427786107
185446.99999999968,0.7701149425287357
186824.00000000003,0.7691154422788606
189210.99999999968,0.7681159420289855
189367.99999999968,0.7671164417791104
190591.9999999995,0.7661169415292354
192548.9999999996,0.7651174412793603
192779.99999999965,0.7641179410294853
194303.9999999997,0.7631184407796102
194568.99999999956,0.7621189405297352
194748.99999999962,0.7611194402798601
194834.99999999974,0.760119940029985
195123.99999999965,0.7591204397801099
195264.0000000001,0.7581209395302348
197488.99999999985,0.7571214392803598
198344.99999999965,0.7561219390304847
198436.99999999977,0.7551224387806097
199003.9999999998,0.7541229385307346
200077.99999999968,0.7531234382808596
200263.99999999994,0.7521239380309845
202152.99999999994,0.7511244377811095
202670.99999999997,0.7501249375312344
203765.9999999995,0.7491254372813594
203779.99999999968,0.7481259370314843
204698.99999999956,0.7471264367816093
205822.99999999974,0.7461269365317341
207141.9999999997,0.7451274362818591
208158.99999999962,0.744127936031984
212547.9999999998,0.743128435782109
214540.00000000012,0.7421289355322339
215824.9999999999,0.7411294352823588
216915.99999999948,0.7401299350324837
218130.99999999985,0.7391304347826086
218133.99999999962,0.7381309345327336
218892.,0.7371314342828585
219439.99999999994,0.7361319340329835
219937.99999999945,0.7351324337831084
220694.9999999994,0.7341329335332334
222158.99999999977,0.7331334332833583
223136.9999999996,0.7321339330334833
223387.99999999977,0.7311344327836082
226724.99999999994,0.7301349325337332
226896.99999999983,0.7291354322838581
227678.00000000003,0.7281359320339831
232283.99999999942,0.727136431784108
232411.99999999936,0.7261369315342329
234197.0000000001,0.7251374312843578
240562.9999999995,0.7241379310344828
241873.99999999968,0.7231384307846077
242918.99999999956,0.7221389305347327
245074.9999999995,0.7211394302848576
247457.99999999974,0.7201399300349824
251995.99999999962,0.7191404297851074
253032.99999999965,0.7181409295352323
253351.99999999974,0.7171414292853573
253634.99999999965,0.7161419290354822
253660.9999999998,0.7151424287856072
257142.9999999999,0.7141429285357321
257797.99999999948,0.7131434282858571
257818.99999999962,0.712143928035982
258761.9999999995,0.711144427786107
260153.9999999999,0.7101449275362319
260246.99999999945,0.7091454272863569
264562.99999999994,0.7081459270364818
267986.9999999995,0.7071464267866068
268352.9999999994,0.7061469265367317
271155.99999999965,0.7051474262868566
271949.9999999996,0.7041479260369815
272110.9999999999,0.7031484257871065
273597.9999999995,0.7021489255372314
274876.9999999999,0.7011494252873564
275770.99999999953,0.7001499250374812
277101.99999999924,0.6991504247876061
277830.99999999965,0.6981509245377311
278014.9999999998,0.697151424287856
279437.99999999924,0.696151924037981
282603.99999999977,0.6951524237881059
283008.9999999998,0.6941529235382309
287578.9999999999,0.6931534232883558
290591.,0.6921539230384808
290600.9999999997,0.6911544227886057
292289.0000000001,0.6901549225387307
296237.9999999995,0.6891554222888556
297043.99999999965,0.6881559220389806
298049.9999999994,0.6871564217891055
298891.9999999992,0.6861569215392305
299908.9999999994,0.6851574212893553
305294.99999999977,0.6841579210394803
310059.99999999924,0.6831584207896052
316629.,0.6821589205397302
318449.99999999977,0.6811594202898551
323064.99999999965,0.68015992003998
324662.99999999994,0.6791604197901049
325169.99999999907,0.6781609195402298
326209.9999999996,0.6771614192903548
326796.99999999965,0.6761619190404797
332707.9999999995,0.6751624187906047
335926.99999999965,0.6741629185407296
341949.00000000006,0.6731634182908546
342761.99999999965,0.6721639180409795
343036.99999999965,0.6711644177911045
343850.99999999953,0.6701649175412294
347496.9999999995,0.6691654172913544
347810.99999999977,0.6681659170414793
349797.9999999992,0.6671664167916043
351276.9999999992,0.6661669165417292
351479.99999999953,0.6651674162918542
352044.9999999996,0.664167916041979
352319.,0.663168415792104
353953.9999999994,0.6621689155422289
354870.9999999992,0.6611694152923538
357796.9999999998,0.6601699150424788
359184.9999999993,0.6591704147926036
360152.,0.6581709145427286
363597.9999999998,0.6571714142928535
367754.99999999936,0.6561719140429785
370663.9999999994,0.6551724137931034
372743.9999999993,0.6541729135432284
375552.9999999996,0.6531734132933533
378045.9999999997,0.6521739130434783
379384.9999999998,0.6511744127936032
379809.9999999997,0.6501749125437282
380964.9999999999,0.6491754122938531
385113.9999999995,0.6481759120439781
386097.999999999,0.647176411794103
386238.,0.646176911544228
389929.9999999993,0.6451774112943529
391215.9999999998,0.6441779110444777
396110.9999999996,0.6431784107946027
401289.9999999997,0.6421789105447276
404690.99999999953,0.6411794102948527
404880.99999999924,0.6401799100449775
406704.99999999936,0.6391804097951024
406949.9999999996,0.6381809095452273
406975.9999999998,0.6371814092953523
409353.,0.6361819090454772
410244.9999999993,0.6351824087956023
416187.9999999995,0.6341829085457271
420636.9999999996,0.6331834082958521
423767.99999999977,0.632183908045977
424125.9999999996,0.631184407796102
427218.9999999993,0.6301849075462269
429440.99999999965,0.6291854072963519
433529.9999999999,0.6281859070464768
435086.9999999998,0.6271864067966018
436071.99999999965,0.6261869065467267
442160.99999999953,0.6251874062968517
443598.9999999998,0.6241879060469766
443910.9999999995,0.6231884057971014
444133.99999999994,0.6221889055472264
446295.99999999936,0.6211894052973513
446530.9999999993,0.6201899050474763
449360.9999999987,0.6191904047976013
454235.9999999992,0.6181909045477261
455487.999999999,0.617191404297851
455963.99999999965,0.616191904047976
456088.9999999998,0.6151924037981009
460432.9999999993,0.6141929035482259
462466.99999999924,0.6131934032983508
464825.99999999994,0.6121939030484758
470820.99999999965,0.6111944027986007
473493.99999999907,0.6101949025487257
475167.9999999993,0.6091954022988506
476501.9999999994,0.6081959020489756
477041.9999999992,0.6071964017991005
481531.,0.6061969015492255
486147.99999999895,0.6051974012993504
486756.9999999993,0.6041979010494753
488363.,0.6031984007996002
489082.9999999996,0.6021989005497251
489170.9999999995,0.6011994002998501
494997.9999999999,0.600199900049975
495442.99999999854,0.5992003998001
498494.99999999884,0.5982008995502248
499844.99999999924,0.5972013993003498
500354.99999999965,0.5962018990504747
500435.9999999994,0.5952023988005997
503532.0000000002,0.5942028985507246
504033.0000000001,0.5932033983008496
504653.99999999895,0.5922038980509745
506976.9999999991,0.5912043978010995
507632.99999999994,0.5902048975512244
513525.9999999992,0.5892053973013494
513597.9999999996,0.5882058970514743
515098.99999999977,0.5872063968015993
515572.9999999985,0.5862068965517242
524844.9999999992,0.5852073963018491
525579.999999999,0.5842078960519742
526101.9999999992,0.583208395802099
526241.9999999987,0.5822088955522239
529792.9999999998,0.5812093953023489
534281.9999999999,0.5802098950524738
534474.9999999994,0.5792103948025987
535761.9999999991,0.5782108945527237
536016.9999999992,0.5772113943028485
539203.9999999988,0.5762118940529736
548810.9999999991,0.5752123938030984
555770.9999999993,0.5742128935532234
556907.9999999985,0.5732133933033483
557334.9999999994,0.5722138930534734
557555.9999999991,0.5712143928035982
558527.9999999998,0.5702148925537233
572394.9999999998,0.5692153923038481
575390.9999999993,0.568215892053973
575813.9999999986,0.567216391804098
577960.9999999993,0.5662168915542231
587047.9999999993,0.5652173913043479
594629.9999999985,0.5642178910544728
600859.9999999993,0.5632183908045978
601806.9999999985,0.5622188905547226
602897.999999999,0.5612193903048476
618848.9999999991,0.5602198900549725
618856.9999999998,0.5592203898050975
619109.9999999993,0.5582208895552224
623674.9999999994,0.5572213893053473
630726.9999999998,0.5562218890554722
630861.9999999992,0.5552223888055972
638269.9999999984,0.5542228885557221
640436.9999999993,0.553223388305847
645325.9999999992,0.5522238880559721
645694.9999999994,0.551224387806097
653364.9999999981,0.5502248875562219
660921.9999999992,0.5492253873063468
663508.,0.5482258870564719
663850.9999999992,0.5472263868065967
667682.9999999994,0.5462268865567218
669783.9999999995,0.5452273863068468
671649.,0.5442278860569716
672621.9999999985,0.5432283858070965
672687.9999999992,0.5422288855572215
673822.9999999999,0.5412293853073463
674411.9999999997,0.5402298850574713
678084.9999999986,0.5392303848075962
678874.9999999994,0.5382308845577212
681676.9999999994,0.5372313843078461
682323.9999999985,0.536231884057971
692305.999999999,0.5352323838080959
695002.9999999997,0.5342328835582209
696415.9999999994,0.5332333833083458
697109.9999999994,0.5322338830584707
700393.9999999987,0.5312343828085957
701192.9999999992,0.5302348825587206
704091.0000000001,0.5292353823088456
705853.9999999992,0.5282358820589705
707868.9999999995,0.5272363818090955
707987.999999999,0.5262368815592204
710564.9999999997,0.5252373813093454
725291.9999999992,0.5242378810594703
732444.9999999994,0.5232383808095953
734283.9999999988,0.5222388805597202
737003.9999999983,0.5212393803098451
741983.9999999988,0.52023988005997
747859.9999999988,0.519240379810095
755080.999999998,0.5182408795602199
758451.9999999993,0.5172413793103449
759621.9999999985,0.5162418790604697
761493.9999999993,0.5152423788105946
763868.9999999995,0.5142428785607196
768525.9999999994,0.5132433783108445
774270.9999999987,0.5122438780609695
776451.9999999981,0.5112443778110944
780880.9999999983,0.5102448775612194
786690.9999999984,0.5092453773113443
789912.999999999,0.5082458770614693
790671.9999999983,0.5072463768115942
799652.9999999988,0.5062468765617192
803463.9999999994,0.5052473763118441
805516.9999999977,0.5042478760619691
808115.9999999998,0.503248375812094
813327.,0.502248875562219
816195.9999999991,0.5012493753123439
820558.9999999998,0.5002498750624688
824940.999999999,0.4992503748125937
830339.9999999988,0.4982508745627187
831083.9999999997,0.4972513743128436
833976.9999999983,0.4962518740629686
839559.9999999988,0.4952523738130935
841659.9999999986,0.49425287356321845
841849.9999999986,0.4932533733133433
844749.9999999992,0.4922538730634683
847044.9999999988,0.49125437281359324
847252.9999999979,0.49025487256371814
860187.9999999985,0.4892553723138431
860916.9999999988,0.4882558720639681
868837.0000000003,0.487256371814093
868937.9999999998,0.48625687156421793
871977.9999999988,0.4852573713143429
883949.9999999985,0.4842578710644678
888601.9999999984,0.4832583708145928
907398.9999999973,0.48225887056471767
910043.9999999984,0.4812593703148426
913665.9999999985,0.48025987006496756
917669.9999999993,0.4792603698150925
921548.9999999987,0.4782608695652174
927503.9999999999,0.47726136931534235
944532.9999999985,0.47626186906546736
952240.9999999991,0.4752623688155923
956889.999999999,0.4742628685657172
958191.9999999998,0.4732633683158422
960607.999999999,0.47226386806596704
965742.999999997,0.471264367816092
967921.999999999,0.47026486756621694
977211.999999999,0.46926536731634183
993091.9999999984,0.4682658670664668
993454.9999999993,0.4672663668165917
1.004907999999999e6,0.4662668665667167
1.0217969999999976e6,0.4652673663168417
1.0377449999999981e6,0.46426786606696663
1.0437319999999987e6,0.4632683658170916
1.051602999999998e6,0.4622688655672164
1.0544609999999998e6,0.46126936531734136
1.0775469999999981e6,0.4602698650674663
1.0929219999999977e6,0.4592703648175912
1.0956310000000002e6,0.4582708645677162
1.1015199999999984e6,0.4572713643178411
1.1052909999999998e6,0.45627186406796605
1.1151160000000002e6,0.45527236381809105
1.1235319999999977e6,0.454272863568216
1.124311999999998e6,0.4532733633183409
1.1438859999999993e6,0.4522738630684658
1.1480299999999977e6,0.4512743628185907
1.1498739999999972e6,0.45027486256871563
1.157591999999999e6,0.4492753623188406
1.1637589999999988e6,0.4482758620689655
1.1701709999999981e6,0.44727636181909053
1.1766659999999988e6,0.4462768615692155
1.1930109999999984e6,0.4452773613193404
1.1977599999999993e6,0.4442778610694653
1.2085249999999977e6,0.44327836081959027
1.2228479999999981e6,0.4422788605697152
1.2270859999999977e6,0.4412793603198401
1.2309749999999977e6,0.440279860069965
1.2350389999999981e6,0.43928035982009
1.2375569999999986e6,0.4382808595702149
1.2432379999999972e6,0.43728135932033985
1.2578179999999974e6,0.43628185907046485
1.2617479999999986e6,0.4352823588205898
1.269991999999999e6,0.43428285857071475
1.2746549999999977e6,0.4332833583208397
1.276613e6,0.43228385807096464
1.2811279999999986e6,0.4312843578210895
1.2871789999999995e6,0.43028485757121443
1.2960869999999977e6,0.4292853573213393
1.297489999999998e6,0.42828585707146427
1.3120669999999993e6,0.4272863568215893
1.3147139999999998e6,0.42628685657171417
1.3352969999999988e6,0.4252873563218391
1.336494999999998e6,0.42428785607196406
1.3451819999999984e6,0.423288355822089
1.349535999999998e6,0.422288855572214
1.3508039999999986e6,0.4212893553223388
1.3526939999999977e6,0.42028985507246375
1.3776699999999963e6,0.41929035482258875
1.3936359999999974e6,0.4182908545727137
1.3961529999999995e6,0.41729135432283865
1.4048459999999981e6,0.4162918540729636
1.4112709999999984e6,0.41529235382308854
1.4131979999999986e6,0.4142928535732135
1.4660219999999986e6,0.41329335332333844
1.4741639999999988e6,0.4122938530734634
1.475728999999997e6,0.41129435282358817
1.500602999999998e6,0.4102948525737132
1.5146869999999965e6,0.40929535232383807
1.5306379999999993e6,0.4082958520739631
1.5427649999999984e6,0.407296351824088
1.554238999999999e6,0.4062968515742129
1.5558559999999984e6,0.40529735132433786
1.5633359999999977e6,0.40429785107446287
1.5977839999999977e6,0.40329835082458776
1.5988319999999972e6,0.4022988505747127
1.6198989999999981e6,0.4012993503248377
1.6250249999999981e6,0.4002998500749625
1.6316719999999998e6,0.39930034982508744
1.6411169999999974e6,0.3983008495752124
1.6419089999999949e6,0.3973013493253374
1.651090999999996e6,0.3963018490754623
1.6552349999999977e6,0.3953023488255873
1.6744179999999972e6,0.39430284857571224
1.6805469999999993e6,0.3933033483258372
1.681319999999997e6,0.39230384807596214
1.6902049999999974e6,0.3913043478260871
1.716818999999999e6,0.3903048475762119
1.7191859999999988e6,0.38930534732633687
1.7217759999999963e6,0.38830584707646176
1.7222329999999995e6,0.38730634682658677
1.753183999999999e6,0.3863068465767117
1.754233999999999e6,0.38530734632683666
1.757784999999996e6,0.3843078460769616
1.771357999999998e6,0.38330834582708656
1.7802350000000002e6,0.3823088455772115
1.7882099999999988e6,0.3813093453273364
1.7933649999999963e6,0.38030984507746124
1.9037599999999977e6,0.3793103448275862
1.9254619999999977e6,0.37831084457771114
1.9341869999999965e6,0.37731134432783614
1.9409439999999974e6,0.37631184407796103
1.9551479999999986e6,0.37531234382808604
1.9686269999999986e6,0.374312843578211
1.9697249999999956e6,0.37331334332833593
1.975813e6,0.3723138430784608
1.9774959999999958e6,0.3713143428285858
1.9778619999999984e6,0.37031484257871067
1.9794109999999993e6,0.36931534232883556
1.992923999999996e6,0.3683158420789605
2.0026469999999981e6,0.3673163418290855
2.0152429999999963e6,0.36631684157921046
2.0155379999999974e6,0.3653173413293354
2.0692639999999937e6,0.36431784107946036
2.0791849999999963e6,0.36331834082958525
2.099829000000001e6,0.36231884057971026
2.1140789999999995e6,0.3613193403298352
2.140877999999994e6,0.36031984007996015
2.1646609999999967e6,0.35932033983008493
2.2027859999999986e6,0.35832083958020994
2.203788999999997e6,0.3573213393303349
2.2323489999999963e6,0.35632183908045983
2.234648999999993e6,0.3553223388305847
2.2454759999999935e6,0.3543228385807097
2.2517439999999995e6,0.3533233383308347
2.2547959999999944e6,0.35232383808095963
2.265349e6,0.3513243378310845
2.291034999999994e6,0.3503248375812095
2.3011649999999977e6,0.34932533733133436
2.352931999999999e6,0.3483258370814593
2.3686790000000005e6,0.3473263368315842
2.371492999999999e6,0.3463268365817092
2.4061349999999953e6,0.34532733633183416
2.419436999999999e6,0.3443278360819591
2.4333499999999963e6,0.34332833583208405
2.4481249999999967e6,0.34232883558220895
2.4558249999999963e6,0.3413293353323339
2.456279e6,0.34032983508245884
2.4602809999999935e6,0.33933033483258374
2.4703989999999977e6,0.3383308345827087
2.4991429999999925e6,0.3373313343328336
2.532648999999998e6,0.3363318340829586
2.564992999999997e6,0.33533233383308353
2.602892999999996e6,0.3343328335832084
2.6448179999999944e6,0.3333333333333334
2.6531779999999925e6,0.3323338330834583
2.6552549999999925e6,0.3313343328335833
2.6636059999999963e6,0.33033483258370827
2.678860999999999e6,0.3293353323338331
2.7551049999999935e6,0.32833583208395806
2.7938879999999967e6,0.327336331834083
2.802205999999999e6,0.32633683158420795
2.8253439999999925e6,0.3253373313343329
2.8257269999999977e6,0.3243378310844578
2.834562999999995e6,0.3233383308345828
2.8404559999999953e6,0.32233883058470775
2.8457869999999944e6,0.3213393303348327
2.9124249999999953e6,0.32033983008495764
2.949424999999995e6,0.3193403298350824
2.9592239999999953e6,0.31834082958520743
2.984652999999995e6,0.3173413293353323
3.0437579999999935e6,0.3163418290854573
3.0752919999999963e6,0.3153423288355823
3.076345999999996e6,0.31434282858570717
3.0916979999999967e6,0.3133433283358321
3.0956819999999967e6,0.31234382808595706
3.1753459999999977e6,0.311344327836082
3.2182989999999935e6,0.3103448275862071
3.2764209999999977e6,0.30934532733633197
3.2954979999999944e6,0.30834582708645675
3.345080999999995e6,0.30734632683658175
3.349992999999994e6,0.30634682658670664
3.3502079999999963e6,0.30534732633683165
3.355082999999995e6,0.3043478260869566
3.355164999999991e6,0.30334832583708154
3.444655999999995e6,0.3023488255872065
3.4967789999999953e6,0.3013493253373314
3.5087739999999944e6,0.30034982508745633
3.5146109999999944e6,0.2993503248375813
3.5804289999999916e6,0.2983508245877061
3.580454999999989e6,0.29735132433783107
3.624902999999995e6,0.296351824087956
3.6367779999999925e6,0.295352323838081
3.7071079999999925e6,0.29435282358820597
3.717866999999991e6,0.29335332333833086
3.7453350000000005e6,0.29235382308845587
3.786114999999992e6,0.29135432283858076
3.8152339999999963e6,0.29035482258870576
3.830302999999996e6,0.2893553223388307
3.883358999999996e6,0.28835582208895555
3.9217879999999935e6,0.28735632183908044
3.9759549999999935e6,0.28635682158920545
4.021626999999993e6,0.2853573213393304
4.0385779999999977e6,0.2843578210894553
4.0688309999999963e6,0.28335832083958024
4.096193999999998e6,0.28235882058970524
4.1283779999999977e6,0.28135932033983013
4.149115999999994e6,0.2803598200899551
4.155859999999996e6,0.2793603198400801
4.1679599999999925e6,0.27836081959020487
4.2350309999999935e6,0.2773613193403298
4.277209999999995e6,0.2763618190904548
4.284567999999995e6,0.2753623188405797
4.404741999999993e6,0.2743628185907047
4.633485999999987e6,0.27336331834082966
4.636751999999995e6,0.2723638180909546
4.655620999999988e6,0.27136431784107956
4.720859999999992e6,0.27036481759120445
4.729641999999989e6,0.26936531734132946
4.815590999999993e6,0.2683658170914544
5.188509999999997e6,0.26736631684157924
5.1935989999999935e6,0.26636681659170414
5.353603999999986e6,0.2653673163418291
5.396075999999988e6,0.26436781609195403
5.527397999999994e6,0.26336831584207904
5.674935999999989e6,0.262368815592204
5.680528999999993e6,0.26136931534232893
5.695036999999988e6,0.2603698150924539
5.73064199999999e6,0.2593703148425788
5.825371999999998e6,0.2583708145927037
5.863830999999992e6,0.25737131434282856
5.876079999999993e6,0.25637181409295356
5.905915999999997e6,0.2553723138430785
5.912344999999989e6,0.25437281359320346
5.974245999999989e6,0.25337331334332835
6.01627699999999e6,0.25237381309345336
6.018733999999998e6,0.2513743128435783
6.031592999999988e6,0.25037481259370326
6.037319999999987e6,0.24937531234382818
6.079840999999994e6,0.2483758120939531
6.08073699999999e6,0.2473763118440779
6.085001999999983e6,0.24637681159420294
6.090247999999982e6,0.24537731134432786
6.1082169999999935e6,0.24437781109445283
6.155927999999983e6,0.24337831084457778
6.265252999999986e6,0.24237881059470273
6.331437999999997e6,0.2413793103448277
6.395399999999998e6,0.2403798100949526
6.400269999999997e6,0.23938030984507752
6.517857999999992e6,0.23838080959520253
6.537516999999987e6,0.23738130934532733
6.576026999999996e6,0.23638180909545226
6.588163999999986e6,0.23538230884557726
6.737745999999983e6,0.2343828085957022
6.862944999999989e6,0.23338330834582713
6.877664999999991e6,0.23238380809595205
7.13692599999998e6,0.231384307846077
7.315237999999986e6,0.23038480759620197
7.378819999999987e6,0.2293853073463269
7.445781999999993e6,0.22838580709645187
7.583313999999995e6,0.22738630684657682
7.756195999999991e6,0.22638680659670163
7.868771999999986e6,0.2253873063468266
7.891669999999982e6,0.22438780609695155
7.97436499999999e6,0.22338830584707647
8.041126999999992e6,0.22238880559720148
8.183531e6,0.22138930534732637
8.207717999999985e6,0.22038980509745137
8.298207999999975e6,0.2193903048475763
8.346498999999983e6,0.21839080459770124
8.387844999999996e6,0.2173913043478262
8.39407199999999e6,0.21639180409795103
8.587273999999985e6,0.21539230384807598
8.641933999999989e6,0.21439280359820095
8.904309999999998e6,0.21339330334832587
8.995120999999974e6,0.21239380309845085
8.998007999999994e6,0.21139430284857574
9.07982599999998e6,0.21039480259870075
9.261249999999993e6,0.20939530234882567
9.426702999999983e6,0.2083958020989506
9.81051199999999e6,0.20739630184907556
9.882379999999998e6,0.2063968015992004
9.964854999999989e6,0.20539730134932532
9.978675000000007e6,0.2043978010994503
9.992065999999981e6,0.20339830084957525
1.0029174999999987e7,0.20239880059970022
1.0045430999999972e7,0.20139930034982514
1.0076436999999966e7,0.20039980009995012
1.0137789e7,0.19940029985007504
1.0143633e7,0.1984007996002
1.0175188999999998e7,0.19740129935032494
1.0454779999999963e7,0.19640179910044978
1.071901899999998e7,0.19540229885057472
1.076303099999998e7,0.1944027986006997
1.1243580999999983e7,0.1934032983508246
1.1594320999999989e7,0.19240379810094954
1.1748248999999978e7,0.19140429785107452
1.1756308999999994e7,0.1904047976011995
1.1920980999999996e7,0.18940529735132441
1.1948078999999998e7,0.1884057971014494
1.2118584999999978e7,0.1874062968515743
1.2231845999999998e7,0.18640679660169923
1.2578750999999972e7,0.18540729635182407
1.2780560999999974e7,0.18440779610194905
1.320800699999999e7,0.183408295852074
1.3589051999999994e7,0.18240879560219891
1.369592400000001e7,0.1814092953523239
1.3852999999999996e7,0.18040979510244887
1.3863756999999987e7,0.1794102948525738
1.410824699999997e7,0.17841079460269874
1.4409785999999981e7,0.17741129435282368
1.4615583999999966e7,0.1764117941029486
1.4654248999999944e7,0.17541229385307347
1.472394699999996e7,0.1744127936031984
1.5014420999999974e7,0.17341329335332337
1.5351995999999957e7,0.1724137931034483
1.5563758999999978e7,0.17141429285357324
1.5839751999999987e7,0.1704147926036982
1.5980540999999953e7,0.1694152923538232
1.6412977999999948e7,0.1684157921039481
1.6476577999999963e7,0.16741629185407308
1.6872998999999974e7,0.166416791604198
1.711231199999998e7,0.16541729135432284
1.741673099999997e7,0.1644177911044478
1.7525246999999966e7,0.16341829085457274
1.7897230999999985e7,0.16241879060469772
1.8257698000000007e7,0.16141929035482266
1.929761699999995e7,0.16041979010494758
1.9524128999999978e7,0.15942028985507253
2.104443699999999e7,0.1584207896051975
2.1058148999999955e7,0.15742128935532243
2.1404122999999918e7,0.15642178910544738
2.1451175e7,0.15542228885557222
2.164609399999999e7,0.15442278860569716
2.178996199999996e7,0.1534232883558221
2.1826086999999918e7,0.1524237881059471
2.188246199999999e7,0.151424287856072
2.2184905999999974e7,0.15042478760619693
2.2366047000000004e7,0.14942528735632193
2.2661335999999966e7,0.14842578710644685
2.283772999999999e7,0.14742628685657183
2.3399701999999985e7,0.14642678660669672
2.345791599999996e7,0.14542728635682167
2.362478299999994e7,0.14442778610694654
2.3889347999999925e7,0.14342828585707149
2.4050713999999955e7,0.14242878560719643
2.4864057999999993e7,0.14142928535732135
2.5497693999999948e7,0.14042978510744633
2.556583599999997e7,0.13943028485757128
2.578440999999996e7,0.1384307846076962
2.5867358999999948e7,0.13743128435782118
2.6167046999999978e7,0.13643178410794612
2.626696399999992e7,0.13543228385807107
2.630944099999999e7,0.1344327836081959
2.6338772999999985e7,0.1334332833583209
2.6615845999999993e7,0.13243378310844578
2.6652119999999944e7,0.13143428285857076
2.7864287999999974e7,0.1304347826086957
2.8055895999999985e7,0.1294352823588206
2.874778199999998e7,0.12843578210894557
2.957130499999992e7,0.12743628185907055
2.9795160999999914e7,0.12643678160919553
3.0713271999999955e7,0.12543728135932042
3.0878734999999925e7,0.12443778110944527
3.144368999999989e7,0.12343828085957023
3.2535855000000015e7,0.12243878060969518
3.2744693999999944e7,0.12143928035982013
3.3614468999999925e7,0.12043978010994508
3.401236999999994e7,0.11944027986007004
3.4157632999999985e7,0.11844077961019496
3.439782799999992e7,0.11744127936031992
3.4414032999999925e7,0.11644177911044487
3.56485429999999e7,0.1154422788605698
3.596599199999985e7,0.11444277861069467
3.726910199999996e7,0.11344327836081959
3.762144699999997e7,0.11244377811094455
3.796968799999995e7,0.11144427786106949
3.888929599999996e7,0.11044477761119444
3.920307199999988e7,0.10944527736131937
3.926053099999998e7,0.10844577711144432
3.991025799999998e7,0.10744627686156931
3.991070999999996e7,0.1064467766116942
4.040062599999994e7,0.10544727636181918
4.142677899999997e7,0.10444777611194406
4.176978200000001e7,0.10344827586206895
4.184328799999996e7,0.1024487756121939
4.290222599999991e7,0.10144927536231886
4.297997399999985e7,0.1004497751124438
4.3510303999999955e7,0.09945027486256877
4.358779600000004e7,0.09845077461269372
4.3818371999999896e7,0.09745127436281868
4.3840268999999985e7,0.09645177411294358
4.405351199999997e7,0.09545227386306857
4.570478399999991e7,0.0944527736131935
4.574806699999996e7,0.09345327336331832
4.893008999999985e7,0.09245377311344329

==> charts/comp14.csv <==
12667.999999999984,0.999000499750125
21521.999999999996,0.9980009995002499
21824.999999999985,0.9970014992503748
24554.999999999978,0.9960019990004998
26387.99999999999,0.9950024987506247
26390.99999999996,0.9940029985007496
27587.00000000001,0.9930034982508745
31098.999999999978,0.9920039980009995
31280.999999999935,0.9910044977511244
32434.999999999964,0.9900049975012494
33061.00000000002,0.9890054972513743
36368.999999999985,0.9880059970014993
36548.00000000001,0.9870064967516242
37615.999999999985,0.9860069965017492
37759.99999999992,0.9850074962518741
38678.99999999996,0.984007996001999
41377.99999999996,0.9830084957521239
42403.99999999995,0.9820089955022488
44422.99999999995,0.9810094952523738
44844.99999999992,0.9800099950024987
45629.99999999999,0.9790104947526237
47395.99999999995,0.9780109945027486
47577.000000000015,0.9770114942528736
49025.,0.9760119940029985
49729.,0.9750124937531235
51000.9999999999,0.9740129935032483
51340.999999999956,0.9730134932533733
54806.99999999998,0.9720139930034982
55196.99999999995,0.9710144927536232
55566.99999999984,0.9700149925037481
56354.99999999997,0.9690154922538731
58281.999999999935,0.968015992003998
58634.99999999992,0.967016491754123
61670.9999999999,0.9660169915042479
62503.999999999876,0.9650174912543729
63176.9999999999,0.9640179910044977
64672.99999999984,0.9630184907546226
65664.9999999999,0.9620189905047476
67820.,0.9610194902548725
68158.,0.9600199900049975
69453.00000000001,0.9590204897551224
69668.99999999987,0.9580209895052474
70668.99999999991,0.9570214892553723
71938.99999999985,0.9560219890054973
72560.99999999993,0.9550224887556222
74372.99999999994,0.9540229885057472
75458.99999999996,0.953023488255872
77815.99999999988,0.952023988005997
82389.99999999993,0.9510244877561219
83774.99999999988,0.9500249875062469
84035.99999999981,0.9490254872563718
85082.99999999988,0.9480259870064968
86915.99999999984,0.9470264867566217
87247.99999999985,0.9460269865067467
88124.99999999991,0.9450274862568716
88352.99999999999,0.9440279860069964
88591.99999999977,0.9430284857571214
88884.9999999999,0.9420289855072463
90633.99999999999,0.9410294852573713
91311.99999999999,0.9400299850074962
91372.99999999988,0.9390304847576212
93172.99999999991,0.9380309845077461
94276.99999999983,0.9370314842578711
94292.99999999994,0.936031984007996
95082.99999999996,0.935032483758121
95397.,0.9340329835082459
97716.99999999994,0.9330334832583709
100650.99999999983,0.9320339830084957
101610.99999999981,0.9310344827586207
101627.99999999994,0.9300349825087456
102397.9999999999,0.9290354822588706
103180.00000000001,0.9280359820089955
103977.00000000001,0.9270364817591205
106202.99999999984,0.9260369815092454
107623.,0.9250374812593704
108308.99999999997,0.9240379810094953
109450.,0.9230384807596201
110115.99999999977,0.9220389805097451
110478.00000000004,0.92103948025987
110875.99999999981,0.920039980009995
111353.99999999985,0.9190404797601199
111956.99999999981,0.9180409795102449
114989.99999999984,0.9170414792603698
115278.99999999994,0.9160419790104948
116178.99999999999,0.9150424787606197
119130.99999999988,0.9140429785107447
122711.99999999993,0.9130434782608696
122742.99999999977,0.9120439780109945
127729.99999999977,0.9110444777611194
128251.99999999975,0.9100449775112444
128779.00000000001,0.9090454772613693
134274.99999999974,0.9080459770114943
134290.9999999996,0.9070464767616192
134543.99999999988,0.9060469765117442
135259.99999999965,0.9050474762618691
138366.99999999977,0.904047976011994
141473.9999999998,0.9030484757621189
141512.99999999985,0.9020489755122438
143799.00000000006,0.9010494752623688
144661.99999999985,0.9000499750124937
145686.,0.8990504747626187
149574.99999999983,0.8980509745127436
150180.99999999994,0.8970514742628686
151141.99999999965,0.8960519740129935
151819.9999999998,0.8950524737631185
154880.99999999997,0.8940529735132434
155542.99999999977,0.8930534732633684
155729.99999999962,0.8920539730134933
159057.00000000003,0.8910544727636182
162236.9999999997,0.8900549725137431
162309.,0.889055472263868
162324.00000000003,0.888055972013993
163877.9999999998,0.887056471764118
166570.,0.8860569715142429
167303.9999999997,0.8850574712643678
167334.99999999994,0.8840579710144928
167505.99999999985,0.8830584707646177
170491.99999999985,0.8820589705147426
170813.9999999998,0.8810594702648675
176726.9999999996,0.8800599700149925
179902.99999999977,0.8790604697651174
181263.99999999994,0.8780609695152424
181989.9999999998,0.8770614692653673
185402.9999999998,0.8760619690154923
186356.99999999977,0.8750624687656172
191071.99999999968,0.8740629685157422
191833.99999999948,0.8730634682658671
196091.9999999998,0.8720639680159921
196696.99999999974,0.871064467766117
199652.99999999988,0.8700649675162418
199684.99999999974,0.8690654672663668
201006.00000000012,0.8680659670164917
205024.9999999997,0.8670664667666167
205168.99999999953,0.8660669665167416
212802.99999999977,0.8650674662668666
214725.99999999962,0.8640679660169915
215225.99999999956,0.8630684657671164
215310.99999999965,0.8620689655172413
215619.00000000003,0.8610694652673663
216366.99999999968,0.8600699650174912
218046.9999999994,0.8590704647676162
219356.0000000001,0.8580709645177411
221612.0000000001,0.8570714642678661
223514.99999999988,0.856071964017991
223917.,0.855072463768116
225045.99999999962,0.8540729635182409
226347.99999999965,0.8530734632683659
233798.99999999945,0.8520739630184908
234295.99999999985,0.8510744627686158
237090.99999999983,0.8500749625187406
237202.9999999998,0.8490754622688655
237853.99999999983,0.8480759620189905
240613.00000000003,0.8470764617691154
241386.99999999968,0.8460769615192404
246007.,0.8450774612693653
246499.99999999983,0.8440779610194903
249300.99999999997,0.8430784607696152
254659.9999999997,0.8420789605197401
256485.99999999997,0.841079460269865
256755.99999999962,0.84007996001999
258593.99999999953,0.8390804597701149
259140.99999999977,0.8380809595202399
259455.99999999948,0.8370814592703648
259776.9999999999,0.8360819590204898
260489.99999999962,0.8350824587706147
261411.99999999948,0.8340829585207397
263206.9999999993,0.8330834582708646
264179.99999999977,0.8320839580209896
264497.99999999965,0.8310844577711145
265428.99999999953,0.8300849575212395
266908.99999999953,0.8290854572713643
267941.9999999996,0.8280859570214892
269719.9999999997,0.8270864567716142
272252.9999999995,0.8260869565217391
273508.99999999977,0.8250874562718641
274117.99999999965,0.824087956021989
276998.99999999977,0.823088455772114
280282.,0.8220889555222388
285402.9999999996,0.8210894552723638
290312.9999999999,0.8200899550224887
290437.9999999995,0.8190904547726137
293848.9999999995,0.8180909545227386
296464.0000000002,0.8170914542728636
296750.99999999924,0.8160919540229885
296841.9999999996,0.8150924537731135
298704.9999999994,0.8140929535232384
299034.9999999994,0.8130934532733634
307840.9999999992,0.8120939530234883
309088.9999999995,0.8110944527736133
311126.9999999997,0.8100949525237382
314591.99999999953,0.809095452273863
318355.9999999998,0.808095952023988
320956.99999999994,0.8070964517741129
321404.99999999936,0.8060969515242379
322542.9999999995,0.8050974512743628
324948.9999999999,0.8040979510244878
325820.9999999993,0.8030984507746127
325994.9999999996,0.8020989505247377
326160.00000000006,0.8010994502748625
326441.99999999936,0.8000999500249875
330151.9999999996,0.7991004497751124
333383.9999999996,0.7981009495252374
334700.99999999953,0.7971014492753623
336883.99999999965,0.7961019490254873
340012.99999999965,0.7951024487756122
344746.9999999999,0.7941029485257372
346133.99999999936,0.7931034482758621
347403.99999999953,0.792103948025987
350082.9999999992,0.791104447776112
350266.99999999924,0.790104947526237
353128.999999999,0.7891054472763619
358279.999999999,0.7881059470264867
359511.99999999924,0.7871064467766117
362668.99999999994,0.7861069465267366
362957.99999999965,0.7851074462768616
365470.00000000006,0.7841079460269865
370468.9999999998,0.7831084457771115
373158.,0.7821089455272364
377657.,0.7811094452773613
380337.9999999999,0.7801099450274862
383149.99999999907,0.7791104447776112
384461.99999999936,0.7781109445277361
386811.99999999924,0.777111444277861
388307.99999999907,0.776111944027986
389961.9999999993,0.775112443778111
390941.9999999999,0.7741129435282359
395935.9999999993,0.7731134432783608
397814.9999999997,0.7721139430284858
399563.00000000023,0.7711144427786107
400310.9999999994,0.7701149425287357
402759.99999999965,0.7691154422788606
403538.9999999994,0.7681159420289855
404420.99999999994,0.7671164417791104
405370.,0.7661169415292354
405815.99999999965,0.7651174412793603
409716.9999999996,0.7641179410294853
410250.99999999924,0.7631184407796102
410416.99999999936,0.7621189405297352
411118.99999999953,0.7611194402798601
413937.9999999991,0.760119940029985
418107.999999999,0.7591204397801099
418533.99999999924,0.7581209395302348
420648.9999999991,0.7571214392803598
422395.9999999995,0.7561219390304847
422961.9999999994,0.7551224387806097
434286.9999999997,0.7541229385307346
437694.9999999995,0.7531234382808596
447194.9999999998,0.7521239380309845
449886.9999999999,0.7511244377811095
451435.99999999994,0.7501249375312344
455249.999999999,0.7491254372813594
456132.9999999994,0.7481259370314843
456739.99999999953,0.7471264367816093
457708.99999999965,0.7461269365317341
476520.99999999895,0.7451274362818591
478861.9999999989,0.744127936031984
484375.99999999953,0.743128435782109
484565.99999999907,0.7421289355322339
486371.9999999988,0.7411294352823588
490965.9999999992,0.7401299350324837
492770.00000000006,0.7391304347826086
494901.9999999987,0.7381309345327336
502822.99999999994,0.7371314342828585
505171.00000000006,0.7361319340329835
506045.9999999995,0.7351324337831084
517331.9999999997,0.7341329335332334
518807.9999999997,0.7331334332833583
520423.9999999994,0.7321339330334833
524336.999999999,0.7311344327836082
530757.9999999988,0.7301349325337332
535142.9999999994,0.7291354322838581
536794.999999999,0.7281359320339831
539317.999999999,0.727136431784108
539766.9999999995,0.7261369315342329
550626.9999999995,0.7251374312843578
552120.,0.7241379310344828
557633.999999999,0.7231384307846077
564705.9999999999,0.7221389305347327
567181.9999999994,0.7211394302848576
569957.9999999994,0.7201399300349824
571911.9999999994,0.7191404297851074
572343.9999999998,0.7181409295352323
575277.9999999988,0.7171414292853573
575757.9999999991,0.7161419290354822
583921.,0.7151424287856072
584602.9999999995,0.7141429285357321
589501.9999999994,0.7131434282858571
591676.9999999992,0.712143928035982
593932.9999999985,0.711144427786107
599827.9999999987,0.7101449275362319
602199.9999999991,0.7091454272863569
610313.9999999985,0.7081459270364818
617003.9999999995,0.7071464267866068
619665.9999999997,0.7061469265367317
626577.9999999983,0.7051474262868566
628578.9999999992,0.7041479260369815
628597.9999999995,0.7031484257871065
632474.9999999991,0.7021489255372314
637645.9999999986,0.7011494252873564
639679.9999999987,0.7001499250374812
648027.9999999995,0.6991504247876061
652222.9999999987,0.6981509245377311
653406.9999999994,0.697151424287856
655662.9999999993,0.696151924037981
661649.9999999991,0.6951524237881059
667921.9999999987,0.6941529235382309
672352.9999999997,0.6931534232883558
696098.9999999997,0.6921539230384808
699162.9999999983,0.6911544227886057
720853.9999999997,0.6901549225387307
725479.9999999991,0.6891554222888556
729984.9999999987,0.6881559220389806
736881.9999999993,0.6871564217891055
740833.9999999979,0.6861569215392305
741741.9999999991,0.6851574212893553
742600.9999999993,0.6841579210394803
744395.9999999985,0.6831584207896052
749119.9999999991,0.6821589205397302
756067.9999999993,0.6811594202898551
760357.9999999988,0.68015992003998
767164.9999999985,0.6791604197901049
771891.9999999997,0.6781609195402298
772825.9999999988,0.6771614192903548
774654.9999999983,0.6761619190404797
777449.999999999,0.6751624187906047
787575.9999999988,0.6741629185407296
787792.9999999985,0.6731634182908546
794081.9999999993,0.6721639180409795
800806.999999999,0.6711644177911045
808953.9999999981,0.6701649175412294
813120.9999999995,0.6691654172913544
816110.9999999988,0.6681659170414793
832250.9999999986,0.6671664167916043
836431.9999999997,0.6661669165417292
842256.9999999994,0.6651674162918542
848810.9999999979,0.664167916041979
854415.9999999977,0.663168415792104
854548.9999999991,0.6621689155422289
859552.9999999978,0.6611694152923538
860087.9999999986,0.6601699150424788
877029.9999999985,0.6591704147926036
877682.999999999,0.6581709145427286
878933.9999999998,0.6571714142928535
881873.9999999987,0.6561719140429785
882591.999999999,0.6551724137931034
887151.999999999,0.6541729135432284
897050.9999999991,0.6531734132933533
897682.0000000001,0.6521739130434783
901857.,0.6511744127936032
906072.999999998,0.6501749125437282
909089.9999999997,0.6491754122938531
915652.9999999991,0.6481759120439781
917700.9999999977,0.647176411794103
921914.9999999991,0.646176911544228
923019.9999999988,0.6451774112943529
923302.9999999999,0.6441779110444777
926766.9999999993,0.6431784107946027
929030.9999999999,0.6421789105447276
929848.9999999977,0.6411794102948527
930136.9999999999,0.6401799100449775
930341.9999999993,0.6391804097951024
936421.9999999987,0.6381809095452273
938828.9999999983,0.6371814092953523
957146.9999999988,0.6361819090454772
958052.9999999992,0.6351824087956023
961354.999999999,0.6341829085457271
966126.999999998,0.6331834082958521
966868.9999999972,0.632183908045977
986566.,0.631184407796102
994938.9999999995,0.6301849075462269
1.002344999999998e6,0.6291854072963519
1.0055329999999988e6,0.6281859070464768
1.0060319999999985e6,0.6271864067966018
1.013024e6,0.6261869065467267
1.0139069999999973e6,0.6251874062968517
1.0381719999999978e6,0.6241879060469766
1.0398389999999987e6,0.6231884057971014
1.0456609999999973e6,0.6221889055472264
1.0621149999999984e6,0.6211894052973513
1.068647999999998e6,0.6201899050474763
1.0739869999999988e6,0.6191904047976013
1.0747289999999988e6,0.6181909045477261
1.0798649999999986e6,0.617191404297851
1.085758999999999e6,0.616191904047976
1.0935839999999993e6,0.6151924037981009
1.0968769999999977e6,0.6141929035482259
1.1151589999999984e6,0.6131934032983508
1.1166229999999986e6,0.6121939030484758
1.1226709999999981e6,0.6111944027986007
1.136370999999998e6,0.6101949025487257
1.1497839999999988e6,0.6091954022988506
1.1650749999999981e6,0.6081959020489756
1.168607999999998e6,0.6071964017991005
1.1904089999999984e6,0.6061969015492255
1.1954379999999965e6,0.6051974012993504
1.1985489999999986e6,0.6041979010494753
1.2099209999999995e6,0.6031984007996002
1.2185179999999988e6,0.6021989005497251
1.2314519999999977e6,0.6011994002998501
1.2363659999999993e6,0.600199900049975
1.2399229999999998e6,0.5992003998001
1.2611679999999972e6,0.5982008995502248
1.2648769999999974e6,0.5972013993003498
1.267145999999998e6,0.5962018990504747
1.2816589999999977e6,0.5952023988005997
1.3140939999999984e6,0.5942028985507246
1.332354999999999e6,0.5932033983008496
1.333471999999998e6,0.5922038980509745
1.353093999999997e6,0.5912043978010995
1.3556099999999967e6,0.5902048975512244
1.3667609999999963e6,0.5892053973013494
1.3764099999999984e6,0.5882058970514743
1.3811119999999988e6,0.5872063968015993
1.3821719999999974e6,0.5862068965517242
1.3838409999999988e6,0.5852073963018491
1.3963499999999998e6,0.5842078960519742
1.4071169999999988e6,0.583208395802099
1.4183229999999958e6,0.5822088955522239
1.4361469999999965e6,0.5812093953023489
1.441314999999999e6,0.5802098950524738
1.4426179999999981e6,0.5792103948025987
1.4436949999999981e6,0.5782108945527237
1.4454199999999958e6,0.5772113943028485
1.4455179999999981e6,0.5762118940529736
1.4477989999999986e6,0.5752123938030984
1.4497009999999986e6,0.5742128935532234
1.4593549999999981e6,0.5732133933033483
1.467684999999998e6,0.5722138930534734
1.4716489999999967e6,0.5712143928035982
1.4905399999999998e6,0.5702148925537233
1.4951159999999986e6,0.5692153923038481
1.4970339999999965e6,0.568215892053973
1.5329129999999956e6,0.567216391804098
1.538756999999996e6,0.5662168915542231
1.542488999999998e6,0.5652173913043479
1.5434179999999993e6,0.5642178910544728
1.5746199999999995e6,0.5632183908045978
1.5860070000000005e6,0.5622188905547226
1.6032599999999963e6,0.5612193903048476
1.6112919999999986e6,0.5602198900549725
1.6286439999999953e6,0.5592203898050975
1.6350599999999967e6,0.5582208895552224
1.6372169999999998e6,0.5572213893053473
1.6396759999999981e6,0.5562218890554722
1.6477119999999981e6,0.5552223888055972
1.647889999999995e6,0.5542228885557221
1.6502969999999974e6,0.553223388305847
1.6549109999999981e6,0.5522238880559721
1.7045319999999972e6,0.551224387806097
1.7240389999999967e6,0.5502248875562219
1.7292739999999972e6,0.5492253873063468
1.7463989999999986e6,0.5482258870564719
1.7526519999999984e6,0.5472263868065967
1.7558359999999986e6,0.5462268865567218
1.7607449999999972e6,0.5452273863068468
1.788182999999997e6,0.5442278860569716
1.7944280000000005e6,0.5432283858070965
1.800229e6,0.5422288855572215
1.813003999999995e6,0.5412293853073463
1.8137639999999949e6,0.5402298850574713
1.8177629999999988e6,0.5392303848075962
1.8316959999999965e6,0.5382308845577212
1.855619999999996e6,0.5372313843078461
1.8686539999999972e6,0.536231884057971
1.8705069999999981e6,0.5352323838080959
1.8887039999999981e6,0.5342328835582209
1.893366999999996e6,0.5332333833083458
1.897985999999997e6,0.5322338830584707
1.917081999999996e6,0.5312343828085957
1.9220019999999977e6,0.5302348825587206
1.9223630000000002e6,0.5292353823088456
1.9315479999999981e6,0.5282358820589705
1.9563559999999953e6,0.5272363818090955
1.9746399999999972e6,0.5262368815592204
1.9770339999999967e6,0.5252373813093454
1.9887429999999984e6,0.5242378810594703
1.990670999999997e6,0.5232383808095953
1.9916159999999963e6,0.5222388805597202
2.0015379999999965e6,0.5212393803098451
2.0037389999999977e6,0.52023988005997
2.010968999999996e6,0.519240379810095
2.0133789999999988e6,0.5182408795602199
2.0170619999999986e6,0.5172413793103449
2.0190369999999967e6,0.5162418790604697
2.0213149999999958e6,0.5152423788105946
2.023090999999997e6,0.5142428785607196
2.0320259999999953e6,0.5132433783108445
2.0499119999999984e6,0.5122438780609695
2.0631379999999977e6,0.5112443778110944
2.0644189999999963e6,0.5102448775612194
2.0733479999999981e6,0.5092453773113443
2.087874999999998e6,0.5082458770614693
2.108562999999996e6,0.5072463768115942
2.118697999999997e6,0.5062468765617192
2.1942159999999935e6,0.5052473763118441
2.248920999999994e6,0.5042478760619691
2.2559029999999967e6,0.503248375812094
2.257334999999996e6,0.502248875562219
2.280186999999996e6,0.5012493753123439
2.2840099999999963e6,0.5002498750624688
2.288095999999997e6,0.4992503748125937
2.317805999999999e6,0.4982508745627187
2.3231369999999935e6,0.4972513743128436
2.326221e6,0.4962518740629686
2.3356729999999963e6,0.4952523738130935
2.370923999999998e6,0.49425287356321845
2.374097999999996e6,0.4932533733133433
2.3826319999999963e6,0.4922538730634683
2.3967749999999935e6,0.49125437281359324
2.4005129999999967e6,0.49025487256371814
2.4486109999999953e6,0.4892553723138431
2.4575489999999967e6,0.4882558720639681
2.470043999999996e6,0.487256371814093
2.484378999999999e6,0.48625687156421793
2.492875999999998e6,0.4852573713143429
2.4983189999999986e6,0.4842578710644678
2.582036999999997e6,0.4832583708145928
2.62404e6,0.48225887056471767
2.6521779999999977e6,0.4812593703148426
2.6566129999999935e6,0.48025987006496756
2.684933999999996e6,0.4792603698150925
2.696521999999997e6,0.4782608695652174
2.724663999999996e6,0.47726136931534235
2.7396449999999967e6,0.47626186906546736
2.7931799999999986e6,0.4752623688155923
2.8073939999999935e6,0.4742628685657172
2.8096319999999935e6,0.4732633683158422
2.8440319999999967e6,0.47226386806596704
2.8688999999999963e6,0.471264367816092
2.9232929999999953e6,0.47026486756621694
2.9281709999999963e6,0.46926536731634183
2.9450319999999967e6,0.4682658670664668
2.950142999999995e6,0.4672663668165917
2.9647349999999986e6,0.4662668665667167
2.9816219999999916e6,0.4652673663168417
2.9851609999999967e6,0.46426786606696663
3.0222899999999977e6,0.4632683658170916
3.0402719999999967e6,0.4622688655672164
3.045447999999999e6,0.46126936531734136
3.0631819999999963e6,0.4602698650674663
3.095874999999993e6,0.4592703648175912
3.106589999999996e6,0.4582708645677162
3.131055999999996e6,0.4572713643178411
3.1317819999999986e6,0.45627186406796605
3.199321999999998e6,0.45527236381809105
3.2245899999999944e6,0.454272863568216
3.2329610000000005e6,0.4532733633183409
3.2350809999999935e6,0.4522738630684658
3.2504399999999977e6,0.4512743628185907
3.251319999999994e6,0.45027486256871563
3.276876999999996e6,0.4492753623188406
3.3046519999999898e6,0.4482758620689655
3.3188159999999944e6,0.44727636181909053
3.3717649999999953e6,0.4462768615692155
3.393986999999991e6,0.4452773613193404
3.400706000000001e6,0.4442778610694653
3.403205000000001e6,0.44327836081959027
3.4659759999999916e6,0.4422788605697152
3.515794999999995e6,0.4412793603198401
3.559545999999992e6,0.440279860069965
3.600447999999996e6,0.43928035982009
3.650481999999998e6,0.4382808595702149
3.671833999999996e6,0.43728135932033985
3.725515999999998e6,0.43628185907046485
3.7566069999999953e6,0.4352823588205898
3.7747330000000005e6,0.43428285857071475
3.783399999999992e6,0.4332833583208397
3.8058139999999925e6,0.43228385807096464
4.004609999999996e6,0.4312843578210895
4.020632999999998e6,0.43028485757121443
4.0507339999999916e6,0.4292853573213393
4.1844029999999916e6,0.42828585707146427
4.211954999999996e6,0.4272863568215893
4.235202999999996e6,0.42628685657171417
4.291454999999992e6,0.4252873563218391
4.3093349999999935e6,0.42428785607196406
4.326923999999995e6,0.423288355822089
4.349812999999994e6,0.422288855572214
4.416829999999993e6,0.4212893553223388
4.508016e6,0.42028985507246375
4.5234619999999935e6,0.41929035482258875
4.523935999999987e6,0.4182908545727137
4.553726999999991e6,0.41729135432283865
4.579103999999992e6,0.4162918540729636
4.660508999999994e6,0.41529235382308854
4.6831209999999935e6,0.4142928535732135
4.696534999999995e6,0.41329335332333844
4.701566999999991e6,0.4122938530734634
4.7203539999999935e6,0.41129435282358817
4.766254e6,0.4102948525737132
4.785877999999998e6,0.40929535232383807
4.863780999999996e6,0.4082958520739631
4.936196999999994e6,0.407296351824088
4.943614999999994e6,0.4062968515742129
4.9746429999999935e6,0.40529735132433786
5.061298999999993e6,0.40429785107446287
5.106001999999993e6,0.40329835082458776
5.117033999999996e6,0.4022988505747127
5.170482999999993e6,0.4012993503248377
5.259301999999998e6,0.4002998500749625
5.3036559999999935e6,0.39930034982508744
5.3299869999999935e6,0.3983008495752124
5.376875999999985e6,0.3973013493253374
5.570150999999993e6,0.3963018490754623
5.600278999999987e6,0.3953023488255873
5.623702999999994e6,0.39430284857571224
5.637752999999983e6,0.3933033483258372
5.638234999999986e6,0.39230384807596214
5.695103999999993e6,0.3913043478260871
5.70301399999999e6,0.3903048475762119
5.924562999999985e6,0.38930534732633687
5.937022999999996e6,0.38830584707646176
5.951571999999993e6,0.38730634682658677
5.971179999999995e6,0.3863068465767117
5.9880759999999935e6,0.38530734632683666
6.005522999999987e6,0.3843078460769616
6.030914999999997e6,0.38330834582708656
6.121945999999996e6,0.3823088455772115
6.261434999999995e6,0.3813093453273364
6.28496899999999e6,0.38030984507746124
6.295423999999988e6,0.3793103448275862
6.336863999999991e6,0.37831084457771114
6.344088999999998e6,0.37731134432783614
6.392461999999993e6,0.37631184407796103
6.423956999999992e6,0.37531234382808604
6.440461999999991e6,0.374312843578211
6.452686999999993e6,0.37331334332833593
6.540784999999995e6,0.3723138430784608
6.54967499999999e6,0.3713143428285858
6.560837999999987e6,0.37031484257871067
6.577320999999988e6,0.36931534232883556
6.682127999999995e6,0.3683158420789605
6.723473e6,0.3673163418290855
6.761109999999985e6,0.36631684157921046
6.793132999999979e6,0.3653173413293354
7.045530999999981e6,0.36431784107946036
7.199796999999976e6,0.36331834082958525
7.362089999999998e6,0.36231884057971026
7.386615999999981e6,0.3613193403298352
7.389674999999979e6,0.36031984007996015
7.396642999999993e6,0.35932033983008493
7.414613e6,0.35832083958020994
7.41706899999998e6,0.3573213393303349
7.544960999999998e6,0.35632183908045983
7.548865999999989e6,0.3553223388305847
7.5614559999999795e6,0.3543228385807097
7.573812999999992e6,0.3533233383308347
7.608615999999998e6,0.35232383808095963
7.612749999999998e6,0.3513243378310845
7.642357999999995e6,0.3503248375812095
7.721172999999989e6,0.34932533733133436
7.923203999999994e6,0.3483258370814593
7.995574999999989e6,0.3473263368315842
8.065042999999986e6,0.3463268365817092
8.06569599999998e6,0.34532733633183416
8.083943999999984e6,0.3443278360819591
8.1885009999999795e6,0.34332833583208405
8.225741999999987e6,0.34232883558220895
8.280054999999989e6,0.3413293353323339
8.364172999999984e6,0.34032983508245884
8.386823999999998e6,0.33933033483258374
8.450548999999985e6,0.3383308345827087
8.462462999999996e6,0.3373313343328336
8.567891999999985e6,0.3363318340829586
8.579218999999994e6,0.33533233383308353
8.585173999999996e6,0.3343328335832084
8.694637999999978e6,0.3333333333333334
8.768406999999987e6,0.3323338330834583
8.770595999999987e6,0.3313343328335833
8.785956999999987e6,0.33033483258370827
8.84289399999998e6,0.3293353323338331
8.868205999999981e6,0.32833583208395806
8.941034999999968e6,0.327336331834083
8.969082999999974e6,0.32633683158420795
9.394175999999983e6,0.3253373313343329
9.418766999999998e6,0.3243378310844578
9.43402599999997e6,0.3233383308345828
9.67495999999997e6,0.32233883058470775
9.74380299999999e6,0.3213393303348327
9.809241e6,0.32033983008495764
9.957831999999972e6,0.3193403298350824
1.0121893999999996e7,0.31834082958520743
1.0137731999999965e7,0.3173413293353323
1.0395668999999985e7,0.3163418290854573
1.0536482999999972e7,0.3153423288355823
1.0537485999999985e7,0.31434282858570717
1.0596792000000004e7,0.3133433283358321
1.0676559999999996e7,0.31234382808595706
1.0705800999999972e7,0.311344327836082
1.0717888999999966e7,0.3103448275862071
1.0733193999999978e7,0.30934532733633197
1.0923170999999993e7,0.30834582708645675
1.1013882999999987e7,0.30734632683658175
1.1042938e7,0.30634682658670664
1.1065114999999983e7,0.30534732633683165
1.1189164999999963e7,0.3043478260869566
1.1220243999999968e7,0.30334832583708154
1.1319431999999993e7,0.3023488255872065
1.1403160999999981e7,0.3013493253373314
1.1498107999999959e7,0.30034982508745633
1.1577638999999989e7,0.2993503248375813
1.1635443999999994e7,0.2983508245877061
1.1701221999999963e7,0.29735132433783107
1.1765802999999976e7,0.296351824087956
1.185374099999998e7,0.295352323838081
1.2029640999999981e7,0.29435282358820597
1.2135844999999987e7,0.29335332333833086
1.2209751999999981e7,0.29235382308845587
1.2363498999999983e7,0.29135432283858076
1.2368495999999966e7,0.29035482258870576
1.2695244000000007e7,0.2893553223388307
1.2696258999999968e7,0.28835582208895555
1.2711230999999965e7,0.28735632183908044
1.3002427000000002e7,0.28635682158920545
1.3459751999999966e7,0.2853573213393304
1.3477493999999968e7,0.2843578210894553
1.3492988999999983e7,0.28335832083958024
1.360939899999999e7,0.28235882058970524
1.3843777999999972e7,0.28135932033983013
1.4081845999999976e7,0.2803598200899551
1.4209399999999972e7,0.2793603198400801
1.4352777999999966e7,0.27836081959020487
1.438300999999996e7,0.2773613193403298
1.4611114999999976e7,0.2763618190904548
1.4613980999999981e7,0.2753623188405797
1.4797697000000006e7,0.2743628185907047
1.5023767999999966e7,0.27336331834082966
1.5042851999999965e7,0.2723638180909546
1.5315297999999972e7,0.27136431784107956
1.534749399999996e7,0.27036481759120445
1.5647584999999983e7,0.26936531734132946
1.5724326999999953e7,0.2683658170914544
1.6194352999999944e7,0.26736631684157924
1.6341378999999981e7,0.26636681659170414
1.6935111999999963e7,0.2653673163418291
1.7063308999999978e7,0.26436781609195403
1.741616899999997e7,0.26336831584207904
1.755183800000002e7,0.262368815592204
1.7666708999999978e7,0.26136931534232893
1.788075299999999e7,0.2603698150924539
1.8452830999999996e7,0.2593703148425788
1.8468462999999974e7,0.2583708145927037
1.8727848000000007e7,0.25737131434282856
1.8784087999999963e7,0.25637181409295356
1.8828400999999993e7,0.2553723138430785
1.8875716999999985e7,0.25437281359320346
1.8890277999999978e7,0.25337331334332835
1.891307099999995e7,0.25237381309345336
1.901364799999997e7,0.2513743128435783
1.9076057999999974e7,0.25037481259370326
1.9102591999999963e7,0.24937531234382818
1.9122626999999944e7,0.2483758120939531
1.9276700000000007e7,0.2473763118440779
1.9555999999999993e7,0.24637681159420294
1.9914462999999985e7,0.24537731134432786
2.0209119999999974e7,0.24437781109445283
2.0664045999999948e7,0.24337831084457778
2.0802352999999996e7,0.24237881059470273
2.082920999999999e7,0.2413793103448277
2.1016996999999955e7,0.2403798100949526
2.1484498e7,0.23938030984507752
2.149072099999997e7,0.23838080959520253
2.2126082999999985e7,0.23738130934532733
2.228583099999994e7,0.23638180909545226
2.2287934999999933e7,0.23538230884557726
2.230093799999997e7,0.2343828085957022
2.249553899999999e7,0.23338330834582713
2.2822932999999948e7,0.23238380809595205
2.2824459999999955e7,0.231384307846077
2.2852928999999963e7,0.23038480759620197
2.3350865999999944e7,0.2293853073463269
2.3555524999999985e7,0.22838580709645187
2.411895199999998e7,0.22738630684657682
2.4956714999999996e7,0.22638680659670163
2.4995025999999966e7,0.2253873063468266
2.624803399999994e7,0.22438780609695155
2.6742375999999944e7,0.22338830584707647
2.6814273999999974e7,0.22238880559720148
2.6838695999999996e7,0.22138930534732637
2.698091199999999e7,0.22038980509745137
2.7002492999999944e7,0.2193903048475763
2.7305600999999993e7,0.21839080459770124
2.7524100999999937e7,0.2173913043478262
2.8172090999999966e7,0.21639180409795103
2.8279973000000015e7,0.21539230384807598
2.9006435999999918e7,0.21439280359820095
2.9036747999999914e7,0.21339330334832587
2.9263536999999914e7,0.21239380309845085
2.982103400000002e7,0.21139430284857574
2.9835854999999892e7,0.21039480259870075
3.1449977999999963e7,0.20939530234882567
3.1763761999999966e7,0.2083958020989506
3.2152762999999918e7,0.20739630184907556
3.271947999999998e7,0.2063968015992004
3.280265799999993e7,0.20539730134932532
3.367062799999996e7,0.2043978010994503
3.386469899999994e7,0.20339830084957525
3.428792900000001e7,0.20239880059970022
3.4753292999999896e7,0.20139930034982514
3.535516599999994e7,0.20039980009995012
3.5554944999999925e7,0.19940029985007504
3.650844999999986e7,0.1984007996002
3.6543137999999925e7,0.19740129935032494
3.733975799999995e7,0.19640179910044978
3.75121759999999e7,0.19540229885057472
3.78191489999999e7,0.1944027986006997
3.796443099999987e7,0.1934032983508246
3.883769999999993e7,0.19240379810094954
3.9306786999999955e7,0.19140429785107452
4.021618399999989e7,0.1904047976011995
4.0902912999999896e7,0.18940529735132441
4.140530699999995e7,0.1884057971014494
4.183024299999998e7,0.1874062968515743
4.189294099999987e7,0.18640679660169923
4.236949799999987e7,0.18540729635182407
4.3252033999999896e7,0.18440779610194905
4.3315605999999955e7,0.183408295852074
4.37108739999999e7,0.18240879560219891
4.473221099999989e7,0.1814092953523239
4.480841099999996e7,0.18040979510244887
4.629501699999992e7,0.1794102948525738
4.629804399999989e7,0.17841079460269874
4.681292199999985e7,0.17741129435282368
4.706296499999991e7,0.1764117941029486
4.7263939999999866e7,0.17541229385307347
4.7341005000000015e7,0.1744127936031984
4.7466338999999836e7,0.17341329335332337
4.865194099999996e7,0.1724137931034483

==> charts/comp15.csv <==
29485.999999999975,0.999000499750125
33963.00000000001,0.9980009995002499
39817.99999999991,0.9970014992503748
42728.999999999956,0.9960019990004998
44067.999999999985,0.9950024987506247
51302.99999999991,0.9940029985007496
52794.99999999993,0.9930034982508745
54316.99999999988,0.9920039980009995
61399.99999999995,0.9910044977511244
61423.99999999992,0.9900049975012494
64072.99999999999,0.9890054972513743
65859.99999999994,0.9880059970014993
71008.99999999996,0.9870064967516242
71373.,0.9860069965017492
71643.99999999988,0.9850074962518741
71681.99999999987,0.984007996001999
74701.,0.9830084957521239
74998.99999999993,0.9820089955022488
75234.9999999999,0.9810094952523738
76612.99999999997,0.9800099950024987
76891.99999999997,0.9790104947526237
84066.99999999985,0.9780109945027486
84790.99999999991,0.9770114942528736
87315.99999999984,0.9760119940029985
93054.99999999978,0.9750124937531235
93363.00000000006,0.9740129935032483
94094.99999999993,0.9730134932533733
95858.00000000003,0.9720139930034982
100309.99999999981,0.9710144927536232
103431.99999999984,0.9700149925037481
104888.99999999991,0.9690154922538731
105583.9999999999,0.968015992003998
106193.99999999985,0.967016491754123
107666.99999999994,0.9660169915042479
113724.99999999991,0.9650174912543729
114632.,0.9640179910044977
116308.99999999984,0.9630184907546226
117211.00000000001,0.9620189905047476
124918.99999999983,0.9610194902548725
125184.99999999987,0.9600199900049975
126645.99999999978,0.9590204897551224
128353.99999999977,0.9580209895052474
129100.99999999968,0.9570214892553723
136402.0000000001,0.9560219890054973
137745.99999999985,0.9550224887556222
138439.0000000001,0.9540229885057472
139649.99999999977,0.953023488255872
140111.99999999988,0.952023988005997
146810.99999999988,0.9510244877561219
148551.99999999994,0.9500249875062469
151213.9999999997,0.9490254872563718
152103.99999999994,0.9480259870064968
153238.99999999985,0.9470264867566217
154175.99999999965,0.9460269865067467
158183.,0.9450274862568716
160984.99999999994,0.9440279860069964
161015.99999999997,0.9430284857571214
161653.99999999988,0.9420289855072463
164106.99999999997,0.9410294852573713
165220.9999999999,0.9400299850074962
168257.9999999999,0.9390304847576212
168735.9999999997,0.9380309845077461
169146.9999999999,0.9370314842578711
187798.99999999988,0.936031984007996
188956.9999999999,0.935032483758121
189420.9999999998,0.9340329835082459
189889.9999999998,0.9330334832583709
194566.99999999988,0.9320339830084957
195419.99999999974,0.9310344827586207
195942.99999999988,0.9300349825087456
203602.99999999983,0.9290354822588706
203899.9999999996,0.9280359820089955
206554.99999999953,0.9270364817591205
212569.99999999948,0.9260369815092454
214872.9999999996,0.9250374812593704
217445.99999999983,0.9240379810094953
221720.99999999948,0.9230384807596201
221753.99999999962,0.9220389805097451
226061.99999999942,0.92103948025987
227217.99999999965,0.920039980009995
234802.99999999994,0.9190404797601199
234982.00000000006,0.9180409795102449
235602.99999999977,0.9170414792603698
240435.99999999965,0.9160419790104948
241765.9999999997,0.9150424787606197
243498.99999999974,0.9140429785107447
245158.99999999965,0.9130434782608696
247806.9999999996,0.9120439780109945
253097.9999999997,0.9110444777611194
255995.9999999994,0.9100449775112444
261225.9999999994,0.9090454772613693
263742.99999999994,0.9080459770114943
265112.99999999965,0.9070464767616192
267964.99999999965,0.9060469765117442
268747.99999999965,0.9050474762618691
268790.9999999995,0.904047976011994
270375.9999999998,0.9030484757621189
270395.9999999995,0.9020489755122438
271161.00000000006,0.9010494752623688
273041.99999999965,0.9000499750124937
273969.99999999994,0.8990504747626187
280029.9999999998,0.8980509745127436
282751.99999999977,0.8970514742628686
288010.99999999994,0.8960519740129935
288794.99999999965,0.8950524737631185
288889.99999999953,0.8940529735132434
294583.9999999994,0.8930534732633684
294865.9999999993,0.8920539730134933
295655.99999999953,0.8910544727636182
296236.9999999998,0.8900549725137431
300016.9999999995,0.889055472263868
304234.9999999997,0.888055972013993
305629.9999999992,0.887056471764118
307723.9999999997,0.8860569715142429
310129.99999999965,0.8850574712643678
320197.9999999995,0.8840579710144928
327490.99999999953,0.8830584707646177
331224.9999999997,0.8820589705147426
339846.,0.8810594702648675
339892.9999999997,0.8800599700149925
353218.99999999977,0.8790604697651174
356981.9999999995,0.8780609695152424
360055.0000000001,0.8770614692653673
366353.9999999992,0.8760619690154923
366955.99999999895,0.8750624687656172
375154.9999999992,0.8740629685157422
379901.9999999995,0.8730634682658671
381532.9999999991,0.8720639680159921
381841.00000000006,0.871064467766117
387206.99999999953,0.8700649675162418
387429.99999999994,0.8690654672663668
389510.999999999,0.8680659670164917
389556.99999999924,0.8670664667666167
390728.99999999994,0.8660669665167416
391984.9999999998,0.8650674662668666
393769.9999999994,0.8640679660169915
402357.0000000003,0.8630684657671164
407339.9999999999,0.8620689655172413
409142.99999999953,0.8610694652673663
409591.9999999997,0.8600699650174912
411855.99999999977,0.8590704647676162
412828.0000000001,0.8580709645177411
417158.999999999,0.8570714642678661
419317.99999999895,0.856071964017991
435741.9999999996,0.855072463768116
437282.99999999895,0.8540729635182409
439675.99999999953,0.8530734632683659
452568.0000000001,0.8520739630184908
455334.99999999907,0.8510744627686158
463570.99999999895,0.8500749625187406
474019.99999999953,0.8490754622688655
474252.9999999995,0.8480759620189905
492137.,0.8470764617691154
495949.9999999994,0.8460769615192404
497691.9999999985,0.8450774612693653
509975.9999999991,0.8440779610194903
510390.99999999977,0.8430784607696152
512026.9999999989,0.8420789605197401
515565.00000000006,0.841079460269865
519874.9999999996,0.84007996001999
521436.99999999965,0.8390804597701149
525589.9999999988,0.8380809595202399
532129.9999999992,0.8370814592703648
533966.9999999997,0.8360819590204898
536872.9999999997,0.8350824587706147
546802.9999999998,0.8340829585207397
556902.9999999999,0.8330834582708646
559550.9999999995,0.8320839580209896
562186.9999999991,0.8310844577711145
576902.9999999987,0.8300849575212395
601469.,0.8290854572713643
622934.9999999986,0.8280859570214892
623065.999999999,0.8270864567716142
630751.9999999986,0.8260869565217391
635109.999999999,0.8250874562718641
635755.9999999986,0.824087956021989
637448.9999999984,0.823088455772114
638985.9999999991,0.8220889555222388
655912.9999999993,0.8210894552723638
656672.9999999992,0.8200899550224887
660992.9999999984,0.8190904547726137
664885.9999999998,0.8180909545227386
665866.9999999991,0.8170914542728636
666201.999999999,0.8160919540229885
686663.9999999993,0.8150924537731135
690703.,0.8140929535232384
693787.9999999992,0.8130934532733634
696562.9999999988,0.8120939530234883
704172.9999999999,0.8110944527736133
706777.9999999998,0.8100949525237382
707137.9999999992,0.809095452273863
712509.9999999997,0.808095952023988
712746.9999999987,0.8070964517741129
718404.9999999999,0.8060969515242379
719415.9999999998,0.8050974512743628
723437.9999999993,0.8040979510244878
735005.9999999977,0.8030984507746127
736112.9999999987,0.8020989505247377
742052.9999999988,0.8010994502748625
742934.9999999985,0.8000999500249875
749265.9999999993,0.7991004497751124
752563.9999999981,0.7981009495252374
753183.9999999991,0.7971014492753623
754559.9999999984,0.7961019490254873
762041.9999999983,0.7951024487756122
767215.9999999992,0.7941029485257372
784823.9999999981,0.7931034482758621
791516.9999999987,0.792103948025987
798964.9999999981,0.791104447776112
799674.0000000001,0.790104947526237
810450.9999999994,0.7891054472763619
818670.9999999987,0.7881059470264867
824578.9999999987,0.7871064467766117
845990.999999999,0.7861069465267366
847747.9999999986,0.7851074462768616
858471.999999998,0.7841079460269865
859738.9999999991,0.7831084457771115
865724.9999999995,0.7821089455272364
877541.999999998,0.7811094452773613
886646.,0.7801099450274862
901570.9999999985,0.7791104447776112
928355.9999999993,0.7781109445277361
930440.9999999985,0.777111444277861
931784.0000000002,0.776111944027986
935786.9999999978,0.775112443778111
940783.9999999995,0.7741129435282359
949488.9999999981,0.7731134432783608
957102.9999999991,0.7721139430284858
963752.999999999,0.7711144427786107
972026.9999999991,0.7701149425287357
982578.9999999976,0.7691154422788606
998660.9999999981,0.7681159420289855
1.0068549999999972e6,0.7671164417791104
1.0093249999999981e6,0.7661169415292354
1.0242239999999976e6,0.7651174412793603
1.0267639999999972e6,0.7641179410294853
1.0326189999999973e6,0.7631184407796102
1.0706269999999984e6,0.7621189405297352
1.0882369999999998e6,0.7611194402798601
1.0969279999999995e6,0.760119940029985
1.1044850000000002e6,0.7591204397801099
1.1053549999999984e6,0.7581209395302348
1.1153289999999977e6,0.7571214392803598
1.118355999999999e6,0.7561219390304847
1.1189479999999981e6,0.7551224387806097
1.120024999999998e6,0.7541229385307346
1.1291019999999993e6,0.7531234382808596
1.1434350000000002e6,0.7521239380309845
1.1457069999999984e6,0.7511244377811095
1.1522869999999984e6,0.7501249375312344
1.1589499999999988e6,0.7491254372813594
1.166125999999998e6,0.7481259370314843
1.1663579999999988e6,0.7471264367816093
1.1783409999999977e6,0.7461269365317341
1.1863429999999981e6,0.7451274362818591
1.1886029999999981e6,0.744127936031984
1.1891769999999984e6,0.743128435782109
1.1932849999999986e6,0.7421289355322339
1.2056099999999977e6,0.7411294352823588
1.2059759999999984e6,0.7401299350324837
1.224695999999998e6,0.7391304347826086
1.2303279999999984e6,0.7381309345327336
1.2342359999999967e6,0.7371314342828585
1.2385599999999974e6,0.7361319340329835
1.245216e6,0.7351324337831084
1.248405999999999e6,0.7341329335332334
1.2876369999999995e6,0.7331334332833583
1.3006959999999967e6,0.7321339330334833
1.3053379999999995e6,0.7311344327836082
1.3112169999999995e6,0.7301349325337332
1.3363099999999977e6,0.7291354322838581
1.339022999999998e6,0.7281359320339831
1.3452509999999981e6,0.727136431784108
1.3549979999999993e6,0.7261369315342329
1.3612609999999988e6,0.7251374312843578
1.378477999999997e6,0.7241379310344828
1.3845699999999995e6,0.7231384307846077
1.394906999999998e6,0.7221389305347327
1.4085849999999986e6,0.7211394302848576
1.4655119999999993e6,0.7201399300349824
1.4720469999999965e6,0.7191404297851074
1.4780409999999974e6,0.7181409295352323
1.478823999999999e6,0.7171414292853573
1.4951229999999972e6,0.7161419290354822
1.5046589999999981e6,0.7151424287856072
1.510535999999998e6,0.7141429285357321
1.5167019999999967e6,0.7131434282858571
1.5325269999999988e6,0.712143928035982
1.5372369999999972e6,0.711144427786107
1.5382270000000002e6,0.7101449275362319
1.5427309999999988e6,0.7091454272863569
1.547653999999996e6,0.7081459270364818
1.5542519999999984e6,0.7071464267866068
1.5607709999999974e6,0.7061469265367317
1.5673589999999981e6,0.7051474262868566
1.5675559999999972e6,0.7041479260369815
1.570106999999997e6,0.7031484257871065
1.6115399999999986e6,0.7021489255372314
1.6119789999999993e6,0.7011494252873564
1.6164779999999988e6,0.7001499250374812
1.6281119999999974e6,0.6991504247876061
1.6360229999999972e6,0.6981509245377311
1.643048999999997e6,0.697151424287856
1.652461999999996e6,0.696151924037981
1.6629199999999958e6,0.6951524237881059
1.6712039999999967e6,0.6941529235382309
1.6993329999999956e6,0.6931534232883558
1.7059390000000005e6,0.6921539230384808
1.723733999999998e6,0.6911544227886057
1.7277669999999963e6,0.6901549225387307
1.7407449999999967e6,0.6891554222888556
1.7604429999999981e6,0.6881559220389806
1.7834519999999988e6,0.6871564217891055
1.8239959999999988e6,0.6861569215392305
1.833807e6,0.6851574212893553
1.8722639999999974e6,0.6841579210394803
1.894420999999996e6,0.6831584207896052
1.909207999999997e6,0.6821589205397302
1.9201689999999953e6,0.6811594202898551
1.939238999999997e6,0.68015992003998
1.9486949999999974e6,0.6791604197901049
1.9558759999999956e6,0.6781609195402298
1.9761109999999977e6,0.6771614192903548
1.9820529999999995e6,0.6761619190404797
2.0066389999999984e6,0.6751624187906047
2.0231089999999984e6,0.6741629185407296
2.027015999999997e6,0.6731634182908546
2.0856119999999953e6,0.6721639180409795
2.101785e6,0.6711644177911045
2.1084089999999995e6,0.6701649175412294
2.122732999999997e6,0.6691654172913544
2.1325489999999963e6,0.6681659170414793
2.1489019999999977e6,0.6671664167916043
2.153544999999995e6,0.6661669165417292
2.1598819999999963e6,0.6651674162918542
2.179641999999995e6,0.664167916041979
2.179970999999995e6,0.663168415792104
2.188028e6,0.6621689155422289
2.1963199999999977e6,0.6611694152923538
2.2302669999999963e6,0.6601699150424788
2.237777e6,0.6591704147926036
2.2552719999999953e6,0.6581709145427286
2.2583899999999977e6,0.6571714142928535
2.2806239999999963e6,0.6561719140429785
2.2809779999999963e6,0.6551724137931034
2.2934879999999963e6,0.6541729135432284
2.320994999999994e6,0.6531734132933533
2.322396999999993e6,0.6521739130434783
2.323985999999997e6,0.6511744127936032
2.3666219999999977e6,0.6501749125437282
2.3713089999999953e6,0.6491754122938531
2.3837509999999977e6,0.6481759120439781
2.396664999999997e6,0.647176411794103
2.452500999999996e6,0.646176911544228
2.4682789999999953e6,0.6451774112943529
2.4802279999999995e6,0.6441779110444777
2.5162909999999944e6,0.6431784107946027
2.5206049999999995e6,0.6421789105447276
2.539243999999994e6,0.6411794102948527
2.540218999999996e6,0.6401799100449775
2.5413299999999963e6,0.6391804097951024
2.5908009999999977e6,0.6381809095452273
2.6377239999999986e6,0.6371814092953523
2.6886279999999995e6,0.6361819090454772
2.6934059999999953e6,0.6351824087956023
2.7195549999999963e6,0.6341829085457271
2.7256639999999953e6,0.6331834082958521
2.727492999999997e6,0.632183908045977
2.731563999999994e6,0.631184407796102
2.7468149999999935e6,0.6301849075462269
2.7601839999999967e6,0.6291854072963519
2.773407999999999e6,0.6281859070464768
2.7762469999999953e6,0.6271864067966018
2.787453999999999e6,0.6261869065467267
2.806372999999997e6,0.6251874062968517
2.818650999999996e6,0.6241879060469766
2.825010999999997e6,0.6231884057971014
2.840366999999995e6,0.6221889055472264
2.8441899999999977e6,0.6211894052973513
2.8787689999999963e6,0.6201899050474763
2.9208439999999953e6,0.6191904047976013
2.922607999999992e6,0.6181909045477261
2.9332499999999935e6,0.617191404297851
2.9465519999999986e6,0.616191904047976
2.9487919999999953e6,0.6151924037981009
2.9643839999999967e6,0.6141929035482259
2.9864799999999916e6,0.6131934032983508
3.0477019999999995e6,0.6121939030484758
3.0893189999999953e6,0.6111944027986007
3.1006439999999953e6,0.6101949025487257
3.1042029999999925e6,0.6091954022988506
3.1162769999999963e6,0.6081959020489756
3.2197599999999944e6,0.6071964017991005
3.240307999999992e6,0.6061969015492255
3.2811049999999967e6,0.6051974012993504
3.288067999999997e6,0.6041979010494753
3.305144999999995e6,0.6031984007996002
3.3286419999999953e6,0.6021989005497251
3.3608579999999995e6,0.6011994002998501
3.3891349999999925e6,0.600199900049975
3.4053949999999995e6,0.5992003998001
3.414553999999997e6,0.5982008995502248
3.4355439999999898e6,0.5972013993003498
3.4430989999999916e6,0.5962018990504747
3.466527999999993e6,0.5952023988005997
3.4876839999999944e6,0.5942028985507246
3.4885209999999916e6,0.5932033983008496
3.4927759999999967e6,0.5922038980509745
3.547338999999993e6,0.5912043978010995
3.5602719999999963e6,0.5902048975512244
3.5687119999999986e6,0.5892053973013494
3.579394999999993e6,0.5882058970514743
3.595984999999997e6,0.5872063968015993
3.598119999999994e6,0.5862068965517242
3.6186599999999986e6,0.5852073963018491
3.7089369999999935e6,0.5842078960519742
3.7106269999999944e6,0.583208395802099
3.772763999999991e6,0.5822088955522239
3.7880469999999963e6,0.5812093953023489
3.794501999999989e6,0.5802098950524738
3.8095569999999944e6,0.5792103948025987
3.8570319999999935e6,0.5782108945527237
3.860542999999994e6,0.5772113943028485
3.8710269999999995e6,0.5762118940529736
3.8748209999999916e6,0.5752123938030984
3.9169729999999907e6,0.5742128935532234
3.9421159999999916e6,0.5732133933033483
3.9896089999999893e6,0.5722138930534734
4.0642239999999995e6,0.5712143928035982
4.070319999999992e6,0.5702148925537233
4.0775129999999977e6,0.5692153923038481
4.078013999999995e6,0.568215892053973
4.1843539999999935e6,0.567216391804098
4.2271239999999935e6,0.5662168915542231
4.238012999999988e6,0.5652173913043479
4.255612999999995e6,0.5642178910544728
4.3639439999999935e6,0.5632183908045978
4.364182999999993e6,0.5622188905547226
4.3816629999999935e6,0.5612193903048476
4.442005999999987e6,0.5602198900549725
4.577096999999997e6,0.5592203898050975
4.58011299999999e6,0.5582208895552224
4.640297999999986e6,0.5572213893053473
4.681999999999992e6,0.5562218890554722
4.7146659999999935e6,0.5552223888055972
4.840004999999995e6,0.5542228885557221
4.845439999999992e6,0.553223388305847
4.885476999999997e6,0.5522238880559721
4.90807899999999e6,0.551224387806097
5.006764e6,0.5502248875562219
5.012485999999995e6,0.5492253873063468
5.013318999999992e6,0.5482258870564719
5.019194999999988e6,0.5472263868065967
5.027711999999989e6,0.5462268865567218
5.041572e6,0.5452273863068468
5.067355999999992e6,0.5442278860569716
5.183378999999989e6,0.5432283858070965
5.183623999999995e6,0.5422288855572215
5.196770999999997e6,0.5412293853073463
5.308289999999994e6,0.5402298850574713
5.368544999999999e6,0.5392303848075962
5.394904999999985e6,0.5382308845577212
5.490498999999986e6,0.5372313843078461
5.490514999999987e6,0.536231884057971
5.495516999999993e6,0.5352323838080959
5.564216000000001e6,0.5342328835582209
5.568719999999996e6,0.5332333833083458
5.581871999999994e6,0.5322338830584707
5.59166399999999e6,0.5312343828085957
5.713782999999996e6,0.5302348825587206
5.880114999999993e6,0.5292353823088456
5.9127589999999935e6,0.5282358820589705
5.980614999999987e6,0.5272363818090955
6.024938999999982e6,0.5262368815592204
6.0299889999999935e6,0.5252373813093454
6.076256999999988e6,0.5242378810594703
6.163832999999993e6,0.5232383808095953
6.178315999999996e6,0.5222388805597202
6.187032999999981e6,0.5212393803098451
6.302607999999986e6,0.52023988005997
6.324426999999995e6,0.519240379810095
6.329673999999984e6,0.5182408795602199
6.349406999999994e6,0.5172413793103449
6.388006999999988e6,0.5162418790604697
6.410309999999982e6,0.5152423788105946
6.445391999999992e6,0.5142428785607196
6.509284999999984e6,0.5132433783108445
6.537640999999988e6,0.5122438780609695
6.541005999999999e6,0.5112443778110944
6.563136999999995e6,0.5102448775612194
6.605903999999983e6,0.5092453773113443
6.661141999999995e6,0.5082458770614693
6.709174999999985e6,0.5072463768115942
6.737915999999985e6,0.5062468765617192
6.794718999999989e6,0.5052473763118441
6.875463999999989e6,0.5042478760619691
6.922552999999996e6,0.503248375812094
6.988374999999989e6,0.502248875562219
6.992465999999984e6,0.5012493753123439
6.999535999999983e6,0.5002498750624688
7.066897999999994e6,0.4992503748125937
7.076083999999985e6,0.4982508745627187
7.1318209999999935e6,0.4972513743128436
7.171588e6,0.4962518740629686
7.192543999999994e6,0.4952523738130935
7.241636999999978e6,0.49425287356321845
7.293738e6,0.4932533733133433
7.377457999999988e6,0.4922538730634683
7.413053999999988e6,0.49125437281359324
7.508765999999982e6,0.49025487256371814
7.571473999999987e6,0.4892553723138431
7.650733999999983e6,0.4882558720639681
7.737235999999989e6,0.487256371814093
7.760454999999995e6,0.48625687156421793
7.768439999999987e6,0.4852573713143429
7.801856999999979e6,0.4842578710644678
7.891931999999988e6,0.4832583708145928
7.894568999999998e6,0.48225887056471767
8.007816999999988e6,0.4812593703148426
8.105931999999987e6,0.48025987006496756
8.152093999999993e6,0.4792603698150925
8.168973999999991e6,0.4782608695652174
8.22886099999999e6,0.47726136931534235
8.304452999999991e6,0.47626186906546736
8.308352999999979e6,0.4752623688155923
8.589690999999987e6,0.4742628685657172
8.680267999999985e6,0.4732633683158422
8.746561999999989e6,0.47226386806596704
8.746794999999989e6,0.471264367816092
8.755931999999989e6,0.47026486756621694
8.770621999999974e6,0.46926536731634183
8.799877999999972e6,0.4682658670664668
8.913701000000004e6,0.4672663668165917
9.018243999999978e6,0.4662668665667167
9.064112999999989e6,0.4652673663168417
9.282452999999994e6,0.46426786606696663
9.387182999999983e6,0.4632683658170916
9.424008000000006e6,0.4622688655672164
9.50961199999999e6,0.46126936531734136
9.550515999999972e6,0.4602698650674663
9.573927999999983e6,0.4592703648175912
9.609033999999998e6,0.4582708645677162
9.679783999999989e6,0.4572713643178411
9.704661999999976e6,0.45627186406796605
9.724322999999974e6,0.45527236381809105
9.825180999999968e6,0.454272863568216
9.862542999999983e6,0.4532733633183409
9.92328799999998e6,0.4522738630684658
1.000641299999999e7,0.4512743628185907
1.0148829e7,0.45027486256871563
1.0249185999999972e7,0.4492753623188406
1.0258983999999996e7,0.4482758620689655
1.0360325999999959e7,0.44727636181909053
1.0388993999999993e7,0.4462768615692155
1.0468945999999993e7,0.4452773613193404
1.0791156999999974e7,0.4442778610694653
1.0936330999999965e7,0.44327836081959027
1.0995692999999987e7,0.4422788605697152
1.1005463999999974e7,0.4412793603198401
1.1152527999999965e7,0.440279860069965
1.1171231999999963e7,0.43928035982009
1.1288983999999978e7,0.4382808595702149
1.1661367999999953e7,0.43728135932033985
1.1670768999999989e7,0.43628185907046485
1.176219599999997e7,0.4352823588205898
1.1855097999999983e7,0.43428285857071475
1.2011285999999976e7,0.4332833583208397
1.2165100999999966e7,0.43228385807096464
1.2358113999999968e7,0.4312843578210895
1.2416263000000002e7,0.43028485757121443
1.2642290999999959e7,0.4292853573213393
1.2657087999999966e7,0.42828585707146427
1.2680456999999981e7,0.4272863568215893
1.2794117999999989e7,0.42628685657171417
1.2870901999999972e7,0.4252873563218391
1.2932444999999966e7,0.42428785607196406
1.303083499999999e7,0.423288355822089
1.347107699999996e7,0.422288855572214
1.3664010999999974e7,0.4212893553223388
1.3666075999999983e7,0.42028985507246375
1.3855387999999968e7,0.41929035482258875
1.4044486999999994e7,0.4182908545727137
1.4061828999999987e7,0.41729135432283865
1.408411999999998e7,0.4162918540729636
1.4086317999999957e7,0.41529235382308854
1.423096699999997e7,0.4142928535732135
1.4303509999999994e7,0.41329335332333844
1.4314293999999996e7,0.4122938530734634
1.4421181999999963e7,0.41129435282358817
1.4439399999999996e7,0.4102948525737132
1.449514999999996e7,0.40929535232383807
1.4619862999999989e7,0.4082958520739631
1.4879119999999952e7,0.407296351824088
1.5113450999999957e7,0.4062968515742129
1.5134149999999966e7,0.40529735132433786
1.5250489999999966e7,0.40429785107446287
1.5342868999999998e7,0.40329835082458776
1.5377940999999978e7,0.4022988505747127
1.5476379999999963e7,0.4012993503248377
1.5534092999999987e7,0.4002998500749625
1.5697630999999965e7,0.39930034982508744
1.6007913999999965e7,0.3983008495752124
1.6345037999999987e7,0.3973013493253374
1.6511266000000004e7,0.3963018490754623
1.665305099999999e7,0.3953023488255873
1.6683307999999981e7,0.39430284857571224
1.6917924999999974e7,0.3933033483258372
1.6940582999999955e7,0.39230384807596214
1.6969314999999948e7,0.3913043478260871
1.7042279999999948e7,0.3903048475762119
1.7147731999999996e7,0.38930534732633687
1.740307499999997e7,0.38830584707646176
1.7507597000000007e7,0.38730634682658677
1.756139300000001e7,0.3863068465767117
1.776252499999998e7,0.38530734632683666
1.7855408999999948e7,0.3843078460769616
1.8247575999999974e7,0.38330834582708656
1.827773999999995e7,0.3823088455772115
1.841483599999997e7,0.3813093453273364
1.846418199999999e7,0.38030984507746124
1.865770299999997e7,0.3793103448275862
1.8689239999999978e7,0.37831084457771114
1.8779595999999963e7,0.37731134432783614
1.8923531999999966e7,0.37631184407796103
1.9161589999999948e7,0.37531234382808604
1.922432399999997e7,0.374312843578211
1.9327147000000004e7,0.37331334332833593
1.936963099999995e7,0.3723138430784608
1.940285699999999e7,0.3713143428285858
1.952796799999996e7,0.37031484257871067
1.968988899999999e7,0.36931534232883556
1.983172799999996e7,0.3683158420789605
1.9881181999999978e7,0.3673163418290855
1.9943933000000007e7,0.36631684157921046
2.0111642999999996e7,0.3653173413293354
2.0169131000000004e7,0.36431784107946036
2.0657717999999948e7,0.36331834082958525
2.1068390999999993e7,0.36231884057971026
2.107463499999997e7,0.3613193403298352
2.1262203000000007e7,0.36031984007996015
2.1606678000000004e7,0.35932033983008493
2.163395299999998e7,0.35832083958020994
2.169029399999995e7,0.3573213393303349
2.1709554000000004e7,0.35632183908045983
2.1970986999999963e7,0.3553223388305847
2.2060521999999966e7,0.3543228385807097
2.2158636999999996e7,0.3533233383308347
2.2337057999999963e7,0.35232383808095963
2.272129399999995e7,0.3513243378310845
2.310358499999996e7,0.3503248375812095
2.3200187999999993e7,0.34932533733133436
2.3297288999999948e7,0.3483258370814593
2.342128699999998e7,0.3473263368315842
2.3423711999999978e7,0.3463268365817092
2.3716879999999993e7,0.34532733633183416
2.396459499999998e7,0.3443278360819591
2.4053739999999993e7,0.34332833583208405
2.4347758999999985e7,0.34232883558220895
2.470173599999995e7,0.3413293353323339
2.479763599999993e7,0.34032983508245884
2.537726099999997e7,0.33933033483258374
2.5590484999999955e7,0.3383308345827087
2.6556394999999985e7,0.3373313343328336
2.6816434999999966e7,0.3363318340829586
2.7076690999999918e7,0.33533233383308353
2.7127715999999925e7,0.3343328335832084
2.7204791999999925e7,0.3333333333333334
2.722703199999989e7,0.3323338330834583
2.7276086999999914e7,0.3313343328335833
2.7608191999999955e7,0.33033483258370827
2.7668573999999937e7,0.3293353323338331
2.844670299999994e7,0.32833583208395806
2.8737642999999948e7,0.327336331834083
2.880752399999995e7,0.32633683158420795
2.8832604999999933e7,0.3253373313343329
2.9402203999999918e7,0.3243378310844578
2.9930449999999963e7,0.3233383308345828
2.9946475999999993e7,0.32233883058470775
3.0229012e7,0.3213393303348327
3.0229249999999918e7,0.32033983008495764
3.0273291000000004e7,0.3193403298350824
3.059253999999999e7,0.31834082958520743
3.0844541999999955e7,0.3173413293353323
3.0984114999999974e7,0.3163418290854573
3.136619699999995e7,0.3153423288355823
3.157775199999993e7,0.31434282858570717
3.1964986999999918e7,0.3133433283358321
3.231949799999992e7,0.31234382808595706
3.2320311000000004e7,0.311344327836082
3.2325063999999925e7,0.3103448275862071
3.258559399999993e7,0.30934532733633197
3.317018799999998e7,0.30834582708645675
3.448771199999989e7,0.30734632683658175
3.449439000000003e7,0.30634682658670664
3.4649103999999985e7,0.30534732633683165
3.4846321999999925e7,0.3043478260869566
3.487945299999998e7,0.30334832583708154
3.568959599999989e7,0.3023488255872065
3.573852199999997e7,0.3013493253373314
3.581131699999992e7,0.30034982508745633
3.59619199999999e7,0.2993503248375813
3.780118299999994e7,0.2983508245877061
3.796731699999986e7,0.29735132433783107
3.864522499999989e7,0.296351824087956
3.951903000000002e7,0.295352323838081
4.025358799999995e7,0.29435282358820597
4.10440499999999e7,0.29335332333833086
4.116657299999995e7,0.29235382308845587
4.126983599999998e7,0.29135432283858076
4.220253200000001e7,0.29035482258870576
4.2896116999999836e7,0.2893553223388307
4.319344799999995e7,0.28835582208895555
4.3281672999999985e7,0.28735632183908044
4.38055019999999e7,0.28635682158920545
4.397710899999993e7,0.2853573213393304
4.4471693999999955e7,0.2843578210894553
4.537012699999985e7,0.28335832083958024
4.604749399999996e7,0.28235882058970524
4.6410499999999985e7,0.28135932033983013
4.692702899999992e7,0.2803598200899551
4.73442639999999e7,0.2793603198400801
4.7395755000000015e7,0.27836081959020487
4.755358399999995e7,0.2773613193403298
4.7589621999999836e7,0.2763618190904548
4.785453799999992e7,0.2753623188405797
4.896686499999992e7,0.2743628185907047
4.900833699999992e7,0.27336331834082966

==> charts/comp16.csv <==
296.92023612563133,0.9940141632642564
807.112882362072,0.47695044301088974
2193.960281640024,0.11203685605061164
5963.802365942962,0.021238570417901573
16211.295599863817,0.0037751397513294577
44066.8702448879,0.0006581848914635211
119786.17262374141,0.00011408883681837544
325612.57634377404,0.000019741583044262975
885106.7493930147,3.414237374827071e-6
2.4059695931214867e6,5.90387665671443e-7
6.540103424807141e6,1.020846332210771e-7
1.7777844295896024e7,1.7651325578750476e-8
4.832519109870846e7,3.0520555497744098e-9

==> charts/comp17.csv <==
494.3113911140753,0.9849395996636136
1343.677672065703,0.5453312818578078
3652.4945992823536,0.16240672074601986
9928.509697774027,0.03904424337736592
26988.48749513852,0.008717677505666611
73362.31513562924,0.0018973935315636811
199419.44812686698,0.00040934141078289264
542078.2620845938,0.00008804243314218699
1.4735214894272115e6,0.000018916550324344194
4.005446688553889e6,4.0628822307680994e-6
1.0887932948357496e7,8.725133995794127e-7
2.9596470283000704e7,1.8736617251656161e-7

==> charts/comp18.csv <==
736.8648823624046,0.9828958161709145
2003.006419755337,0.63510983060239
5444.735953107739,0.24473508624564724
14800.32680209041,0.07556618773673945
40231.45940137766,0.02121882877249619
109360.44502315274,0.0057205966293119425
297272.51045863057,0.0015156060586314845
808070.4632800972,0.00039855182268043243
2.196563256448771e6,0.00010447005616224016
5.970877985065509e6,0.000027346547126994117
1.6230529126749735e7,7.1541423132871004e-6
4.411915239151907e7,1.8711263137466723e-6

==> charts/comp19.csv <==
901.7606993744058,0.9863131834323318
2451.239722727968,0.6957077245890876
6663.160395488411,0.3125398935939062
18112.34782316412,0.1121115131097679
49234.465958436784,0.035945468576376434
133833.1541487042,0.01089734242761561
363796.230967781,0.0032126779740694654
988900.683901609,0.0009340352792522835
2.688110759200467e6,0.0002696753783410099
7.307042629619864e6,0.00007759144951394414
1.9862601199871276e7,0.000022286173040622863

==> charts/comp2.csv <==
281.9999999999999,0.999000499750125
291.00000000000006,0.9980009995002499
291.00000000000006,0.9970014992503748
295.,0.9960019990004998
309.,0.9950024987506247
319.9999999999999,0.9940029985007496
320.99999999999983,0.9930034982508745
340.9999999999999,0.9920039980009995
351.9999999999998,0.9910044977511244
355.9999999999997,0.9900049975012494
355.9999999999997,0.9890054972513743
364.99999999999994,0.9880059970014993
370.9999999999998,0.9870064967516242
371.99999999999983,0.9860069965017492
374.9999999999996,0.9850074962518741
374.9999999999996,0.984007996001999
377.9999999999998,0.9830084957521239
379.99999999999994,0.9820089955022488
381.9999999999998,0.9810094952523738
383.9999999999997,0.9800099950024987
385.9999999999998,0.9790104947526237
387.,0.9780109945027486
391.99999999999955,0.9770114942528736
397.0000000000001,0.9760119940029985
398.9999999999997,0.9750124937531235
410.99999999999966,0.9740129935032483
413.9999999999997,0.9730134932533733
415.9999999999996,0.9720139930034982
418.99999999999983,0.9710144927536232
420.99999999999955,0.9700149925037481
423.99999999999983,0.9690154922538731
423.99999999999983,0.968015992003998
423.99999999999983,0.967016491754123
430.9999999999995,0.9660169915042479
439.99999999999955,0.9650174912543729
444.9999999999995,0.9640179910044977
450.99999999999983,0.9630184907546226
451.9999999999999,0.9620189905047476
454.9999999999998,0.9610194902548725
455.9999999999998,0.9600199900049975
456.9999999999997,0.9590204897551224
459.9999999999998,0.9580209895052474
464.9999999999996,0.9570214892553723
466.99999999999966,0.9560219890054973
466.99999999999966,0.9550224887556222
466.99999999999966,0.9540229885057472
467.9999999999997,0.953023488255872
469.9999999999996,0.952023988005997
469.9999999999996,0.9510244877561219
475.99999999999994,0.9500249875062469
477.,0.9490254872563718
478.9999999999995,0.9480259870064968
480.99999999999966,0.9470264867566217
481.99999999999955,0.9460269865067467
485.9999999999995,0.9450274862568716
490.9999999999997,0.9440279860069964
493.99999999999966,0.9430284857571214
494.99999999999966,0.9420289855072463
498.99999999999983,0.9410294852573713
499.99999999999943,0.9400299850074962
502.9999999999999,0.9390304847576212
507.99999999999955,0.9380309845077461
509.9999999999994,0.9370314842578711
511.99999999999955,0.936031984007996
511.99999999999955,0.935032483758121
512.9999999999994,0.9340329835082459
513.9999999999997,0.9330334832583709
516.9999999999999,0.9320339830084957
516.9999999999999,0.9310344827586207
526.9999999999997,0.9300349825087456
536.9999999999999,0.9290354822588706
552.9999999999995,0.9280359820089955
553.9999999999997,0.9270364817591205
557.9999999999993,0.9260369815092454
563.,0.9250374812593704
567.9999999999999,0.9240379810094953
570.0000000000001,0.9230384807596201
571.9999999999997,0.9220389805097451
571.9999999999997,0.92103948025987
575.9999999999998,0.920039980009995
578.,0.9190404797601199
582.0000000000002,0.9180409795102449
582.9999999999994,0.9170414792603698
582.9999999999994,0.9160419790104948
589.9999999999994,0.9150424787606197
593.,0.9140429785107447
594.9999999999997,0.9130434782608696
596.9999999999999,0.9120439780109945
596.9999999999999,0.9110444777611194
599.9999999999997,0.9100449775112444
601.9999999999998,0.9090454772613693
602.9999999999999,0.9080459770114943
605.9999999999998,0.9070464767616192
607.9999999999997,0.9060469765117442
608.9999999999998,0.9050474762618691
610.9999999999997,0.904047976011994
611.9999999999997,0.9030484757621189
613.9999999999995,0.9020489755122438
615.9999999999995,0.9010494752623688
625.9999999999992,0.9000499750124937
626.9999999999999,0.8990504747626187
632.9999999999995,0.8980509745127436
632.9999999999995,0.8970514742628686
632.9999999999995,0.8960519740129935
634.9999999999998,0.8950524737631185
634.9999999999998,0.8940529735132434
639.9999999999992,0.8930534732633684
639.9999999999992,0.8920539730134933
639.9999999999992,0.8910544727636182
639.9999999999992,0.8900549725137431
641.9999999999998,0.889055472263868
641.9999999999998,0.888055972013993
641.9999999999998,0.887056471764118
645.9999999999995,0.8860569715142429
646.9999999999997,0.8850574712643678
647.9999999999992,0.8840579710144928
647.9999999999992,0.8830584707646177
647.9999999999992,0.8820589705147426
653.9999999999999,0.8810594702648675
653.9999999999999,0.8800599700149925
655.9999999999997,0.8790604697651174
658.9999999999997,0.8780609695152424
659.9999999999994,0.8770614692653673
660.9999999999992,0.8760619690154923
660.9999999999992,0.8750624687656172
663.9999999999993,0.8740629685157422
663.9999999999993,0.8730634682658671
665.9999999999999,0.8720639680159921
667.9999999999995,0.871064467766117
673.9999999999993,0.8700649675162418
679.,0.8690654672663668
680.9999999999992,0.8680659670164917
683.9999999999991,0.8670664667666167
685.9999999999991,0.8660669665167416
686.9999999999994,0.8650674662668666
687.9999999999991,0.8640679660169915
693.9999999999999,0.8630684657671164
693.9999999999999,0.8620689655172413
695.9999999999998,0.8610694652673663
701.999999999999,0.8600699650174912
704.9999999999995,0.8590704647676162
708.9999999999993,0.8580709645177411
708.9999999999993,0.8570714642678661
708.9999999999993,0.856071964017991
708.9999999999993,0.855072463768116
710.9999999999998,0.8540729635182409
712.9999999999995,0.8530734632683659
714.9999999999992,0.8520739630184908
715.9999999999997,0.8510744627686158
716.9999999999993,0.8500749625187406
718.9999999999998,0.8490754622688655
720.9999999999999,0.8480759620189905
722.9999999999994,0.8470764617691154
726.9999999999998,0.8460769615192404
726.9999999999998,0.8450774612693653
726.9999999999998,0.8440779610194903
727.9999999999992,0.8430784607696152
731.9999999999992,0.8420789605197401
731.9999999999992,0.841079460269865
733.9999999999993,0.84007996001999
736.9999999999991,0.8390804597701149
737.9999999999999,0.8380809595202399
738.9999999999997,0.8370814592703648
739.9999999999993,0.8360819590204898
739.9999999999993,0.8350824587706147
740.9999999999997,0.8340829585207397
742.9999999999995,0.8330834582708646
742.9999999999995,0.8320839580209896
748.9999999999995,0.8310844577711145
751.9999999999998,0.8300849575212395
753.9999999999997,0.8290854572713643
755.9999999999997,0.8280859570214892
756.9999999999992,0.8270864567716142
758.9999999999997,0.8260869565217391
760.9999999999999,0.8250874562718641
761.9999999999995,0.824087956021989
763.9999999999997,0.823088455772114
766.9999999999995,0.8220889555222388
768.9999999999999,0.8210894552723638
768.9999999999999,0.8200899550224887
773.0000000000001,0.8190904547726137
773.0000000000001,0.8180909545227386
774.9999999999998,0.8170914542728636
775.9999999999993,0.8160919540229885
775.9999999999993,0.8150924537731135
776.9999999999997,0.8140929535232384
782.,0.8130934532733634
782.,0.8120939530234883
782.9999999999993,0.8110944527736133
783.9999999999992,0.8100949525237382
786.9999999999995,0.809095452273863
789.9999999999999,0.808095952023988
789.9999999999999,0.8070964517741129
796.9999999999999,0.8060969515242379
796.9999999999999,0.8050974512743628
798.9999999999997,0.8040979510244878
799.9999999999995,0.8030984507746127
800.9999999999998,0.8020989505247377
800.9999999999998,0.8010994502748625
802.9999999999998,0.8000999500249875
803.9999999999998,0.7991004497751124
809.9999999999995,0.7981009495252374
811.9999999999995,0.7971014492753623
811.9999999999995,0.7961019490254873
811.9999999999995,0.7951024487756122
812.9999999999989,0.7941029485257372
814.9999999999997,0.7931034482758621
815.9999999999994,0.792103948025987
819.9999999999992,0.791104447776112
822.9999999999992,0.790104947526237
825.9999999999995,0.7891054472763619
827.9999999999995,0.7881059470264867
830.9999999999997,0.7871064467766117
830.9999999999997,0.7861069465267366
831.9999999999993,0.7851074462768616
831.9999999999993,0.7841079460269865
832.9999999999999,0.7831084457771115
832.9999999999999,0.7821089455272364
838.9999999999994,0.7811094452773613
842.9999999999993,0.7801099450274862
845.9999999999991,0.7791104447776112
846.9999999999997,0.7781109445277361
850.0000000000002,0.777111444277861
850.9999999999994,0.776111944027986
854.9999999999994,0.775112443778111
855.9999999999997,0.7741129435282359
860.9999999999995,0.7731134432783608
860.9999999999995,0.7721139430284858
867.9999999999994,0.7711144427786107
869.9999999999994,0.7701149425287357
870.9999999999994,0.7691154422788606
874.999999999999,0.7681159420289855
874.999999999999,0.7671164417791104
876.9999999999994,0.7661169415292354
881.9999999999993,0.7651174412793603
887.9999999999998,0.7641179410294853
891.9999999999993,0.7631184407796102
892.999999999999,0.7621189405297352
893.9999999999986,0.7611194402798601
894.9999999999992,0.760119940029985
900.9999999999987,0.7591204397801099
900.9999999999987,0.7581209395302348
900.9999999999987,0.7571214392803598
902.9999999999999,0.7561219390304847
904.9999999999991,0.7551224387806097
906.9999999999987,0.7541229385307346
907.9999999999998,0.7531234382808596
911.9999999999987,0.7521239380309845
913.9999999999986,0.7511244377811095
916.9999999999997,0.7501249375312344
917.9999999999997,0.7491254372813594
919.9999999999997,0.7481259370314843
919.9999999999997,0.7471264367816093
920.9999999999995,0.7461269365317341
924.9999999999987,0.7451274362818591
925.9999999999995,0.744127936031984
928.9999999999992,0.743128435782109
929.9999999999993,0.7421289355322339
929.9999999999993,0.7411294352823588
930.9999999999992,0.7401299350324837
931.9999999999991,0.7391304347826086
935.,0.7381309345327336
935.,0.7371314342828585
935.9999999999986,0.7361319340329835
936.9999999999989,0.7351324337831084
937.9999999999994,0.7341329335332334
937.9999999999994,0.7331334332833583
940.9999999999992,0.7321339330334833
940.9999999999992,0.7311344327836082
945.9999999999991,0.7301349325337332
945.9999999999991,0.7291354322838581
948.9999999999994,0.7281359320339831
950.9999999999998,0.727136431784108
950.9999999999998,0.7261369315342329
950.9999999999998,0.7251374312843578
954.0000000000001,0.7241379310344828
954.9999999999991,0.7231384307846077
955.999999999999,0.7221389305347327
957.9999999999992,0.7211394302848576
962.9999999999999,0.7201399300349824
964.9999999999991,0.7191404297851074
965.9999999999991,0.7181409295352323
967.9999999999989,0.7171414292853573
968.9999999999995,0.7161419290354822
975.9999999999987,0.7151424287856072
975.9999999999987,0.7141429285357321
981.0000000000001,0.7131434282858571
981.0000000000001,0.712143928035982
981.9999999999995,0.711144427786107
984.9999999999998,0.7101449275362319
984.9999999999998,0.7091454272863569
987.9999999999994,0.7081459270364818
989.9999999999994,0.7071464267866068
991.9999999999985,0.7061469265367317
992.9999999999997,0.7051474262868566
1001.9999999999995,0.7041479260369815
1004.9999999999992,0.7031484257871065
1006.,0.7021489255372314
1011.9999999999994,0.7011494252873564
1013.9999999999992,0.7001499250374812
1014.999999999999,0.6991504247876061
1015.9999999999992,0.6981509245377311
1023.9999999999993,0.697151424287856
1027.9999999999993,0.696151924037981
1029.9999999999995,0.6951524237881059
1030.9999999999993,0.6941529235382309
1031.9999999999989,0.6931534232883558
1033.9999999999989,0.6921539230384808
1035.9999999999993,0.6911544227886057
1039.9999999999998,0.6901549225387307
1039.9999999999998,0.6891554222888556
1039.9999999999998,0.6881559220389806
1041.,0.6871564217891055
1041.,0.6861569215392305
1042.999999999999,0.6851574212893553
1046.9999999999998,0.6841579210394803
1046.9999999999998,0.6831584207896052
1049.9999999999993,0.6821589205397302
1050.9999999999998,0.6811594202898551
1053.9999999999993,0.68015992003998
1054.9999999999998,0.6791604197901049
1057.9999999999989,0.6781609195402298
1059.,0.6771614192903548
1059.9999999999993,0.6761619190404797
1069.999999999999,0.6751624187906047
1069.999999999999,0.6741629185407296
1077.999999999999,0.6731634182908546
1082.9999999999989,0.6721639180409795
1089.9999999999993,0.6711644177911045
1089.9999999999993,0.6701649175412294
1093.9999999999993,0.6691654172913544
1100.9999999999993,0.6681659170414793
1103.9999999999993,0.6671664167916043
1105.999999999999,0.6661669165417292
1108.999999999999,0.6651674162918542
1108.999999999999,0.664167916041979
1115.9999999999989,0.663168415792104
1116.9999999999995,0.6621689155422289
1117.9999999999998,0.6611694152923538
1117.9999999999998,0.6601699150424788
1118.9999999999986,0.6591704147926036
1118.9999999999986,0.6581709145427286
1120.9999999999998,0.6571714142928535
1124.9999999999993,0.6561719140429785
1128.9999999999989,0.6551724137931034
1131.999999999999,0.6541729135432284
1132.999999999999,0.6531734132933533
1132.999999999999,0.6521739130434783
1132.999999999999,0.6511744127936032
1133.9999999999986,0.6501749125437282
1141.,0.6491754122938531
1149.999999999999,0.6481759120439781
1150.9999999999995,0.647176411794103
1154.,0.646176911544228
1154.999999999999,0.6451774112943529
1156.9999999999993,0.6441779110444777
1158.9999999999989,0.6431784107946027
1160.9999999999993,0.6421789105447276
1161.9999999999989,0.6411794102948527
1164.9999999999984,0.6401799100449775
1166.9999999999993,0.6391804097951024
1171.9999999999993,0.6381809095452273
1171.9999999999993,0.6371814092953523
1173.0000000000002,0.6361819090454772
1177.9999999999986,0.6351824087956023
1179.999999999999,0.6341829085457271
1183.9999999999995,0.6331834082958521
1186.,0.632183908045977
1188.0000000000002,0.631184407796102
1188.9999999999986,0.6301849075462269
1189.9999999999984,0.6291854072963519
1192.9999999999993,0.6281859070464768
1193.9999999999998,0.6271864067966018
1194.9999999999982,0.6261869065467267
1194.9999999999982,0.6251874062968517
1199.9999999999995,0.6241879060469766
1200.9999999999986,0.6231884057971014
1201.9999999999993,0.6221889055472264
1203.9999999999984,0.6211894052973513
1211.9999999999984,0.6201899050474763
1211.9999999999984,0.6191904047976013
1217.9999999999995,0.6181909045477261
1218.9999999999984,0.617191404297851
1218.9999999999984,0.616191904047976
1222.9999999999989,0.6151924037981009
1229.999999999999,0.6141929035482259
1231.9999999999993,0.6131934032983508
1232.9999999999993,0.6121939030484758
1232.9999999999993,0.6111944027986007
1232.9999999999993,0.6101949025487257
1232.9999999999993,0.6091954022988506
1232.9999999999993,0.6081959020489756
1233.9999999999998,0.6071964017991005
1235.,0.6061969015492255
1236.9999999999984,0.6051974012993504
1237.9999999999993,0.6041979010494753
1237.9999999999993,0.6031984007996002
1240.0000000000002,0.6021989005497251
1247.9999999999993,0.6011994002998501
1247.9999999999993,0.600199900049975
1250.9999999999993,0.5992003998001
1250.9999999999993,0.5982008995502248
1252.9999999999993,0.5972013993003498
1252.9999999999993,0.5962018990504747
1254.,0.5952023988005997
1255.9999999999986,0.5942028985507246
1256.9999999999986,0.5932033983008496
1259.9999999999989,0.5922038980509745
1261.9999999999989,0.5912043978010995
1265.9999999999993,0.5902048975512244
1268.999999999999,0.5892053973013494
1269.9999999999998,0.5882058970514743
1269.9999999999998,0.5872063968015993
1273.9999999999986,0.5862068965517242
1273.9999999999986,0.5852073963018491
1274.9999999999993,0.5842078960519742
1274.9999999999993,0.583208395802099
1275.9999999999986,0.5822088955522239
1277.999999999999,0.5812093953023489
1277.999999999999,0.5802098950524738
1281.9999999999995,0.5792103948025987
1282.9999999999995,0.5782108945527237
1285.9999999999984,0.5772113943028485
1286.9999999999998,0.5762118940529736
1288.,0.5752123938030984
1288.9999999999986,0.5742128935532234
1289.9999999999995,0.5732133933033483
1292.9999999999989,0.5722138930534734
1294.9999999999986,0.5712143928035982
1295.9999999999986,0.5702148925537233
1296.9999999999989,0.5692153923038481
1298.9999999999995,0.568215892053973
1300.999999999999,0.567216391804098
1304.9999999999995,0.5662168915542231
1306.9999999999995,0.5652173913043479
1308.,0.5642178910544728
1308.,0.5632183908045978
1308.,0.5622188905547226
1310.9999999999993,0.5612193903048476
1312.9999999999993,0.5602198900549725
1317.9999999999995,0.5592203898050975
1318.9999999999984,0.5582208895552224
1323.9999999999993,0.5572213893053473
1325.999999999999,0.5562218890554722
1327.9999999999989,0.5552223888055972
1331.0000000000002,0.5542228885557221
1332.,0.553223388305847
1333.9999999999993,0.5522238880559721
1335.9999999999993,0.551224387806097
1335.9999999999993,0.5502248875562219
1335.9999999999993,0.5492253873063468
1338.9999999999986,0.5482258870564719
1345.999999999999,0.5472263868065967
1350.,0.5462268865567218
1350.,0.5452273863068468
1352.9999999999986,0.5442278860569716
1356.9999999999993,0.5432283858070965
1363.0000000000002,0.5422288855572215
1371.9999999999984,0.5412293853073463
1375.9999999999984,0.5402298850574713
1375.9999999999984,0.5392303848075962
1375.9999999999984,0.5382308845577212
1383.,0.5372313843078461
1388.9999999999998,0.536231884057971
1389.9999999999995,0.5352323838080959
1390.9999999999993,0.5342328835582209
1395.9999999999998,0.5332333833083458
1395.9999999999998,0.5322338830584707
1398.9999999999998,0.5312343828085957
1403.9999999999982,0.5302348825587206
1403.9999999999982,0.5292353823088456
1404.9999999999982,0.5282358820589705
1405.9999999999998,0.5272363818090955
1407.9999999999995,0.5262368815592204
1416.9999999999998,0.5252373813093454
1417.9999999999989,0.5242378810594703
1418.999999999999,0.5232383808095953
1419.9999999999993,0.5222388805597202
1427.9999999999989,0.5212393803098451
1428.9999999999993,0.52023988005997
1428.9999999999993,0.519240379810095
1430.999999999999,0.5182408795602199
1431.9999999999995,0.5172413793103449
1436.999999999999,0.5162418790604697
1437.9999999999998,0.5152423788105946
1439.9999999999989,0.5142428785607196
1441.9999999999998,0.5132433783108445
1443.9999999999982,0.5122438780609695
1445.999999999999,0.5112443778110944
1462.9999999999995,0.5102448775612194
1464.9999999999986,0.5092453773113443
1468.9999999999984,0.5082458770614693
1471.9999999999989,0.5072463768115942
1480.9999999999989,0.5062468765617192
1486.9999999999982,0.5052473763118441
1487.9999999999982,0.5042478760619691
1487.9999999999982,0.503248375812094
1492.9999999999995,0.502248875562219
1493.9999999999993,0.5012493753123439
1494.999999999998,0.5002498750624688
1495.9999999999977,0.4992503748125937
1497.,0.4982508745627187
1497.,0.4972513743128436
1498.9999999999984,0.4962518740629686
1503.9999999999998,0.4952523738130935
1507.9999999999995,0.49425287356321845
1507.9999999999995,0.4932533733133433
1511.999999999998,0.4922538730634683
1512.999999999999,0.49125437281359324
1514.999999999999,0.49025487256371814
1515.9999999999998,0.4892553723138431
1519.9999999999986,0.4882558720639681
1522.,0.487256371814093
1528.999999999999,0.48625687156421793
1535.9999999999993,0.4852573713143429
1535.9999999999993,0.4842578710644678
1541.999999999998,0.4832583708145928
1542.9999999999993,0.48225887056471767
1542.9999999999993,0.4812593703148426
1542.9999999999993,0.48025987006496756
1548.9999999999995,0.4792603698150925
1552.9999999999989,0.4782608695652174
1552.9999999999989,0.47726136931534235
1553.9999999999995,0.47626186906546736
1556.9999999999998,0.4752623688155923
1557.9999999999998,0.4742628685657172
1558.999999999999,0.4732633683158422
1567.9999999999984,0.47226386806596704
1580.,0.471264367816092
1584.,0.47026486756621694
1584.9999999999989,0.46926536731634183
1586.9999999999986,0.4682658670664668
1597.9999999999995,0.4672663668165917
1599.9999999999993,0.4662668665667167
1602.9999999999984,0.4652673663168417
1606.999999999998,0.46426786606696663
1615.9999999999977,0.4632683658170916
1625.999999999998,0.4622688655672164
1625.999999999998,0.46126936531734136
1634.9999999999993,0.4602698650674663
1634.9999999999993,0.4592703648175912
1638.9999999999995,0.4582708645677162
1639.9999999999986,0.4572713643178411
1642.9999999999986,0.45627186406796605
1652.9999999999986,0.45527236381809105
1653.9999999999984,0.454272863568216
1654.9999999999986,0.4532733633183409
1658.9999999999975,0.4522738630684658
1682.0000000000002,0.4512743628185907
1689.9999999999995,0.45027486256871563
1690.999999999998,0.4492753623188406
1691.9999999999984,0.4482758620689655
1695.9999999999998,0.44727636181909053
1697.9999999999973,0.4462768615692155
1698.9999999999989,0.4452773613193404
1711.9999999999995,0.4442778610694653
1712.9999999999975,0.44327836081959027
1725.999999999999,0.4422788605697152
1726.9999999999989,0.4412793603198401
1732.9999999999977,0.440279860069965
1734.999999999999,0.43928035982009
1737.9999999999995,0.4382808595702149
1742.9999999999986,0.43728135932033985
1746.9999999999975,0.43628185907046485
1749.9999999999982,0.4352823588205898
1753.999999999999,0.43428285857071475
1756.0000000000002,0.4332833583208397
1757.9999999999977,0.43228385807096464
1762.9999999999984,0.4312843578210895
1764.9999999999989,0.43028485757121443
1764.9999999999989,0.4292853573213393
1769.999999999999,0.42828585707146427
1771.9999999999984,0.4272863568215893
1779.9999999999984,0.42628685657171417
1779.9999999999984,0.4252873563218391
1783.9999999999989,0.42428785607196406
1786.9999999999977,0.423288355822089
1788.9999999999989,0.422288855572214
1790.9999999999984,0.4212893553223388
1791.9999999999986,0.42028985507246375
1805.9999999999982,0.41929035482258875
1806.9999999999984,0.4182908545727137
1806.9999999999984,0.41729135432283865
1809.9999999999984,0.4162918540729636
1815.999999999998,0.41529235382308854
1825.9999999999973,0.4142928535732135
1829.9999999999975,0.41329335332333844
1841.9999999999993,0.4122938530734634
1845.999999999998,0.41129435282358817
1845.999999999998,0.4102948525737132
1845.999999999998,0.40929535232383807
1849.9999999999977,0.4082958520739631
1857.9999999999986,0.407296351824088
1866.9999999999977,0.4062968515742129
1870.999999999998,0.40529735132433786
1870.999999999998,0.40429785107446287
1872.999999999998,0.40329835082458776
1880.9999999999986,0.4022988505747127
1880.9999999999986,0.4012993503248377
1881.9999999999986,0.4002998500749625
1882.9999999999989,0.39930034982508744
1888.9999999999977,0.3983008495752124
1895.9999999999975,0.3973013493253374
1897.999999999999,0.3963018490754623
1897.999999999999,0.3953023488255873
1901.9999999999998,0.39430284857571224
1907.9999999999986,0.3933033483258372
1911.9999999999982,0.39230384807596214
1930.9999999999989,0.3913043478260871
1935.999999999998,0.3903048475762119
1935.999999999998,0.38930534732633687
1943.,0.38830584707646176
1945.9999999999982,0.38730634682658677
1953.9999999999982,0.3863068465767117
1955.9999999999986,0.38530734632683666
1957.9999999999977,0.3843078460769616
1975.999999999997,0.38330834582708656
1976.9999999999998,0.3823088455772115
1980.9999999999982,0.3813093453273364
1982.,0.38030984507746124
1983.9999999999973,0.3793103448275862
1984.9999999999982,0.37831084457771114
1987.9999999999998,0.37731134432783614
1989.9999999999986,0.37631184407796103
1994.9999999999984,0.37531234382808604
2002.9999999999986,0.374312843578211
2003.9999999999993,0.37331334332833593
2004.999999999999,0.3723138430784608
2013.9999999999982,0.3713143428285858
2026.9999999999982,0.37031484257871067
2027.9999999999968,0.36931534232883556
2048.9999999999995,0.3683158420789605
2052.9999999999995,0.3673163418290855
2053.9999999999986,0.36631684157921046
2054.999999999998,0.3653173413293354
2056.9999999999995,0.36431784107946036
2056.9999999999995,0.36331834082958525
2057.999999999998,0.36231884057971026
2058.9999999999986,0.3613193403298352
2068.9999999999986,0.36031984007996015
2071.999999999999,0.35932033983008493
2072.999999999997,0.35832083958020994
2075.9999999999973,0.3573213393303349
2077.999999999999,0.35632183908045983
2079.,0.3553223388305847
2080.999999999998,0.3543228385807097
2091.999999999998,0.3533233383308347
2094.,0.35232383808095963
2095.9999999999977,0.3513243378310845
2095.9999999999977,0.3503248375812095
2111.9999999999977,0.34932533733133436
2117.,0.3483258370814593
2119.,0.3473263368315842
2133.999999999999,0.3463268365817092
2148.,0.34532733633183416
2151.999999999999,0.3443278360819591
2162.999999999998,0.34332833583208405
2167.999999999999,0.34232883558220895
2171.9999999999973,0.3413293353323339
2175.9999999999986,0.34032983508245884
2177.9999999999986,0.33933033483258374
2180.9999999999977,0.3383308345827087
2181.9999999999977,0.3373313343328336
2195.999999999998,0.3363318340829586
2198.9999999999977,0.33533233383308353
2199.9999999999973,0.3343328335832084
2206.999999999999,0.3333333333333334
2212.999999999998,0.3323338330834583
2217.9999999999986,0.3313343328335833
2226.,0.33033483258370827
2230.,0.3293353323338331
2236.,0.32833583208395806
2237.9999999999977,0.327336331834083
2239.9999999999973,0.32633683158420795
2245.,0.3253373313343329
2249.9999999999986,0.3243378310844578
2250.9999999999977,0.3233383308345828
2264.9999999999995,0.32233883058470775
2268.9999999999977,0.3213393303348327
2269.999999999997,0.32033983008495764
2274.9999999999986,0.3193403298350824
2283.9999999999964,0.31834082958520743
2295.9999999999964,0.3173413293353323
2301.9999999999995,0.3163418290854573
2303.9999999999995,0.3153423288355823
2310.999999999998,0.31434282858570717
2310.999999999998,0.3133433283358321
2319.9999999999986,0.31234382808595706
2324.9999999999977,0.311344327836082
2325.999999999998,0.3103448275862071
2331.999999999998,0.30934532733633197
2346.999999999999,0.30834582708645675
2348.9999999999986,0.30734632683658175
2359.9999999999986,0.30634682658670664
2362.9999999999977,0.30534732633683165
2364.9999999999973,0.3043478260869566
2388.,0.30334832583708154
2389.0000000000005,0.3023488255872065
2393.9999999999973,0.3013493253373314
2400.9999999999973,0.30034982508745633
2403.9999999999986,0.2993503248375813
2406.999999999999,0.2983508245877061
2408.9999999999977,0.29735132433783107
2414.9999999999973,0.296351824087956
2414.9999999999973,0.295352323838081
2426.999999999998,0.29435282358820597
2436.999999999997,0.29335332333833086
2450.9999999999986,0.29235382308845587
2451.999999999998,0.29135432283858076
2452.999999999999,0.29035482258870576
2461.9999999999995,0.2893553223388307
2466.999999999998,0.28835582208895555
2490.9999999999986,0.28735632183908044
2500.9999999999977,0.28635682158920545
2503.9999999999977,0.2853573213393304
2505.999999999999,0.2843578210894553
2509.9999999999964,0.28335832083958024
2516.999999999999,0.28235882058970524
2521.999999999998,0.28135932033983013
2523.999999999998,0.2803598200899551
2535.999999999997,0.2793603198400801
2544.9999999999973,0.27836081959020487
2565.9999999999995,0.2773613193403298
2574.999999999998,0.2763618190904548
2575.9999999999977,0.2753623188405797
2586.9999999999995,0.2743628185907047
2590.9999999999977,0.27336331834082966
2593.999999999998,0.2723638180909546
2593.999999999998,0.27136431784107956
2599.9999999999986,0.27036481759120445
2615.9999999999977,0.26936531734132946
2615.9999999999977,0.2683658170914544
2632.999999999998,0.26736631684157924
2633.999999999998,0.26636681659170414
2635.9999999999995,0.2653673163418291
2641.999999999998,0.26436781609195403
2642.999999999997,0.26336831584207904
2654.999999999999,0.262368815592204
2657.999999999998,0.26136931534232893
2664.0000000000005,0.2603698150924539
2665.999999999998,0.2593703148425788
2666.9999999999986,0.2583708145927037
2682.9999999999973,0.25737131434282856
2703.999999999998,0.25637181409295356
2707.9999999999977,0.2553723138430785
2709.9999999999977,0.25437281359320346
2712.9999999999964,0.25337331334332835
2714.999999999998,0.25237381309345336
2720.9999999999973,0.2513743128435783
2732.999999999998,0.25037481259370326
2748.9999999999955,0.24937531234382818
2760.999999999998,0.2483758120939531
2774.9999999999973,0.2473763118440779
2776.,0.24637681159420294
2776.9999999999973,0.24537731134432786
2776.9999999999973,0.24437781109445283
2779.999999999997,0.24337831084457778
2792.9999999999986,0.24237881059470273
2795.999999999998,0.2413793103448277
2797.9999999999973,0.2403798100949526
2809.9999999999964,0.23938030984507752
2812.,0.23838080959520253
2815.9999999999964,0.23738130934532733
2831.9999999999973,0.23638180909545226
2846.9999999999964,0.23538230884557726
2876.999999999998,0.2343828085957022
2885.9999999999995,0.23338330834582713
2896.9999999999986,0.23238380809595205
2899.999999999997,0.231384307846077
2900.999999999998,0.23038480759620197
2928.9999999999973,0.2293853073463269
2934.9999999999964,0.22838580709645187
2937.9999999999973,0.22738630684657682
2977.9999999999986,0.22638680659670163
2983.9999999999964,0.2253873063468266
2985.9999999999964,0.22438780609695155
2997.0000000000014,0.22338830584707647
3006.999999999996,0.22238880559720148
3019.999999999999,0.22138930534732637
3028.9999999999973,0.22038980509745137
3029.9999999999986,0.2193903048475763
3037.0000000000005,0.21839080459770124
3051.9999999999964,0.2173913043478262
3061.999999999996,0.21639180409795103
3063.999999999999,0.21539230384807598
3070.0000000000005,0.21439280359820095
3080.999999999996,0.21339330334832587
3083.9999999999995,0.21239380309845085
3095.999999999998,0.21139430284857574
3106.0000000000014,0.21039480259870075
3122.999999999998,0.20939530234882567
3136.0000000000005,0.2083958020989506
3166.999999999995,0.20739630184907556
3172.9999999999964,0.2063968015992004
3176.9999999999977,0.20539730134932532
3182.0000000000014,0.2043978010994503
3188.,0.20339830084957525
3192.999999999995,0.20239880059970022
3214.9999999999986,0.20139930034982514
3216.9999999999964,0.20039980009995012
3220.9999999999995,0.19940029985007504
3225.999999999994,0.1984007996002
3233.9999999999986,0.19740129935032494
3265.9999999999964,0.19640179910044978
3271.9999999999986,0.19540229885057472
3280.9999999999955,0.1944027986006997
3292.999999999997,0.1934032983508246
3312.9999999999977,0.19240379810094954
3340.0000000000005,0.19140429785107452
3352.9999999999973,0.1904047976011995
3364.9999999999973,0.18940529735132441
3365.9999999999964,0.1884057971014494
3366.999999999995,0.1874062968515743
3374.9999999999955,0.18640679660169923
3382.999999999999,0.18540729635182407
3396.9999999999973,0.18440779610194905
3401.9999999999936,0.183408295852074
3402.999999999995,0.18240879560219891
3448.000000000001,0.1814092953523239
3511.9999999999973,0.18040979510244887
3523.999999999999,0.1794102948525738
3536.9999999999945,0.17841079460269874
3539.9999999999986,0.17741129435282368
3546.9999999999973,0.1764117941029486
3551.9999999999964,0.17541229385307347
3563.999999999998,0.1744127936031984
3578.999999999999,0.17341329335332337
3587.999999999994,0.1724137931034483
3591.9999999999945,0.17141429285357324
3598.9999999999977,0.1704147926036982
3610.9999999999964,0.1694152923538232
3612.999999999994,0.1684157921039481
3612.999999999994,0.16741629185407308
3613.9999999999936,0.166416791604198
3626.9999999999964,0.16541729135432284
3635.0000000000023,0.1644177911044478
3637.9999999999955,0.16341829085457274
3643.9999999999973,0.16241879060469772
3649.9999999999995,0.16141929035482266
3661.9999999999955,0.16041979010494758
3678.9999999999973,0.15942028985507253
3683.999999999995,0.1584207896051975
3695.9999999999955,0.15742128935532243
3702.000000000001,0.15642178910544738
3711.999999999996,0.15542228885557222
3720.999999999998,0.15442278860569716
3721.9999999999986,0.1534232883558221
3751.999999999995,0.1524237881059471
3759.999999999998,0.151424287856072
3764.9999999999955,0.15042478760619693
3798.9999999999977,0.14942528735632193
3842.999999999997,0.14842578710644685
3844.999999999999,0.14742628685657183
3868.999999999997,0.14642678660669672
3878.999999999994,0.14542728635682167
3887.9999999999936,0.14442778610694654
3889.999999999996,0.14342828585707149
3892.9999999999973,0.14242878560719643
3894.999999999998,0.14142928535732135
3900.999999999995,0.14042978510744633
3902.9999999999986,0.13943028485757128
3903.999999999996,0.1384307846076962
3929.999999999999,0.13743128435782118
3955.999999999996,0.13643178410794612
3956.999999999997,0.13543228385807107
3958.9999999999964,0.1344327836081959
3975.999999999996,0.1334332833583209
4041.999999999998,0.13243378310844578
4120.9999999999945,0.13143428285857076
4130.999999999997,0.1304347826086957
4159.999999999996,0.1294352823588206
4161.000000000001,0.12843578210894557
4171.999999999994,0.12743628185907055
4175.999999999996,0.12643678160919553
4194.999999999996,0.12543728135932042
4264.999999999997,0.12443778110944527
4277.999999999999,0.12343828085957023
4286.999999999999,0.12243878060969518
4322.999999999994,0.12143928035982013
4405.999999999998,0.12043978010994508
4480.999999999993,0.11944027986007004
4511.,0.11844077961019496
4562.9999999999945,0.11744127936031992
4563.999999999992,0.11644177911044487
4575.999999999999,0.1154422788605698
4589.999999999997,0.11444277861069467
4716.999999999996,0.11344327836081959
4828.999999999998,0.11244377811094455
4855.999999999995,0.11144427786106949
4859.9999999999945,0.11044477761119444
4892.999999999997,0.10944527736131937
4909.999999999997,0.10844577711144432
4927.999999999998,0.10744627686156931
4955.999999999989,0.1064467766116942
4970.999999999998,0.10544727636181918
5005.000000000001,0.10444777611194406
5045.999999999997,0.10344827586206895
5056.999999999996,0.1024487756121939
5058.999999999995,0.10144927536231886
5112.999999999998,0.1004497751124438
5143.999999999995,0.09945027486256877
5208.999999999999,0.09845077461269372
5295.999999999999,0.09745127436281868
5351.999999999993,0.09645177411294358
5357.999999999996,0.09545227386306857
5402.99999999999,0.0944527736131935
5422.999999999995,0.09345327336331832
5424.999999999994,0.09245377311344329
5454.999999999998,0.09145427286356825
5521.999999999997,0.09045477261369322
5551.999999999995,0.08945527236381814
5589.999999999998,0.08845577211394309
5607.999999999995,0.08745627186406803
5637.999999999996,0.08645677161419298
5681.999999999998,0.08545727136431795
5724.999999999992,0.08445777111444286
5764.999999999998,0.08345827086456774
5784.999999999995,0.08245877061469267
5807.999999999996,0.08145927036481762
5843.999999999994,0.08045977011494256
5857.999999999995,0.07946026986506753
5859.999999999996,0.07846076961519247
5877.999999999994,0.07746126936531741
5902.9999999999945,0.07646176911544235
5941.999999999992,0.07546226886556733
6055.000000000002,0.07446276861569225
6069.999999999998,0.0734632683658171
6095.999999999992,0.07246376811594203
6191.999999999997,0.071464267866067
6216.999999999989,0.07046476761619191
6259.999999999992,0.06946526736631688
6320.999999999987,0.06846576711644185
6385.999999999991,0.06746626686656676
6501.,0.06646676661669174
6531.999999999987,0.06546726636681667
6608.999999999992,0.06446776611694162
6876.000000000002,0.06346826586706644
6892.999999999991,0.062468765617191425
6924.999999999993,0.061469265367316374
7023.999999999995,0.06046976511744132
7036.999999999996,0.059470264867566236
7060.999999999989,0.058470764617691205
7222.999999999991,0.057471264367816154
7240.999999999995,0.056471764117941074
7315.9999999999945,0.05547226386806606
7490.999999999997,0.05447276361819099
7673.999999999989,0.05347326336831592
7726.999999999994,0.05247376311844079
7807.999999999994,0.05147426286856573
7827.999999999997,0.050474762618690674
7989.999999999988,0.04947526236881563
8310.999999999993,0.04847576211894056
8485.,0.04747626186906551
8717.,0.046476761619190475
8793.999999999982,0.04547726136931543
8845.999999999998,0.04447776111944036
8858.999999999993,0.04347826086956531
8916.999999999989,0.04247876061969013
9019.999999999998,0.041479260369815106
9089.999999999989,0.04047976011994004
9152.99999999999,0.039480259870064996
9478.999999999995,0.03848075962018995
9576.999999999998,0.03748125937031489
9929.999999999996,0.03648175912043984
10050.999999999985,0.035482258870564796
10377.999999999996,0.034482758620689745
10491.,0.033483258370814686
10826.999999999987,0.03248375812093951
10944.999999999978,0.03148425787106447
11701.999999999978,0.03048475762118942
12072.999999999987,0.02948525737131437
12111.,0.028485757121439307
12216.999999999995,0.027486256871564255
12300.999999999987,0.02648675662168921
12639.999999999993,0.02548725637181416
12956.99999999999,0.024487756121939097
13260.999999999987,0.02348825587206406
13524.99999999999,0.02248875562218889
13656.999999999995,0.02148925537231384
13857.999999999984,0.020489755122438794
15137.999999999982,0.019490254872563728
15284.999999999975,0.018490754622688687
16084.99999999998,0.017491254372813635
17524.999999999975,0.016491754122938577
18972.999999999967,0.015492253873063534
19088.99999999997,0.014492753623188468
23017.999999999964,0.013493253373313424
27736.999999999967,0.01249375312343837
30274.99999999997,0.011494252873563215
31887.999999999956,0.010494752623688154
32726.99999999998,0.009495252373813103
32928.999999999956,0.008495752123938053
42192.999999999985,0.007496251874063003
44796.99999999998,0.00649675162418795
53757.99999999993,0.005497251374312894
54311.99999999998,0.004497751124437845
61669.99999999992,0.0034982508745627916
69094.99999999994,0.0024987506246877435
91433.99999999999,0.0014992503748125778
267123.99999999965,0.0004997501249375262

==> charts/comp20.csv <==
1362.5459798149893,0.9813087042200606
3703.7839773710116,0.7084474175934653
10067.92868222538,0.3359990700838486
27367.46758711488,0.1293316315398943
74392.4898329963,0.044876993124601874
202219.75328685818,0.014789725380698004
549690.280715138,0.004750893710178888
1.4942131013485084e6,0.001506831886250146
4.061692321241085e6,0.0004749071981404958
1.1040824429621283e7,0.00014920677392677906
3.0012072418246243e7,0.00004680481398711042

==> charts/comp21.csv <==
1774.8503340552056,0.9773906049854875
4824.543411296728,0.7329884111526915
13114.46868553971,0.37584466994220994
35648.82191779779,0.15828340536198265
96903.54482512227,0.06020127100383784
263411.145011396,0.021720182067194522
716025.7288980683,0.0076253375634587825
1.946359727572762e6,0.0026394499105962844
5.290754279105538e6,0.0009069604240508094
1.4381761215734523e7,0.00031046825285711285
3.9093680173968226e7,0.00010607031763838123

==> charts/comp22.csv <==
2126.6568479755338,0.9914515718461941
5780.852665219884,0.796386631693862
15713.98675286624,0.46707713150309665
42715.04464296247,0.22722769194392586
116111.52965478179,0.09891699114511136
315623.86113517697,0.040308025177342825
857954.6063518329,0.015792777334608002
2.3321624160889164e6,0.006044888580592558
6.339474716669646e6,0.0022818769623198345
1.7232478924298655e7,0.0008543074391631221
4.684273431922452e7,0.00031827822402558895

==> charts/comp23.csv <==
3058.4642612585035,0.9639341138243335
8313.76782437041,0.8169349950860706
22599.164003013557,0.5371854314088854
61430.89684775755,0.2986165927326837
166986.4906072014,0.14853123276372207
453916.34301570273,0.06863723001283353
1.2338725468601654e6,0.030209612951471117
3.3540133227644702e6,0.01287438245427186
9.117153467680205e6,0.0053707862104842375
2.4782992598467477e7,0.002209089792272464

==> charts/comp24.csv <==
4286.328391994915,0.9872741897799469
11651.44857876785,0.8519776517415649
31671.920946889622,0.5853503178469389
86093.20718232148,0.34511759531208935
234025.60063746426,0.183626680182835
636147.5376070315,0.09119836689338305
1.7292282916961613e6,0.04324760720352997
4.700529842574954e6,0.019882217085176512
1.277736485520093e7,0.008952140147839792
3.4732478701483935e7,0.003974862767191996

==> charts/comp25.csv <==
4356.183298780034,1.038501091389515
11841.33390251055,0.9399674835348547
32188.0827719104,0.7209272835873335
87496.28049181972,0.4881841888092255
237839.54931866925,0.30102681150948474
646514.9250018277,0.17299910759390807
1.7574097724600309e6,0.0942943186577623
4.777135049634448e6,0.049389469248367374
1.2985599397516124e7,0.025106124597547574
3.529851887391681e7,0.012478054676733808

==> charts/comp26.csv <==
7902.1346585230085,0.997276393971231
21480.22904829952,0.9134723063015159
58389.31629313073,0.7225373729036848
158718.61745576496,0.5112775226663246
431441.9336681477,0.3324563125267906
1.172780768325359e6,0.20273931802702072
3.1879486513050618e6,0.11775537506580677
8.665742888903072e6,0.0659112593882585
2.3555931425003417e7,0.03587102098300758

==> charts/comp27.csv <==
16277.509416489858,0.9637069776248305
44246.85805941539,0.8843533240583119
120275.43022931529,0.7046095110445633
326942.51640244154,0.5056902159789992
888721.9012874304,0.335929448575013
2.415796594823196e6,0.2107550486361187
6.566815984961134e6,0.12674722394069335
1.7850456562754206e7,0.07387730406591773
4.852257170423218e7,0.042075826317371855

==> charts/comp28.csv <==
18139.28928081504,0.994391416291919
49307.70043320148,0.940924454254489
134032.2260906738,0.8085888528215421
364337.36461019295,0.6427082041788522
990371.6376485435,0.4795613154581611
2.692109226041262e6,0.33996111738332024
7.317911589374909e6,0.23120162633626612
1.989214609566767e7,0.15203709858271303

==> charts/comp29.csv <==
40606.464967031985,0.9782093691938123
110379.8158378419,0.9312233160541525
300043.44762066164,0.8136744294306782
815602.651415448,0.6633143838621102
2.21703786658563e6,0.5112156120255741
6.026533745745316e6,0.3764901816397869
1.6381817169654688e7,0.2672579488737815
4.453039592941073e7,0.1841536216593697

==> charts/comp3.csv <==
332.9999999999999,0.999000499750125
492.9999999999997,0.9980009995002499
494.99999999999966,0.9970014992503748
505.,0.9960019990004998
512.9999999999994,0.9950024987506247
528.9999999999999,0.9940029985007496
582.0000000000002,0.9930034982508745
594.9999999999997,0.9920039980009995
599.9999999999997,0.9910044977511244
614.9999999999994,0.9900049975012494
620.,0.9890054972513743
621.9999999999994,0.9880059970014993
657.9999999999997,0.9870064967516242
666.9999999999995,0.9860069965017492
667.9999999999995,0.9850074962518741
667.9999999999995,0.984007996001999
689.9999999999991,0.9830084957521239
690.9999999999994,0.9820089955022488
691.9999999999995,0.9810094952523738
696.9999999999995,0.9800099950024987
696.9999999999995,0.9790104947526237
723.9999999999995,0.9780109945027486
727.9999999999992,0.9770114942528736
746.9999999999995,0.9760119940029985
746.9999999999995,0.9750124937531235
748.9999999999995,0.9740129935032483
750.9999999999994,0.9730134932533733
754.9999999999995,0.9720139930034982
766.9999999999995,0.9710144927536232
774.9999999999998,0.9700149925037481
779.9999999999999,0.9690154922538731
782.9999999999993,0.968015992003998
783.9999999999992,0.967016491754123
794.9999999999995,0.9660169915042479
803.9999999999998,0.9650174912543729
808.9999999999991,0.9640179910044977
809.9999999999995,0.9630184907546226
812.9999999999989,0.9620189905047476
818.9999999999994,0.9610194902548725
820.999999999999,0.9600199900049975
822.9999999999992,0.9590204897551224
825.9999999999995,0.9580209895052474
834.9999999999991,0.9570214892553723
835.9999999999998,0.9560219890054973
836.9999999999992,0.9550224887556222
857.9999999999997,0.9540229885057472
858.9999999999993,0.953023488255872
860.9999999999995,0.952023988005997
864.9999999999991,0.9510244877561219
864.9999999999991,0.9500249875062469
866.9999999999993,0.9490254872563718
872.9999999999995,0.9480259870064968
874.999999999999,0.9470264867566217
875.9999999999997,0.9460269865067467
878.,0.9450274862568716
880.9999999999995,0.9440279860069964
886.9999999999987,0.9430284857571214
887.9999999999998,0.9420289855072463
890.9999999999993,0.9410294852573713
894.9999999999992,0.9400299850074962
901.9999999999998,0.9390304847576212
907.9999999999998,0.9380309845077461
917.9999999999997,0.9370314842578711
924.9999999999987,0.936031984007996
926.9999999999993,0.935032483758121
933.9999999999994,0.9340329835082459
939.9999999999993,0.9330334832583709
945.9999999999991,0.9320339830084957
954.9999999999991,0.9310344827586207
956.9999999999991,0.9300349825087456
957.9999999999992,0.9290354822588706
959.9999999999991,0.9280359820089955
959.9999999999991,0.9270364817591205
962.9999999999999,0.9260369815092454
963.9999999999992,0.9250374812593704
966.999999999999,0.9240379810094953
966.999999999999,0.9230384807596201
978.0000000000002,0.9220389805097451
978.0000000000002,0.92103948025987
983.9999999999997,0.920039980009995
988.9999999999997,0.9190404797601199
993.9999999999998,0.9180409795102449
1000.9999999999993,0.9170414792603698
1001.9999999999995,0.9160419790104948
1001.9999999999995,0.9150424787606197
1003.9999999999989,0.9140429785107447
1007.,0.9130434782608696
1012.9999999999989,0.9120439780109945
1014.999999999999,0.9110444777611194
1028.9999999999989,0.9100449775112444
1028.9999999999989,0.9090454772613693
1031.9999999999989,0.9080459770114943
1036.9999999999995,0.9070464767616192
1037.9999999999995,0.9060469765117442
1037.9999999999995,0.9050474762618691
1037.9999999999995,0.904047976011994
1041.9999999999995,0.9030484757621189
1042.999999999999,0.9020489755122438
1046.9999999999998,0.9010494752623688
1054.9999999999998,0.9000499750124937
1057.9999999999989,0.8990504747626187
1061.9999999999989,0.8980509745127436
1066.9999999999995,0.8970514742628686
1068.9999999999995,0.8960519740129935
1071.9999999999995,0.8950524737631185
1071.9999999999995,0.8940529735132434
1079.9999999999993,0.8930534732633684
1088.999999999999,0.8920539730134933
1093.9999999999993,0.8910544727636182
1093.9999999999993,0.8900549725137431
1097.999999999999,0.889055472263868
1098.9999999999986,0.888055972013993
1101.9999999999989,0.887056471764118
1101.9999999999989,0.8860569715142429
1103.9999999999993,0.8850574712643678
1103.9999999999993,0.8840579710144928
1103.9999999999993,0.8830584707646177
1105.999999999999,0.8820589705147426
1107.,0.8810594702648675
1116.9999999999995,0.8800599700149925
1117.9999999999998,0.8790604697651174
1119.9999999999986,0.8780609695152424
1126.9999999999998,0.8770614692653673
1127.9999999999998,0.8760619690154923
1139.999999999999,0.8750624687656172
1141.,0.8740629685157422
1141.9999999999993,0.8730634682658671
1148.9999999999995,0.8720639680159921
1154.999999999999,0.871064467766117
1159.999999999999,0.8700649675162418
1165.9999999999989,0.8690654672663668
1174.,0.8680659670164917
1174.,0.8670664667666167
1183.,0.8660669665167416
1186.,0.8650674662668666
1188.0000000000002,0.8640679660169915
1188.9999999999986,0.8630684657671164
1193.9999999999998,0.8620689655172413
1196.9999999999984,0.8610694652673663
1198.9999999999989,0.8600699650174912
1200.9999999999986,0.8590704647676162
1206.9999999999998,0.8580709645177411
1206.9999999999998,0.8570714642678661
1209.9999999999982,0.856071964017991
1224.9999999999989,0.855072463768116
1224.9999999999989,0.8540729635182409
1225.9999999999989,0.8530734632683659
1226.9999999999993,0.8520739630184908
1227.999999999999,0.8510744627686158
1232.9999999999993,0.8500749625187406
1241.9999999999995,0.8490754622688655
1242.999999999999,0.8480759620189905
1242.999999999999,0.8470764617691154
1248.9999999999993,0.8460769615192404
1248.9999999999993,0.8450774612693653
1251.9999999999986,0.8440779610194903
1257.9999999999982,0.8430784607696152
1263.9999999999993,0.8420789605197401
1265.9999999999993,0.841079460269865
1269.9999999999998,0.84007996001999
1269.9999999999998,0.8390804597701149
1272.,0.8380809595202399
1280.9999999999984,0.8370814592703648
1281.9999999999995,0.8360819590204898
1285.,0.8350824587706147
1288.9999999999986,0.8340829585207397
1289.9999999999995,0.8330834582708646
1297.9999999999986,0.8320839580209896
1299.999999999999,0.8310844577711145
1303.9999999999989,0.8300849575212395
1304.9999999999995,0.8290854572713643
1305.9999999999986,0.8280859570214892
1311.9999999999982,0.8270864567716142
1315.9999999999995,0.8260869565217391
1317.9999999999995,0.8250874562718641
1319.999999999999,0.824087956021989
1342.0000000000002,0.823088455772114
1344.9999999999986,0.8220889555222388
1350.9999999999993,0.8210894552723638
1356.9999999999993,0.8200899550224887
1357.9999999999989,0.8190904547726137
1363.0000000000002,0.8180909545227386
1364.9999999999998,0.8170914542728636
1368.9999999999984,0.8160919540229885
1372.9999999999984,0.8150924537731135
1372.9999999999984,0.8140929535232384
1374.999999999999,0.8130934532733634
1374.999999999999,0.8120939530234883
1381.999999999999,0.8110944527736133
1384.9999999999986,0.8100949525237382
1388.9999999999998,0.809095452273863
1395.9999999999998,0.808095952023988
1407.9999999999995,0.8070964517741129
1409.9999999999993,0.8060969515242379
1411.,0.8050974512743628
1418.999999999999,0.8040979510244878
1421.9999999999982,0.8030984507746127
1422.9999999999993,0.8020989505247377
1424.9999999999998,0.8010994502748625
1435.9999999999995,0.8000999500249875
1436.999999999999,0.7991004497751124
1444.9999999999995,0.7981009495252374
1445.999999999999,0.7971014492753623
1446.9999999999986,0.7961019490254873
1453.9999999999982,0.7951024487756122
1455.,0.7941029485257372
1457.999999999999,0.7931034482758621
1460.9999999999995,0.792103948025987
1460.9999999999995,0.791104447776112
1462.9999999999995,0.790104947526237
1471.0000000000005,0.7891054472763619
1475.9999999999984,0.7881059470264867
1478.9999999999995,0.7871064467766117
1480.9999999999989,0.7861069465267366
1481.999999999998,0.7851074462768616
1481.999999999998,0.7841079460269865
1484.9999999999995,0.7831084457771115
1484.9999999999995,0.7821089455272364
1487.9999999999982,0.7811094452773613
1488.9999999999993,0.7801099450274862
1490.9999999999984,0.7791104447776112
1499.9999999999989,0.7781109445277361
1504.999999999999,0.777111444277861
1514.999999999999,0.776111944027986
1515.9999999999998,0.775112443778111
1517.999999999998,0.7741129435282359
1518.9999999999989,0.7731134432783608
1523.9999999999993,0.7721139430284858
1525.,0.7711144427786107
1528.999999999999,0.7701149425287357
1532.9999999999993,0.7691154422788606
1534.9999999999984,0.7681159420289855
1536.9999999999989,0.7671164417791104
1539.9999999999986,0.7661169415292354
1541.999999999998,0.7651174412793603
1547.9999999999989,0.7641179410294853
1547.9999999999989,0.7631184407796102
1550.9999999999989,0.7621189405297352
1558.999999999999,0.7611194402798601
1560.,0.760119940029985
1561.9999999999989,0.7591204397801099
1580.,0.7581209395302348
1580.,0.7571214392803598
1585.999999999998,0.7561219390304847
1590.9999999999989,0.7551224387806097
1590.9999999999989,0.7541229385307346
1592.9999999999986,0.7531234382808596
1598.9999999999995,0.7521239380309845
1599.9999999999993,0.7511244377811095
1604.,0.7501249375312344
1624.9999999999984,0.7491254372813594
1627.9999999999982,0.7481259370314843
1645.9999999999986,0.7471264367816093
1648.0000000000002,0.7461269365317341
1648.9999999999986,0.7451274362818591
1649.9999999999982,0.744127936031984
1656.9999999999989,0.743128435782109
1662.9999999999986,0.7421289355322339
1669.9999999999984,0.7411294352823588
1670.9999999999989,0.7401299350324837
1674.999999999998,0.7391304347826086
1675.999999999998,0.7381309345327336
1678.9999999999989,0.7371314342828585
1680.9999999999998,0.7361319340329835
1687.9999999999989,0.7351324337831084
1702.9999999999995,0.7341329335332334
1703.9999999999986,0.7331334332833583
1704.999999999999,0.7321339330334833
1705.9999999999993,0.7311344327836082
1709.999999999999,0.7301349325337332
1709.999999999999,0.7291354322838581
1710.9999999999984,0.7281359320339831
1723.9999999999984,0.727136431784108
1726.9999999999989,0.7261369315342329
1726.9999999999989,0.7251374312843578
1729.9999999999984,0.7241379310344828
1730.9999999999986,0.7231384307846077
1731.999999999999,0.7221389305347327
1737.9999999999995,0.7211394302848576
1742.9999999999986,0.7201399300349824
1760.9999999999986,0.7191404297851074
1762.9999999999984,0.7181409295352323
1765.9999999999984,0.7171414292853573
1768.9999999999986,0.7161419290354822
1770.9999999999989,0.7151424287856072
1776.9999999999986,0.7141429285357321
1783.9999999999989,0.7131434282858571
1786.9999999999977,0.712143928035982
1791.9999999999986,0.711144427786107
1794.9999999999989,0.7101449275362319
1797.9999999999982,0.7091454272863569
1799.9999999999998,0.7081459270364818
1800.999999999998,0.7071464267866068
1801.9999999999977,0.7061469265367317
1803.999999999998,0.7051474262868566
1803.999999999998,0.7041479260369815
1806.9999999999984,0.7031484257871065
1817.9999999999982,0.7021489255372314
1821.0000000000002,0.7011494252873564
1822.999999999998,0.7001499250374812
1826.999999999998,0.6991504247876061
1832.999999999998,0.6981509245377311
1846.999999999998,0.697151424287856
1851.9999999999993,0.696151924037981
1852.9999999999977,0.6951524237881059
1852.9999999999977,0.6941529235382309
1853.9999999999989,0.6931534232883558
1853.9999999999989,0.6921539230384808
1855.9999999999995,0.6911544227886057
1857.9999999999986,0.6901549225387307
1866.9999999999977,0.6891554222888556
1870.999999999998,0.6881559220389806
1871.9999999999975,0.6871564217891055
1874.9999999999977,0.6861569215392305
1878.9999999999973,0.6851574212893553
1880.9999999999986,0.6841579210394803
1882.9999999999989,0.6831584207896052
1887.9999999999975,0.6821589205397302
1900.9999999999982,0.6811594202898551
1905.0000000000002,0.68015992003998
1907.9999999999986,0.6791604197901049
1907.9999999999986,0.6781609195402298
1910.9999999999984,0.6771614192903548
1912.999999999998,0.6761619190404797
1921.999999999998,0.6751624187906047
1922.999999999998,0.6741629185407296
1926.9999999999982,0.6731634182908546
1926.9999999999982,0.6721639180409795
1934.9999999999998,0.6711644177911045
1938.9999999999989,0.6701649175412294
1941.9999999999995,0.6691654172913544
1965.9999999999993,0.6681659170414793
1971.9999999999993,0.6671664167916043
1980.9999999999982,0.6661669165417292
1992.9999999999982,0.6651674162918542
1995.9999999999998,0.664167916041979
2002.9999999999986,0.663168415792104
2002.9999999999986,0.6621689155422289
2004.999999999999,0.6611694152923538
2010.9999999999984,0.6601699150424788
2011.9999999999982,0.6591704147926036
2013.9999999999982,0.6581709145427286
2016.9999999999973,0.6571714142928535
2018.9999999999993,0.6561719140429785
2021.9999999999986,0.6551724137931034
2025.9999999999982,0.6541729135432284
2034.999999999997,0.6531734132933533
2035.9999999999984,0.6521739130434783
2042.9999999999984,0.6511744127936032
2045.9999999999982,0.6501749125437282
2053.9999999999986,0.6491754122938531
2053.9999999999986,0.6481759120439781
2054.999999999998,0.647176411794103
2060.999999999999,0.646176911544228
2065.9999999999986,0.6451774112943529
2071.0000000000005,0.6441779110444777
2071.999999999999,0.6431784107946027
2077.999999999999,0.6421789105447276
2077.999999999999,0.6411794102948527
2081.999999999998,0.6401799100449775
2089.999999999999,0.6391804097951024
2098.9999999999986,0.6381809095452273
2104.9999999999973,0.6371814092953523
2104.9999999999973,0.6361819090454772
2114.9999999999973,0.6351824087956023
2117.,0.6341829085457271
2117.,0.6331834082958521
2121.999999999999,0.632183908045977
2122.9999999999977,0.631184407796102
2125.999999999998,0.6301849075462269
2125.999999999998,0.6291854072963519
2129.9999999999973,0.6281859070464768
2130.9999999999977,0.6271864067966018
2131.999999999999,0.6261869065467267
2133.999999999999,0.6251874062968517
2135.9999999999995,0.6241879060469766
2138.9999999999995,0.6231884057971014
2152.9999999999986,0.6221889055472264
2155.9999999999986,0.6211894052973513
2159.999999999997,0.6201899050474763
2170.0000000000005,0.6191904047976013
2173.999999999999,0.6181909045477261
2176.999999999998,0.617191404297851
2176.999999999998,0.616191904047976
2179.999999999999,0.6151924037981009
2181.9999999999977,0.6141929035482259
2191.9999999999986,0.6131934032983508
2191.9999999999986,0.6121939030484758
2193.9999999999986,0.6111944027986007
2207.9999999999986,0.6101949025487257
2208.999999999998,0.6091954022988506
2210.999999999998,0.6081959020489756
2214.9999999999995,0.6071964017991005
2222.9999999999977,0.6061969015492255
2224.9999999999995,0.6051974012993504
2226.,0.6041979010494753
2226.9999999999973,0.6031984007996002
2231.9999999999977,0.6021989005497251
2232.9999999999977,0.6011994002998501
2237.9999999999977,0.600199900049975
2237.9999999999977,0.5992003998001
2245.,0.5982008995502248
2255.9999999999977,0.5972013993003498
2274.0000000000005,0.5962018990504747
2274.9999999999986,0.5952023988005997
2280.9999999999964,0.5942028985507246
2303.9999999999995,0.5932033983008496
2303.9999999999995,0.5922038980509745
2323.9999999999977,0.5912043978010995
2327.9999999999964,0.5902048975512244
2328.999999999998,0.5892053973013494
2332.999999999998,0.5882058970514743
2333.9999999999986,0.5872063968015993
2343.999999999997,0.5862068965517242
2345.999999999998,0.5852073963018491
2347.999999999998,0.5842078960519742
2350.9999999999977,0.583208395802099
2350.9999999999977,0.5822088955522239
2358.9999999999977,0.5812093953023489
2359.9999999999986,0.5802098950524738
2365.9999999999977,0.5792103948025987
2372.9999999999977,0.5782108945527237
2373.9999999999995,0.5772113943028485
2374.9999999999986,0.5762118940529736
2375.999999999998,0.5752123938030984
2380.9999999999973,0.5742128935532234
2380.9999999999973,0.5732133933033483
2381.999999999997,0.5722138930534734
2381.999999999997,0.5712143928035982
2383.9999999999986,0.5702148925537233
2393.9999999999973,0.5692153923038481
2398.9999999999986,0.568215892053973
2403.9999999999986,0.567216391804098
2403.9999999999986,0.5662168915542231
2409.9999999999973,0.5652173913043479
2414.,0.5642178910544728
2419.,0.5632183908045978
2424.9999999999986,0.5622188905547226
2428.9999999999995,0.5612193903048476
2431.999999999999,0.5602198900549725
2431.999999999999,0.5592203898050975
2432.999999999998,0.5582208895552224
2446.999999999997,0.5572213893053473
2453.999999999999,0.5562218890554722
2456.999999999997,0.5552223888055972
2461.9999999999995,0.5542228885557221
2462.999999999998,0.553223388305847
2464.999999999998,0.5522238880559721
2485.999999999998,0.551224387806097
2502.999999999998,0.5502248875562219
2505.999999999999,0.5492253873063468
2508.0000000000005,0.5482258870564719
2532.999999999998,0.5472263868065967
2537.999999999998,0.5462268865567218
2540.,0.5452273863068468
2546.9999999999964,0.5442278860569716
2548.9999999999986,0.5432283858070965
2551.9999999999977,0.5422288855572215
2551.9999999999977,0.5412293853073463
2552.999999999997,0.5402298850574713
2553.999999999998,0.5392303848075962
2558.9999999999973,0.5382308845577212
2560.999999999998,0.5372313843078461
2565.9999999999995,0.536231884057971
2566.9999999999973,0.5352323838080959
2584.999999999999,0.5342328835582209
2585.999999999998,0.5332333833083458
2603.999999999997,0.5322338830584707
2603.999999999997,0.5312343828085957
2607.,0.5302348825587206
2620.999999999998,0.5292353823088456
2623.9999999999964,0.5282358820589705
2628.999999999998,0.5272363818090955
2629.999999999998,0.5262368815592204
2634.9999999999977,0.5252373813093454
2642.999999999997,0.5242378810594703
2656.999999999998,0.5232383808095953
2668.9999999999973,0.5222388805597202
2672.9999999999986,0.5212393803098451
2676.999999999998,0.52023988005997
2680.9999999999986,0.519240379810095
2683.9999999999977,0.5182408795602199
2695.9999999999977,0.5172413793103449
2704.9999999999986,0.5162418790604697
2718.9999999999973,0.5152423788105946
2719.999999999997,0.5142428785607196
2721.9999999999986,0.5132433783108445
2724.9999999999977,0.5122438780609695
2728.999999999999,0.5112443778110944
2730.,0.5102448775612194
2732.999999999998,0.5092453773113443
2737.9999999999973,0.5082458770614693
2743.9999999999973,0.5072463768115942
2746.999999999997,0.5062468765617192
2753.9999999999973,0.5052473763118441
2756.999999999999,0.5042478760619691
2765.9999999999977,0.503248375812094
2773.999999999997,0.502248875562219
2789.999999999999,0.5012493753123439
2794.9999999999986,0.5002498750624688
2794.9999999999986,0.4992503748125937
2801.9999999999964,0.4982508745627187
2802.9999999999977,0.4972513743128436
2802.9999999999977,0.4962518740629686
2824.9999999999977,0.4952523738130935
2825.9999999999986,0.49425287356321845
2836.999999999999,0.4932533733133433
2861.9999999999986,0.4922538730634683
2866.999999999998,0.49125437281359324
2876.999999999998,0.49025487256371814
2886.999999999997,0.4892553723138431
2887.999999999997,0.4882558720639681
2891.9999999999986,0.487256371814093
2896.9999999999986,0.48625687156421793
2915.9999999999986,0.4852573713143429
2921.9999999999995,0.4842578710644678
2922.9999999999995,0.4832583708145928
2924.9999999999995,0.48225887056471767
2925.9999999999995,0.4812593703148426
2932.9999999999964,0.48025987006496756
2934.9999999999964,0.4792603698150925
2936.9999999999973,0.4782608695652174
2938.9999999999995,0.47726136931534235
2940.9999999999986,0.47626186906546736
2943.999999999998,0.4752623688155923
2944.9999999999986,0.4742628685657172
2952.9999999999995,0.4732633683158422
2959.999999999998,0.47226386806596704
2966.9999999999973,0.471264367816092
2967.9999999999995,0.47026486756621694
2973.999999999997,0.46926536731634183
2983.9999999999964,0.4682658670664668
2988.999999999996,0.4672663668165917
2990.9999999999964,0.4662668665667167
2992.9999999999995,0.4652673663168417
2997.999999999994,0.46426786606696663
3005.999999999997,0.4632683658170916
3010.9999999999977,0.4622688655672164
3015.999999999999,0.46126936531734136
3015.999999999999,0.4602698650674663
3017.9999999999977,0.4592703648175912
3023.9999999999995,0.4582708645677162
3035.9999999999964,0.4572713643178411
3044.999999999995,0.45627186406796605
3051.9999999999964,0.45527236381809105
3065.999999999996,0.454272863568216
3075.9999999999973,0.4532733633183409
3078.9999999999955,0.4522738630684658
3082.999999999999,0.4512743628185907
3088.9999999999986,0.45027486256871563
3094.0000000000005,0.4492753623188406
3096.999999999998,0.4482758620689655
3118.999999999999,0.44727636181909053
3162.9999999999973,0.4462768615692155
3168.999999999997,0.4452773613193404
3168.999999999997,0.4442778610694653
3170.0000000000014,0.44327836081959027
3170.0000000000014,0.4422788605697152
3173.9999999999945,0.4412793603198401
3173.9999999999945,0.440279860069965
3180.9999999999955,0.43928035982009
3184.999999999999,0.4382808595702149
3195.,0.43728135932033985
3195.9999999999995,0.43628185907046485
3195.9999999999995,0.4352823588205898
3214.9999999999986,0.43428285857071475
3217.9999999999986,0.4332833583208397
3223.999999999999,0.43228385807096464
3223.999999999999,0.4312843578210895
3224.9999999999945,0.43028485757121443
3234.9999999999977,0.4292853573213393
3235.9999999999973,0.42828585707146427
3236.9999999999945,0.4272863568215893
3254.9999999999977,0.42628685657171417
3270.9999999999977,0.4252873563218391
3277.999999999996,0.42428785607196406
3290.9999999999955,0.423288355822089
3293.999999999995,0.422288855572214
3293.999999999995,0.4212893553223388
3296.999999999994,0.42028985507246375
3299.000000000001,0.41929035482258875
3299.000000000001,0.4182908545727137
3301.9999999999945,0.41729135432283865
3316.999999999997,0.4162918540729636
3322.999999999999,0.41529235382308854
3329.9999999999955,0.4142928535732135
3329.9999999999955,0.41329335332333844
3333.000000000001,0.4122938530734634
3333.000000000001,0.41129435282358817
3340.9999999999986,0.4102948525737132
3341.999999999998,0.40929535232383807
3346.,0.4082958520739631
3359.9999999999936,0.407296351824088
3394.999999999996,0.4062968515742129
3406.9999999999955,0.40529735132433786
3421.9999999999973,0.40429785107446287
3421.9999999999973,0.40329835082458776
3451.9999999999986,0.4022988505747127
3454.999999999997,0.4012993503248377
3462.0000000000014,0.4002998500749625
3462.0000000000014,0.39930034982508744
3463.000000000001,0.3983008495752124
3479.999999999995,0.3973013493253374
3506.9999999999986,0.3963018490754623
3524.9999999999973,0.3953023488255873
3531.9999999999973,0.39430284857571224
3540.9999999999977,0.3933033483258372
3546.9999999999973,0.39230384807596214
3567.999999999998,0.3913043478260871
3569.9999999999964,0.3903048475762119
3574.999999999996,0.38930534732633687
3576.9999999999977,0.38830584707646176
3592.9999999999964,0.38730634682658677
3595.999999999997,0.3863068465767117
3618.000000000001,0.38530734632683666
3630.9999999999955,0.3843078460769616
3631.9999999999964,0.38330834582708656
3635.0000000000023,0.3823088455772115
3666.9999999999964,0.3813093453273364
3670.,0.38030984507746124
3680.999999999996,0.3793103448275862
3684.9999999999986,0.37831084457771114
3688.999999999998,0.37731134432783614
3695.0000000000014,0.37631184407796103
3700.999999999995,0.37531234382808604
3704.9999999999977,0.374312843578211
3706.999999999998,0.37331334332833593
3706.999999999998,0.3723138430784608
3711.999999999996,0.3713143428285858
3716.9999999999964,0.37031484257871067
3735.9999999999986,0.36931534232883556
3749.0000000000005,0.3683158420789605
3753.9999999999945,0.3673163418290855
3765.999999999994,0.36631684157921046
3775.9999999999955,0.3653173413293354
3778.,0.36431784107946036
3787.9999999999936,0.36331834082958525
3788.999999999999,0.36231884057971026
3806.9999999999986,0.3613193403298352
3826.999999999993,0.36031984007996015
3827.9999999999973,0.35932033983008493
3833.9999999999945,0.35832083958020994
3838.999999999997,0.3573213393303349
3838.999999999997,0.35632183908045983
3846.999999999996,0.3553223388305847
3853.999999999997,0.3543228385807097
3863.,0.3533233383308347
3863.9999999999977,0.35232383808095963
3865.9999999999973,0.3513243378310845
3867.999999999997,0.3503248375812095
3883.9999999999995,0.34932533733133436
3887.9999999999936,0.3483258370814593
3888.999999999997,0.3473263368315842
3889.999999999996,0.3463268365817092
3920.999999999992,0.34532733633183416
3922.9999999999955,0.3443278360819591
3943.999999999995,0.34332833583208405
3950.999999999998,0.34232883558220895
3959.999999999999,0.3413293353323339
3962.9999999999977,0.34032983508245884
3966.9999999999973,0.33933033483258374
3982.999999999994,0.3383308345827087
3991.999999999996,0.3373313343328336
4018.9999999999936,0.3363318340829586
4029.9999999999973,0.33533233383308353
4043.9999999999936,0.3343328335832084
4076.9999999999945,0.3333333333333334
4081.9999999999923,0.3323338330834583
4111.9999999999945,0.3313343328335833
4130.999999999997,0.33033483258370827
4138.999999999992,0.3293353323338331
4153.000000000001,0.32833583208395806
4154.999999999994,0.327336331834083
4162.999999999994,0.32633683158420795
4189.999999999998,0.3253373313343329
4198.999999999998,0.3243378310844578
4220.,0.3233383308345828
4222.999999999994,0.32233883058470775
4238.000000000001,0.3213393303348327
4241.999999999999,0.32033983008495764
4245.000000000001,0.3193403298350824
4246.999999999999,0.31834082958520743
4254.999999999996,0.3173413293353323
4254.999999999996,0.3163418290854573
4258.999999999992,0.3153423288355823
4284.999999999999,0.31434282858570717
4287.9999999999945,0.3133433283358321
4287.9999999999945,0.31234382808595706
4301.999999999994,0.311344327836082
4306.999999999992,0.3103448275862071
4318.999999999995,0.30934532733633197
4358.999999999996,0.30834582708645675
4389.9999999999945,0.30734632683658175
4393.999999999997,0.30634682658670664
4405.999999999998,0.30534732633683165
4405.999999999998,0.3043478260869566
4408.000000000001,0.30334832583708154
4434.999999999998,0.3023488255872065
4436.999999999996,0.3013493253373314
4443.999999999996,0.30034982508745633
4472.999999999997,0.2993503248375813
4479.999999999995,0.2983508245877061
4481.999999999999,0.29735132433783107
4494.999999999999,0.296351824087956
4499.999999999998,0.295352323838081
4509.999999999998,0.29435282358820597
4526.,0.29335332333833086
4560.999999999995,0.29235382308845587
4565.999999999997,0.29135432283858076
4593.,0.29035482258870576
4597.999999999997,0.2893553223388307
4633.999999999998,0.28835582208895555
4641.999999999994,0.28735632183908044
4723.000000000002,0.28635682158920545
4763.9999999999945,0.2853573213393304
4774.999999999995,0.2843578210894553
4778.999999999998,0.28335832083958024
4784.9999999999945,0.28235882058970524
4790.,0.28135932033983013
4812.999999999996,0.2803598200899551
4817.999999999991,0.2793603198400801
4825.,0.27836081959020487
4827.999999999995,0.2773613193403298
4828.999999999998,0.2763618190904548
4843.999999999994,0.2753623188405797
4896.999999999994,0.2743628185907047
4913.9999999999945,0.27336331834082966
4915.000000000002,0.2723638180909546
4919.999999999997,0.27136431784107956
4923.9999999999945,0.27036481759120445
4924.999999999994,0.26936531734132946
4926.000000000002,0.2683658170914544
4926.000000000002,0.26736631684157924
4927.,0.26636681659170414
4948.999999999993,0.2653673163418291
4957.999999999995,0.26436781609195403
5001.999999999996,0.26336831584207904
5016.999999999995,0.262368815592204
5039.999999999996,0.26136931534232893
5061.999999999991,0.2603698150924539
5078.999999999997,0.2593703148425788
5092.999999999995,0.2583708145927037
5130.999999999994,0.25737131434282856
5156.000000000002,0.25637181409295356
5166.9999999999945,0.2553723138430785
5174.999999999999,0.25437281359320346
5183.000000000002,0.25337331334332835
5191.999999999995,0.25237381309345336
5203.999999999997,0.2513743128435783
5204.9999999999945,0.25037481259370326
5205.999999999993,0.24937531234382818
5209.999999999997,0.2483758120939531
5214.000000000001,0.2473763118440779
5225.9999999999945,0.24637681159420294
5231.999999999991,0.24537731134432786
5252.999999999996,0.24437781109445283
5263.999999999994,0.24337831084457778
5272.999999999998,0.24237881059470273
5290.99999999999,0.2413793103448277
5303.999999999997,0.2403798100949526
5317.000000000003,0.23938030984507752
5317.000000000003,0.23838080959520253
5345.999999999993,0.23738130934532733
5346.999999999991,0.23638180909545226
5371.000000000002,0.23538230884557726
5382.9999999999945,0.2343828085957022
5390.9999999999945,0.23338330834582713
5420.999999999997,0.23238380809595205
5432.999999999993,0.231384307846077
5455.999999999995,0.23038480759620197
5460.999999999995,0.2293853073463269
5491.999999999989,0.22838580709645187
5492.999999999989,0.22738630684657682
5546.999999999999,0.22638680659670163
5598.999999999993,0.2253873063468266
5604.999999999998,0.22438780609695155
5605.999999999996,0.22338830584707647
5663.999999999989,0.22238880559720148
5690.999999999993,0.22138930534732637
5699.999999999995,0.22038980509745137
5705.999999999995,0.2193903048475763
5742.999999999998,0.21839080459770124
5743.999999999988,0.2173913043478262
5753.999999999997,0.21639180409795103
5756.999999999995,0.21539230384807598
5759.999999999997,0.21439280359820095
5765.99999999999,0.21339330334832587
5775.9999999999945,0.21239380309845085
5784.999999999995,0.21139430284857574
5785.999999999989,0.21039480259870075
5812.,0.20939530234882567
5826.999999999999,0.2083958020989506
5838.999999999995,0.20739630184907556
5860.999999999991,0.2063968015992004
5930.999999999995,0.20539730134932532
5995.999999999989,0.2043978010994503
6035.999999999996,0.20339830084957525
6070.999999999992,0.20239880059970022
6189.999999999995,0.20139930034982514
6217.999999999996,0.20039980009995012
6222.999999999995,0.19940029985007504
6243.999999999996,0.1984007996002
6244.999999999989,0.19740129935032494
6251.000000000001,0.19640179910044978
6268.999999999995,0.19540229885057472
6325.999999999989,0.1944027986006997
6377.99999999999,0.1934032983508246
6380.999999999993,0.19240379810094954
6436.999999999997,0.19140429785107452
6452.999999999998,0.1904047976011995
6465.999999999991,0.18940529735132441
6527.999999999991,0.1884057971014494
6552.999999999995,0.1874062968515743
6604.999999999994,0.18640679660169923
6608.999999999992,0.18540729635182407
6620.999999999993,0.18440779610194905
6714.999999999987,0.183408295852074
6761.999999999995,0.18240879560219891
6786.999999999989,0.1814092953523239
6796.999999999999,0.18040979510244887
6801.9999999999945,0.1794102948525738
6805.999999999991,0.17841079460269874
6829.999999999996,0.17741129435282368
6847.,0.1764117941029486
6951.999999999993,0.17541229385307347
6977.999999999997,0.1744127936031984
7042.999999999992,0.17341329335332337
7068.999999999991,0.1724137931034483
7073.99999999999,0.17141429285357324
7097.999999999996,0.1704147926036982
7127.,0.1694152923538232
7135.999999999997,0.1684157921039481
7151.999999999999,0.16741629185407308
7175.999999999989,0.166416791604198
7176.999999999996,0.16541729135432284
7193.99999999999,0.1644177911044478
7253.999999999986,0.16341829085457274
7293.999999999991,0.16241879060469772
7328.999999999994,0.16141929035482266
7332.999999999998,0.16041979010494758
7487.999999999999,0.15942028985507253
7508.999999999997,0.1584207896051975
7514.99999999999,0.15742128935532243
7525.999999999991,0.15642178910544738
7541.999999999988,0.15542228885557222
7718.999999999999,0.15442278860569716
7728.999999999996,0.1534232883558221
7737.9999999999945,0.1524237881059471
7773.999999999986,0.151424287856072
7846.9999999999845,0.15042478760619693
7863.999999999991,0.14942528735632193
7929.999999999989,0.14842578710644685
7936.999999999993,0.14742628685657183
7967.999999999997,0.14642678660669672
8006.999999999995,0.14542728635682167
8007.999999999997,0.14442778610694654
8202.999999999995,0.14342828585707149
8232.999999999987,0.14242878560719643
8261.,0.14142928535732135
8293.999999999993,0.14042978510744633
8296.,0.13943028485757128
8363.99999999999,0.1384307846076962
8485.999999999989,0.13743128435782118
8656.999999999993,0.13643178410794612
8739.999999999985,0.13543228385807107
8786.999999999987,0.1344327836081959
8800.000000000002,0.1334332833583209
8800.999999999993,0.13243378310844578
8849.999999999985,0.13143428285857076
8960.99999999999,0.1304347826086957
9023.000000000002,0.1294352823588206
9069.999999999987,0.12843578210894557
9087.999999999995,0.12743628185907055
9107.999999999982,0.12643678160919553
9275.999999999998,0.12543728135932042
9339.999999999984,0.12443778110944527
9339.999999999984,0.12343828085957023
9379.999999999995,0.12243878060969518
9425.999999999989,0.12143928035982013
9473.999999999989,0.12043978010994508
9525.99999999999,0.11944027986007004
9652.999999999984,0.11844077961019496
9655.999999999993,0.11744127936031992
9675.999999999993,0.11644177911044487
9934.999999999987,0.1154422788605698
9938.999999999987,0.11444277861069467
10025.999999999978,0.11344327836081959
10061.999999999985,0.11244377811094455
10179.99999999999,0.11144427786106949
10278.999999999993,0.11044477761119444
10398.999999999993,0.10944527736131937
10489.999999999982,0.10844577711144432
10589.999999999998,0.10744627686156931
10676.999999999995,0.1064467766116942
10679.999999999996,0.10544727636181918
10742.999999999989,0.10444777611194406
10787.999999999984,0.10344827586206895
10832.999999999993,0.1024487756121939
11623.99999999999,0.10144927536231886
11661.99999999999,0.1004497751124438
11680.99999999999,0.09945027486256877
11719.999999999995,0.09845077461269372
11840.999999999985,0.09745127436281868
11865.000000000011,0.09645177411294358
12087.99999999999,0.09545227386306857
12165.000000000002,0.0944527736131935
12228.999999999985,0.09345327336331832
12354.999999999969,0.09245377311344329
12402.999999999995,0.09145427286356825
12547.999999999993,0.09045477261369322
12595.99999999998,0.08945527236381814
12603.000000000004,0.08845577211394309
13002.000000000002,0.08745627186406803
13118.999999999984,0.08645677161419298
13345.99999999999,0.08545727136431795
13565.999999999985,0.08445777111444286
13954.999999999998,0.08345827086456774
14534.000000000002,0.08245877061469267
14608.000000000013,0.08145927036481762
14635.999999999987,0.08045977011494256
14646.99999999999,0.07946026986506753
14718.99999999999,0.07846076961519247
14927.999999999998,0.07746126936531741
15008.99999999999,0.07646176911544235
15042.999999999993,0.07546226886556733
15447.999999999982,0.07446276861569225
15584.999999999964,0.0734632683658171
15703.99999999999,0.07246376811594203
15999.999999999976,0.071464267866067
16362.999999999996,0.07046476761619191
16469.99999999999,0.06946526736631688
16481.999999999956,0.06846576711644185
16665.999999999985,0.06746626686656676
16682.99999999998,0.06646676661669174
16903.,0.06546726636681667
17290.999999999985,0.06446776611694162
17323.99999999998,0.06346826586706644
18171.999999999967,0.062468765617191425
18223.000000000007,0.061469265367316374
18597.999999999978,0.06046976511744132
18743.,0.059470264867566236
19738.000000000007,0.058470764617691205
20166.99999999997,0.057471264367816154
20209.999999999967,0.056471764117941074
20504.00000000002,0.05547226386806606
20718.999999999985,0.05447276361819099
20798.999999999978,0.05347326336831592
21426.,0.05247376311844079
21863.99999999995,0.05147426286856573
22194.999999999967,0.050474762618690674
22319.999999999956,0.04947526236881563
22531.999999999953,0.04847576211894056
22690.999999999964,0.04747626186906551
22727.999999999996,0.046476761619190475
22965.999999999978,0.04547726136931543
23134.999999999975,0.04447776111944036
23169.000000000007,0.04347826086956531
23298.999999999985,0.04247876061969013
23588.999999999978,0.041479260369815106
24051.999999999993,0.04047976011994004
24617.000000000004,0.039480259870064996
26112.999999999996,0.03848075962018995
26319.000000000007,0.03748125937031489
26345.999999999985,0.03648175912043984
27040.999999999978,0.035482258870564796
27690.999999999964,0.034482758620689745
28935.99999999997,0.033483258370814686
29565.999999999964,0.03248375812093951
30227.999999999945,0.03148425787106447
32243.999999999956,0.03048475762118942
32719.999999999953,0.02948525737131437
35995.99999999995,0.028485757121439307
36209.99999999997,0.027486256871564255
39346.99999999996,0.02648675662168921
40768.99999999997,0.02548725637181416
42733.999999999985,0.024487756121939097
48235.999999999905,0.02348825587206406
49340.999999999956,0.02248875562218889
49973.99999999998,0.02148925537231384
51268.00000000001,0.020489755122438794
54527.999999999876,0.019490254872563728
60803.99999999996,0.018490754622688687
62913.999999999956,0.017491254372813635
63523.99999999988,0.016491754122938577
65860.9999999999,0.015492253873063534
66945.99999999984,0.014492753623188468
70141.99999999997,0.013493253373313424
70953.99999999987,0.01249375312343837
72574.99999999997,0.011494252873563215
80382.99999999988,0.010494752623688154
81828.99999999993,0.009495252373813103
95698.99999999984,0.008495752123938053
99643.99999999985,0.007496251874063003
132493.99999999962,0.00649675162418795
159025.99999999956,0.005497251374312894
174589.99999999994,0.004497751124437845
229360.99999999985,0.0034982508745627916
388144.9999999989,0.0024987506246877435
416848.9999999992,0.0014992503748125778
1.098680999999998e6,0.0004997501249375262

==> charts/comp30.csv <==
78548.3720418582,0.9733667150512555
213516.61237642326,0.9340951111787219
580398.3274969652,0.8339857825379012
1.5776862269030227e6,0.7019360869370281
4.2885958016006015e6,0.5629672465046726
1.165761203709667e7,0.4340479444256583
3.168867496366532e7,0.3240308708209181

==> charts/comp4.csv <==
453.99999999999983,0.999000499750125
482.9999999999995,0.9980009995002499
568.9999999999997,0.9970014992503748
600.9999999999995,0.9960019990004998
607.9999999999997,0.9950024987506247
614.9999999999994,0.9940029985007496
640.9999999999998,0.9930034982508745
647.9999999999992,0.9920039980009995
706.9999999999995,0.9910044977511244
708.9999999999993,0.9900049975012494
720.9999999999999,0.9890054972513743
758.9999999999997,0.9880059970014993
784.9999999999995,0.9870064967516242
808.9999999999991,0.9860069965017492
825.9999999999995,0.9850074962518741
835.9999999999998,0.984007996001999
838.9999999999994,0.9830084957521239
842.9999999999993,0.9820089955022488
865.9999999999994,0.9810094952523738
869.9999999999994,0.9800099950024987
878.9999999999997,0.9790104947526237
886.9999999999987,0.9780109945027486
888.9999999999992,0.9770114942528736
897.9999999999993,0.9760119940029985
906.0000000000001,0.9750124937531235
907.9999999999998,0.9740129935032483
922.9999999999989,0.9730134932533733
924.9999999999987,0.9720139930034982
940.9999999999992,0.9710144927536232
972.999999999999,0.9700149925037481
983.9999999999997,0.9690154922538731
985.9999999999995,0.968015992003998
987.9999999999994,0.967016491754123
991.9999999999985,0.9660169915042479
1027.9999999999993,0.9650174912543729
1041.,0.9640179910044977
1067.9999999999995,0.9630184907546226
1075.9999999999993,0.9620189905047476
1082.9999999999989,0.9610194902548725
1088.999999999999,0.9600199900049975
1090.9999999999986,0.9590204897551224
1099.9999999999986,0.9580209895052474
1100.9999999999993,0.9570214892553723
1124.9999999999993,0.9560219890054973
1130.9999999999998,0.9550224887556222
1133.9999999999986,0.9540229885057472
1136.,0.953023488255872
1159.999999999999,0.952023988005997
1163.9999999999993,0.9510244877561219
1164.9999999999984,0.9500249875062469
1177.9999999999986,0.9490254872563718
1177.9999999999986,0.9480259870064968
1179.999999999999,0.9470264867566217
1186.9999999999998,0.9460269865067467
1188.0000000000002,0.9450274862568716
1195.9999999999989,0.9440279860069964
1203.9999999999984,0.9430284857571214
1205.9999999999998,0.9420289855072463
1205.9999999999998,0.9410294852573713
1209.9999999999982,0.9400299850074962
1214.9999999999995,0.9390304847576212
1215.9999999999995,0.9380309845077461
1218.9999999999984,0.9370314842578711
1223.9999999999993,0.936031984007996
1227.999999999999,0.935032483758121
1241.9999999999995,0.9340329835082459
1244.9999999999986,0.9330334832583709
1261.0000000000002,0.9320339830084957
1273.9999999999986,0.9310344827586207
1279.0000000000002,0.9300349825087456
1292.9999999999989,0.9290354822588706
1296.9999999999989,0.9280359820089955
1300.999999999999,0.9270364817591205
1301.9999999999982,0.9260369815092454
1305.9999999999986,0.9250374812593704
1308.,0.9240379810094953
1311.9999999999982,0.9230384807596201
1320.9999999999989,0.9220389805097451
1325.999999999999,0.92103948025987
1328.999999999999,0.920039980009995
1333.9999999999993,0.9190404797601199
1345.999999999999,0.9180409795102449
1345.999999999999,0.9170414792603698
1345.999999999999,0.9160419790104948
1360.999999999999,0.9150424787606197
1363.0000000000002,0.9140429785107447
1366.9999999999984,0.9130434782608696
1373.999999999999,0.9120439780109945
1376.9999999999984,0.9110444777611194
1381.999999999999,0.9100449775112444
1393.9999999999993,0.9090454772613693
1394.9999999999993,0.9080459770114943
1397.999999999999,0.9070464767616192
1402.9999999999995,0.9060469765117442
1406.9999999999995,0.9050474762618691
1415.9999999999984,0.904047976011994
1418.999999999999,0.9030484757621189
1422.9999999999993,0.9020489755122438
1425.9999999999993,0.9010494752623688
1435.,0.9000499750124937
1451.9999999999986,0.8990504747626187
1456.9999999999986,0.8980509745127436
1461.9999999999982,0.8970514742628686
1461.9999999999982,0.8960519740129935
1465.9999999999982,0.8950524737631185
1466.999999999999,0.8940529735132434
1469.9999999999982,0.8930534732633684
1471.0000000000005,0.8920539730134933
1471.0000000000005,0.8910544727636182
1482.999999999999,0.8900549725137431
1484.9999999999995,0.889055472263868
1491.999999999998,0.888055972013993
1494.999999999998,0.887056471764118
1498.9999999999984,0.8860569715142429
1498.9999999999984,0.8850574712643678
1499.9999999999989,0.8840579710144928
1501.999999999999,0.8830584707646177
1503.9999999999998,0.8820589705147426
1504.999999999999,0.8810594702648675
1525.9999999999995,0.8800599700149925
1532.9999999999993,0.8790604697651174
1542.9999999999993,0.8780609695152424
1546.9999999999984,0.8770614692653673
1549.9999999999995,0.8760619690154923
1550.9999999999989,0.8750624687656172
1560.,0.8740629685157422
1565.9999999999989,0.8730634682658671
1566.999999999999,0.8720639680159921
1569.9999999999993,0.871064467766117
1572.9999999999982,0.8700649675162418
1584.9999999999989,0.8690654672663668
1586.9999999999986,0.8680659670164917
1586.9999999999986,0.8670664667666167
1594.9999999999993,0.8660669665167416
1604.999999999999,0.8650674662668666
1607.9999999999998,0.8640679660169915
1614.9999999999984,0.8630684657671164
1618.9999999999995,0.8620689655172413
1624.9999999999984,0.8610694652673663
1625.999999999998,0.8600699650174912
1633.9999999999986,0.8590704647676162
1642.9999999999986,0.8580709645177411
1643.999999999999,0.8570714642678661
1650.9999999999986,0.856071964017991
1659.999999999998,0.855072463768116
1665.9999999999982,0.8540729635182409
1669.9999999999984,0.8530734632683659
1678.9999999999989,0.8520739630184908
1682.999999999998,0.8510744627686158
1689.9999999999995,0.8500749625187406
1691.9999999999984,0.8490754622688655
1696.9999999999984,0.8480759620189905
1698.9999999999989,0.8470764617691154
1699.9999999999989,0.8460769615192404
1699.9999999999989,0.8450774612693653
1702.9999999999995,0.8440779610194903
1703.9999999999986,0.8430784607696152
1704.999999999999,0.8420789605197401
1708.999999999999,0.841079460269865
1709.999999999999,0.84007996001999
1710.9999999999984,0.8390804597701149
1715.9999999999995,0.8380809595202399
1724.9999999999975,0.8370814592703648
1726.9999999999989,0.8360819590204898
1731.999999999999,0.8350824587706147
1735.999999999999,0.8340829585207397
1744.9999999999989,0.8330834582708646
1752.999999999998,0.8320839580209896
1752.999999999998,0.8310844577711145
1761.9999999999975,0.8300849575212395
1766.9999999999982,0.8290854572713643
1790.9999999999984,0.8280859570214892
1796.9999999999993,0.8270864567716142
1796.9999999999993,0.8260869565217391
1803.999999999998,0.8250874562718641
1804.9999999999989,0.824087956021989
1804.9999999999989,0.823088455772114
1804.9999999999989,0.8220889555222388
1805.9999999999982,0.8210894552723638
1806.9999999999984,0.8200899550224887
1808.9999999999984,0.8190904547726137
1810.9999999999989,0.8180909545227386
1813.999999999998,0.8170914542728636
1815.999999999998,0.8160919540229885
1821.0000000000002,0.8150924537731135
1839.9999999999977,0.8140929535232384
1843.9999999999998,0.8130934532733634
1849.9999999999977,0.8120939530234883
1853.9999999999989,0.8110944527736133
1860.9999999999989,0.8100949525237382
1866.9999999999977,0.809095452273863
1872.999999999998,0.808095952023988
1875.999999999999,0.8070964517741129
1879.9999999999989,0.8060969515242379
1879.9999999999989,0.8050974512743628
1881.9999999999986,0.8040979510244878
1889.9999999999986,0.8030984507746127
1889.9999999999986,0.8020989505247377
1903.9999999999984,0.8010994502748625
1905.0000000000002,0.8000999500249875
1918.0000000000002,0.7991004497751124
1926.9999999999982,0.7981009495252374
1938.9999999999989,0.7971014492753623
1945.9999999999982,0.7961019490254873
1946.9999999999984,0.7951024487756122
1947.999999999999,0.7941029485257372
1954.9999999999993,0.7931034482758621
1957.9999999999977,0.792103948025987
1964.9999999999993,0.791104447776112
1966.999999999998,0.790104947526237
1968.9999999999982,0.7891054472763619
1976.9999999999998,0.7881059470264867
1977.9999999999975,0.7871064467766117
1991.9999999999989,0.7861069465267366
1992.9999999999982,0.7851074462768616
1998.9999999999989,0.7841079460269865
2005.9999999999993,0.7831084457771115
2009.9999999999989,0.7821089455272364
2020.9999999999989,0.7811094452773613
2023.,0.7801099450274862
2029.9999999999984,0.7791104447776112
2033.,0.7781109445277361
2037.9999999999984,0.777111444277861
2039.999999999998,0.776111944027986
2044.999999999998,0.775112443778111
2046.9999999999989,0.7741129435282359
2054.999999999998,0.7731134432783608
2056.9999999999995,0.7721139430284858
2065.9999999999986,0.7711144427786107
2071.0000000000005,0.7701149425287357
2071.0000000000005,0.7691154422788606
2073.9999999999995,0.7681159420289855
2076.9999999999977,0.7671164417791104
2080.,0.7661169415292354
2083.9999999999995,0.7651174412793603
2092.9999999999977,0.7641179410294853
2107.999999999999,0.7631184407796102
2111.9999999999977,0.7621189405297352
2115.999999999998,0.7611194402798601
2127.999999999999,0.760119940029985
2136.999999999998,0.7591204397801099
2138.9999999999995,0.7581209395302348
2143.,0.7571214392803598
2143.9999999999995,0.7561219390304847
2146.9999999999986,0.7551224387806097
2149.999999999998,0.7541229385307346
2158.999999999998,0.7531234382808596
2159.999999999997,0.7521239380309845
2164.999999999998,0.7511244377811095
2165.9999999999977,0.7501249375312344
2182.9999999999977,0.7491254372813594
2191.9999999999986,0.7481259370314843
2198.9999999999977,0.7471264367816093
2200.9999999999986,0.7461269365317341
2203.9999999999977,0.7451274362818591
2211.9999999999986,0.744127936031984
2219.9999999999986,0.743128435782109
2223.999999999998,0.7421289355322339
2228.9999999999995,0.7411294352823588
2233.999999999999,0.7401299350324837
2236.,0.7391304347826086
2238.999999999998,0.7381309345327336
2247.999999999998,0.7371314342828585
2251.999999999998,0.7361319340329835
2252.999999999999,0.7351324337831084
2258.9999999999986,0.7341329335332334
2267.9999999999977,0.7331334332833583
2281.9999999999977,0.7321339330334833
2291.9999999999973,0.7311344327836082
2292.9999999999973,0.7301349325337332
2294.9999999999986,0.7291354322838581
2295.9999999999964,0.7281359320339831
2297.9999999999995,0.727136431784108
2303.9999999999995,0.7261369315342329
2342.9999999999964,0.7251374312843578
2345.999999999998,0.7241379310344828
2345.999999999998,0.7231384307846077
2347.999999999998,0.7221389305347327
2384.9999999999995,0.7211394302848576
2391.999999999998,0.7201399300349824
2399.9999999999995,0.7191404297851074
2401.9999999999977,0.7181409295352323
2404.999999999998,0.7171414292853573
2406.999999999999,0.7161419290354822
2406.999999999999,0.7151424287856072
2408.9999999999977,0.7141429285357321
2408.9999999999977,0.7131434282858571
2414.,0.712143928035982
2421.9999999999964,0.711144427786107
2422.999999999999,0.7101449275362319
2428.,0.7091454272863569
2428.9999999999995,0.7081459270364818
2429.9999999999973,0.7071464267866068
2429.9999999999973,0.7061469265367317
2433.999999999997,0.7051474262868566
2435.9999999999995,0.7041479260369815
2439.9999999999964,0.7031484257871065
2453.999999999999,0.7021489255372314
2454.999999999998,0.7011494252873564
2459.9999999999986,0.7001499250374812
2462.999999999998,0.6991504247876061
2469.9999999999977,0.6981509245377311
2471.999999999998,0.697151424287856
2472.9999999999964,0.696151924037981
2481.9999999999986,0.6951524237881059
2485.999999999998,0.6941529235382309
2489.9999999999973,0.6931534232883558
2494.9999999999986,0.6921539230384808
2498.9999999999977,0.6911544227886057
2499.999999999997,0.6901549225387307
2499.999999999997,0.6891554222888556
2502.999999999998,0.6881559220389806
2518.999999999999,0.6871564217891055
2526.999999999997,0.6861569215392305
2532.999999999998,0.6851574212893553
2533.9999999999986,0.6841579210394803
2535.999999999997,0.6831584207896052
2551.9999999999977,0.6821589205397302
2558.9999999999973,0.6811594202898551
2559.9999999999977,0.68015992003998
2564.9999999999995,0.6791604197901049
2568.,0.6781609195402298
2583.999999999999,0.6771614192903548
2587.9999999999964,0.6761619190404797
2588.999999999999,0.6751624187906047
2596.999999999999,0.6741629185407296
2599.,0.6731634182908546
2600.9999999999986,0.6721639180409795
2604.999999999998,0.6711644177911045
2620.999999999998,0.6701649175412294
2623.9999999999964,0.6691654172913544
2626.999999999998,0.6681659170414793
2632.999999999998,0.6671664167916043
2642.999999999997,0.6661669165417292
2647.999999999999,0.6651674162918542
2683.9999999999977,0.664167916041979
2696.999999999998,0.663168415792104
2697.999999999998,0.6621689155422289
2714.999999999998,0.6611694152923538
2716.9999999999995,0.6601699150424788
2719.999999999997,0.6591704147926036
2719.999999999997,0.6581709145427286
2725.9999999999977,0.6571714142928535
2726.9999999999977,0.6561719140429785
2728.,0.6551724137931034
2728.999999999999,0.6541729135432284
2730.,0.6531734132933533
2733.9999999999973,0.6521739130434783
2748.9999999999955,0.6511744127936032
2757.999999999998,0.6501749125437282
2765.,0.6491754122938531
2766.9999999999977,0.6481759120439781
2784.,0.647176411794103
2784.,0.646176911544228
2785.999999999999,0.6451774112943529
2785.999999999999,0.6441779110444777
2785.999999999999,0.6431784107946027
2786.9999999999986,0.6421789105447276
2792.9999999999986,0.6411794102948527
2797.9999999999973,0.6401799100449775
2798.999999999999,0.6391804097951024
2799.9999999999986,0.6381809095452273
2801.,0.6371814092953523
2802.9999999999977,0.6361819090454772
2805.9999999999995,0.6351824087956023
2806.9999999999995,0.6341829085457271
2815.9999999999964,0.6331834082958521
2818.999999999998,0.632183908045977
2826.9999999999995,0.631184407796102
2833.9999999999995,0.6301849075462269
2840.9999999999986,0.6291854072963519
2842.9999999999986,0.6281859070464768
2842.9999999999986,0.6271864067966018
2853.999999999998,0.6261869065467267
2853.999999999998,0.6251874062968517
2856.999999999996,0.6241879060469766
2857.999999999999,0.6231884057971014
2863.9999999999995,0.6221889055472264
2866.999999999998,0.6211894052973513
2866.999999999998,0.6201899050474763
2884.999999999999,0.6191904047976013
2888.9999999999977,0.6181909045477261
2904.9999999999964,0.617191404297851
2905.999999999997,0.616191904047976
2917.9999999999964,0.6151924037981009
2933.9999999999986,0.6141929035482259
2956.9999999999973,0.6131934032983508
2967.9999999999995,0.6121939030484758
2970.9999999999986,0.6111944027986007
2994.0000000000005,0.6101949025487257
3000.999999999998,0.6091954022988506
3008.9999999999964,0.6081959020489756
3015.999999999999,0.6071964017991005
3017.9999999999977,0.6061969015492255
3017.9999999999977,0.6051974012993504
3021.999999999997,0.6041979010494753
3029.9999999999986,0.6031984007996002
3032.9999999999986,0.6021989005497251
3034.,0.6011994002998501
3040.999999999999,0.600199900049975
3048.9999999999977,0.5992003998001
3053.9999999999955,0.5982008995502248
3065.999999999996,0.5972013993003498
3075.,0.5962018990504747
3075.9999999999973,0.5952023988005997
3075.9999999999973,0.5942028985507246
3082.999999999999,0.5932033983008496
3082.999999999999,0.5922038980509745
3084.9999999999986,0.5912043978010995
3086.999999999995,0.5902048975512244
3096.999999999998,0.5892053973013494
3102.999999999994,0.5882058970514743
3102.999999999994,0.5872063968015993
3112.999999999999,0.5862068965517242
3114.999999999994,0.5852073963018491
3136.0000000000005,0.5842078960519742
3143.999999999994,0.583208395802099
3146.999999999999,0.5822088955522239
3156.,0.5812093953023489
3156.9999999999964,0.5802098950524738
3158.9999999999977,0.5792103948025987
3164.9999999999973,0.5782108945527237
3166.999999999995,0.5772113943028485
3182.9999999999964,0.5762118940529736
3184.999999999999,0.5752123938030984
3200.9999999999964,0.5742128935532234
3217.9999999999986,0.5732133933033483
3229.9999999999973,0.5722138930534734
3256.9999999999973,0.5712143928035982
3260.9999999999964,0.5702148925537233
3262.999999999993,0.5692153923038481
3263.999999999995,0.568215892053973
3277.999999999996,0.567216391804098
3285.9999999999977,0.5662168915542231
3288.999999999995,0.5652173913043479
3288.999999999995,0.5642178910544728
3301.9999999999945,0.5632183908045978
3312.9999999999977,0.5622188905547226
3316.999999999997,0.5612193903048476
3324.999999999999,0.5602198900549725
3330.9999999999973,0.5592203898050975
3336.9999999999986,0.5582208895552224
3383.9999999999973,0.5572213893053473
3398.9999999999955,0.5562218890554722
3408.999999999998,0.5552223888055972
3419.9999999999955,0.5542228885557221
3438.0000000000005,0.553223388305847
3456.,0.5522238880559721
3468.999999999996,0.551224387806097
3485.9999999999977,0.5502248875562219
3489.9999999999945,0.5492253873063468
3491.999999999999,0.5482258870564719
3494.999999999993,0.5472263868065967
3512.9999999999964,0.5462268865567218
3536.0000000000014,0.5452273863068468
3536.9999999999945,0.5442278860569716
3545.999999999996,0.5432283858070965
3564.9999999999973,0.5422288855572215
3573.9999999999995,0.5412293853073463
3584.9999999999995,0.5402298850574713
3587.999999999994,0.5392303848075962
3592.9999999999964,0.5382308845577212
3593.999999999999,0.5372313843078461
3599.9999999999964,0.536231884057971
3607.9999999999964,0.5352323838080959
3616.999999999995,0.5342328835582209
3620.999999999997,0.5332333833083458
3635.999999999997,0.5322338830584707
3666.9999999999964,0.5312343828085957
3667.999999999996,0.5302348825587206
3668.9999999999977,0.5292353823088456
3683.999999999995,0.5282358820589705
3703.999999999999,0.5272363818090955
3720.999999999998,0.5262368815592204
3757.9999999999986,0.5252373813093454
3775.9999999999955,0.5242378810594703
3781.9999999999973,0.5232383808095953
3788.999999999999,0.5222388805597202
3816.9999999999936,0.5212393803098451
3817.999999999997,0.52023988005997
3834.9999999999973,0.519240379810095
3863.,0.5182408795602199
3872.9999999999977,0.5172413793103449
3872.9999999999977,0.5162418790604697
3881.9999999999995,0.5152423788105946
3883.9999999999995,0.5142428785607196
3883.9999999999995,0.5132433783108445
3887.000000000001,0.5122438780609695
3887.9999999999936,0.5112443778110944
3901.999999999998,0.5102448775612194
3908.999999999994,0.5092453773113443
3912.9999999999955,0.5082458770614693
3916.999999999993,0.5072463768115942
3916.999999999993,0.5062468765617192
3923.9999999999977,0.5052473763118441
3926.9999999999986,0.5042478760619691
3944.9999999999945,0.503248375812094
3946.9999999999973,0.502248875562219
3960.999999999997,0.5012493753123439
3960.999999999997,0.5002498750624688
3976.9999999999945,0.4992503748125937
3987.9999999999986,0.4982508745627187
3988.999999999997,0.4972513743128436
3989.9999999999973,0.4962518740629686
4034.9999999999936,0.4952523738130935
4040.9999999999955,0.49425287356321845
4057.999999999996,0.4932533733133433
4067.,0.4922538730634683
4118.999999999996,0.49125437281359324
4123.,0.49025487256371814
4138.999999999992,0.4892553723138431
4144.999999999997,0.4882558720639681
4174.9999999999945,0.487256371814093
4186.999999999996,0.48625687156421793
4201.999999999996,0.4852573713143429
4207.999999999995,0.4842578710644678
4213.9999999999945,0.4832583708145928
4226.999999999997,0.48225887056471767
4230.999999999994,0.4812593703148426
4246.999999999999,0.48025987006496756
4251.999999999996,0.4792603698150925
4254.999999999996,0.4782608695652174
4254.999999999996,0.47726136931534235
4256.999999999999,0.47626186906546736
4258.000000000002,0.4752623688155923
4270.999999999997,0.4742628685657172
4294.999999999996,0.4732633683158422
4311.999999999998,0.47226386806596704
4315.999999999997,0.471264367816092
4324.999999999995,0.47026486756621694
4326.999999999993,0.46926536731634183
4335.,0.4682658670664668
4349.999999999996,0.4672663668165917
4355.999999999993,0.4662668665667167
4357.999999999998,0.4652673663168417
4358.999999999996,0.46426786606696663
4375.999999999994,0.4632683658170916
4386.999999999996,0.4622688655672164
4388.999999999995,0.46126936531734136
4409.999999999996,0.4602698650674663
4419.999999999995,0.4592703648175912
4440.999999999992,0.4582708645677162
4450.999999999994,0.4572713643178411
4467.999999999999,0.45627186406796605
4482.9999999999945,0.45527236381809105
4496.999999999996,0.454272863568216
4505.9999999999945,0.4532733633183409
4520.999999999999,0.4522738630684658
4528.999999999994,0.4512743628185907
4538.999999999999,0.45027486256871563
4538.999999999999,0.4492753623188406
4573.999999999996,0.4482758620689655
4580.999999999999,0.44727636181909053
4609.000000000002,0.4462768615692155
4616.999999999998,0.4452773613193404
4620.999999999996,0.4442778610694653
4650.9999999999945,0.44327836081959027
4656.999999999998,0.4422788605697152
4685.999999999998,0.4412793603198401
4695.999999999996,0.440279860069965
4713.999999999996,0.43928035982009
4714.999999999996,0.4382808595702149
4718.999999999991,0.43728135932033985
4728.999999999993,0.43628185907046485
4740.999999999998,0.4352823588205898
4741.999999999998,0.43428285857071475
4752.999999999996,0.4332833583208397
4754.999999999998,0.43228385807096464
4756.999999999993,0.4312843578210895
4770.,0.43028485757121443
4771.000000000002,0.4292853573213393
4777.999999999996,0.42828585707146427
4783.999999999996,0.4272863568215893
4788.,0.42628685657171417
4804.999999999994,0.4252873563218391
4826.999999999994,0.42428785607196406
4839.999999999994,0.423288355822089
4870.999999999994,0.422288855572214
4880.999999999991,0.4212893553223388
4883.999999999992,0.42028985507246375
4892.999999999997,0.41929035482258875
4901.999999999997,0.4182908545727137
4906.999999999995,0.41729135432283865
4909.999999999997,0.4162918540729636
4920.9999999999945,0.41529235382308854
4938.9999999999945,0.4142928535732135
4938.9999999999945,0.41329335332333844
4947.999999999995,0.4122938530734634
4958.999999999993,0.41129435282358817
4976.9999999999945,0.4102948525737132
4997.000000000001,0.40929535232383807
4999.999999999999,0.4082958520739631
5002.9999999999945,0.407296351824088
5005.000000000001,0.4062968515742129
5052.999999999998,0.40529735132433786
5073.999999999997,0.40429785107446287
5083.999999999995,0.40329835082458776
5083.999999999995,0.4022988505747127
5092.999999999995,0.4012993503248377
5109.999999999991,0.4002998500749625
5111.,0.39930034982508744
5124.,0.3983008495752124
5141.999999999996,0.3973013493253374
5169.999999999999,0.3963018490754623
5184.999999999992,0.3953023488255873
5197.9999999999945,0.39430284857571224
5198.99999999999,0.3933033483258372
5202.999999999993,0.39230384807596214
5208.999999999999,0.3913043478260871
5228.999999999993,0.3903048475762119
5235.999999999993,0.38930534732633687
5244.999999999995,0.38830584707646176
5248.999999999995,0.38730634682658677
5250.99999999999,0.3863068465767117
5256.000000000001,0.38530734632683666
5278.999999999997,0.3843078460769616
5279.999999999993,0.38330834582708656
5300.999999999992,0.3823088455772115
5318.999999999989,0.3813093453273364
5345.999999999993,0.38030984507746124
5363.,0.3793103448275862
5387.999999999999,0.37831084457771114
5407.999999999991,0.37731134432783614
5416.999999999991,0.37631184407796103
5438.999999999993,0.37531234382808604
5462.999999999997,0.374312843578211
5493.9999999999945,0.37331334332833593
5529.9999999999945,0.3723138430784608
5533.999999999996,0.3713143428285858
5561.999999999999,0.37031484257871067
5574.999999999998,0.36931534232883556
5577.999999999992,0.3683158420789605
5589.000000000002,0.3673163418290855
5642.999999999998,0.36631684157921046
5654.999999999998,0.3653173413293354
5678.999999999993,0.36431784107946036
5686.999999999992,0.36331834082958525
5711.999999999991,0.36231884057971026
5743.999999999988,0.3613193403298352
5747.999999999992,0.36031984007996015
5755.99999999999,0.35932033983008493
5756.999999999995,0.35832083958020994
5786.999999999997,0.3573213393303349
5840.999999999997,0.35632183908045983
5850.,0.3553223388305847
5863.,0.3543228385807097
5866.99999999999,0.3533233383308347
5894.999999999994,0.35232383808095963
5902.,0.3513243378310845
5919.,0.3503248375812095
5926.999999999993,0.34932533733133436
5932.999999999999,0.3483258370814593
5940.999999999993,0.3473263368315842
5955.999999999998,0.3463268365817092
5960.999999999995,0.34532733633183416
5969.,0.3443278360819591
5973.000000000001,0.34332833583208405
5980.,0.34232883558220895
5997.999999999987,0.3413293353323339
6031.999999999999,0.34032983508245884
6092.999999999991,0.33933033483258374
6101.,0.3383308345827087
6134.999999999996,0.3373313343328336
6137.,0.3363318340829586
6153.999999999997,0.33533233383308353
6171.000000000002,0.3343328335832084
6186.999999999997,0.3333333333333334
6194.999999999997,0.3323338330834583
6199.999999999994,0.3313343328335833
6212.999999999997,0.33033483258370827
6222.999999999995,0.3293353323338331
6257.999999999998,0.32833583208395806
6268.999999999995,0.327336331834083
6288.999999999994,0.32633683158420795
6298.999999999995,0.3253373313343329
6307.999999999998,0.3243378310844578
6365.999999999986,0.3233383308345828
6393.999999999995,0.32233883058470775
6423.999999999994,0.3213393303348327
6439.999999999993,0.32033983008495764
6442.,0.3193403298350824
6448.9999999999945,0.31834082958520743
6501.,0.3173413293353323
6509.999999999996,0.3163418290854573
6534.999999999996,0.3153423288355823
6535.999999999989,0.31434282858570717
6553.999999999991,0.3133433283358321
6593.000000000003,0.31234382808595706
6599.9999999999945,0.311344327836082
6599.9999999999945,0.3103448275862071
6637.999999999992,0.30934532733633197
6639.999999999994,0.30834582708645675
6678.999999999995,0.30734632683658175
6690.999999999994,0.30634682658670664
6761.999999999995,0.30534732633683165
6763.999999999994,0.3043478260869566
6860.999999999996,0.30334832583708154
6862.999999999995,0.3023488255872065
6889.99999999999,0.3013493253373314
6892.999999999991,0.30034982508745633
6946.999999999998,0.2993503248375813
6963.999999999987,0.2983508245877061
6965.999999999999,0.29735132433783107
6966.999999999993,0.296351824087956
6990.999999999997,0.295352323838081
6991.999999999998,0.29435282358820597
6992.9999999999945,0.29335332333833086
6995.999999999997,0.29235382308845587
7002.999999999994,0.29135432283858076
7027.999999999994,0.29035482258870576
7043.999999999997,0.2893553223388307
7069.999999999995,0.28835582208895555
7101.999999999988,0.28735632183908044
7115.999999999997,0.28635682158920545
7189.999999999997,0.2853573213393304
7192.999999999992,0.2843578210894553
7251.99999999999,0.28335832083958024
7260.999999999993,0.28235882058970524
7327.999999999996,0.28135932033983013
7340.000000000001,0.2803598200899551
7347.999999999993,0.2793603198400801
7355.999999999997,0.27836081959020487
7379.999999999991,0.2773613193403298
7456.999999999997,0.2763618190904548
7491.999999999985,0.2753623188405797
7527.,0.2743628185907047
7567.999999999996,0.27336331834082966
7742.999999999995,0.2723638180909546
7752.,0.27136431784107956
7775.999999999988,0.27036481759120445
7829.999999999993,0.26936531734132946
7835.999999999987,0.2683658170914544
7848.999999999994,0.26736631684157924
7850.9999999999945,0.26636681659170414
7916.999999999992,0.2653673163418291
7949.999999999995,0.26436781609195403
7953.999999999991,0.26336831584207904
7973.999999999998,0.262368815592204
7986.9999999999845,0.26136931534232893
8046.999999999997,0.2603698150924539
8065.,0.2593703148425788
8164.999999999997,0.2583708145927037
8204.999999999987,0.25737131434282856
8234.999999999993,0.25637181409295356
8255.000000000002,0.2553723138430785
8363.99999999999,0.25437281359320346
8393.999999999995,0.25337331334332835
8395.000000000002,0.25237381309345336
8419.999999999984,0.2513743128435783
8426.000000000002,0.25037481259370326
8468.999999999998,0.24937531234382818
8474.999999999987,0.2483758120939531
8485.999999999989,0.2473763118440779
8489.999999999995,0.24637681159420294
8500.000000000002,0.24537731134432786
8551.99999999999,0.24437781109445283
8565.999999999984,0.24337831084457778
8572.999999999995,0.24237881059470273
8600.999999999989,0.2413793103448277
8631.999999999995,0.2403798100949526
8636.999999999993,0.23938030984507752
8670.000000000002,0.23838080959520253
8714.999999999984,0.23738130934532733
8790.99999999999,0.23638180909545226
8930.999999999996,0.23538230884557726
8950.999999999993,0.2343828085957022
8961.999999999985,0.23338330834582713
9010.999999999998,0.23238380809595205
9045.999999999996,0.231384307846077
9129.999999999995,0.23038480759620197
9134.999999999998,0.2293853073463269
9137.,0.22838580709645187
9157.999999999989,0.22738630684657682
9217.999999999995,0.22638680659670163
9239.999999999987,0.2253873063468266
9255.999999999989,0.22438780609695155
9341.999999999985,0.22338830584707647
9353.999999999989,0.22238880559720148
9364.999999999987,0.22138930534732637
9408.999999999996,0.22038980509745137
9413.999999999996,0.2193903048475763
9567.999999999995,0.21839080459770124
9569.99999999999,0.2173913043478262
9576.000000000002,0.21639180409795103
9604.999999999998,0.21539230384807598
9689.999999999985,0.21439280359820095
9745.999999999998,0.21339330334832587
9869.999999999987,0.21239380309845085
9944.999999999995,0.21139430284857574
9978.999999999984,0.21039480259870075
10034.999999999985,0.20939530234882567
10049.999999999993,0.2083958020989506
10057.999999999995,0.20739630184907556
10097.999999999984,0.2063968015992004
10148.000000000007,0.20539730134932532
10158.000000000005,0.2043978010994503
10198.999999999982,0.20339830084957525
10372.999999999989,0.20239880059970022
10388.999999999996,0.20139930034982514
10458.999999999989,0.20039980009995012
10464.999999999987,0.19940029985007504
10468.999999999984,0.1984007996002
10552.999999999993,0.19740129935032494
10628.999999999998,0.19640179910044978
10704.999999999978,0.19540229885057472
10798.999999999984,0.1944027986006997
10825.999999999982,0.1934032983508246
10902.99999999999,0.19240379810094954
10925.999999999984,0.19140429785107452
10938.999999999984,0.1904047976011995
10941.,0.18940529735132441
10983.99999999999,0.1884057971014494
11246.000000000002,0.1874062968515743
11249.,0.18640679660169923
11285.999999999996,0.18540729635182407
11323.999999999976,0.18440779610194905
11383.999999999976,0.183408295852074
11454.999999999996,0.18240879560219891
11637.999999999996,0.1814092953523239
11652.999999999982,0.18040979510244887
11668.999999999976,0.1794102948525738
11751.99999999999,0.17841079460269874
11781.99999999999,0.17741129435282368
11839.999999999984,0.1764117941029486
11842.999999999993,0.17541229385307347
11904.999999999984,0.1744127936031984
11996.999999999987,0.17341329335332337
12010.999999999975,0.1724137931034483
12238.,0.17141429285357324
12271.,0.1704147926036982
12358.999999999989,0.1694152923538232
12846.999999999985,0.1684157921039481
12871.999999999996,0.16741629185407308
12945.99999999998,0.166416791604198
12962.00000000001,0.16541729135432284
13106.000000000007,0.1644177911044478
13116.999999999985,0.16341829085457274
13147.,0.16241879060469772
13167.99999999998,0.16141929035482266
13382.999999999995,0.16041979010494758
13581.999999999993,0.15942028985507253
13663.999999999987,0.1584207896051975
13684.999999999985,0.15742128935532243
13739.99999999999,0.15642178910544738
13743.999999999996,0.15542228885557222
13773.99999999999,0.15442278860569716
13807.999999999984,0.1534232883558221
13813.99999999999,0.1524237881059471
13834.999999999987,0.151424287856072
13839.999999999993,0.15042478760619693
13991.999999999996,0.14942528735632193
14085.999999999973,0.14842578710644685
14179.999999999989,0.14742628685657183
14193.999999999998,0.14642678660669672
14233.999999999989,0.14542728635682167
14326.99999999999,0.14442778610694654
14332.999999999984,0.14342828585707149
14337.99999999999,0.14242878560719643
14355.999999999985,0.14142928535732135
14377.999999999995,0.14042978510744633
14443.000000000004,0.13943028485757128
14629.99999999998,0.1384307846076962
14937.999999999998,0.13743128435782118
15030.999999999973,0.13643178410794612
15196.99999999998,0.13543228385807107
15337.999999999996,0.1344327836081959
15456.999999999989,0.1334332833583209
15533.999999999987,0.13243378310844578
15749.,0.13143428285857076
15793.999999999973,0.1304347826086957
15841.99999999997,0.1294352823588206
15893.999999999996,0.12843578210894557
15913.999999999976,0.12743628185907055
16001.999999999998,0.12643678160919553
16145.999999999967,0.12543728135932042
16173.999999999984,0.12443778110944527
16203.999999999982,0.12343828085957023
16258.999999999987,0.12243878060969518
16346.000000000004,0.12143928035982013
16353.999999999982,0.12043978010994508
16593.999999999985,0.11944027986007004
16671.999999999967,0.11844077961019496
16813.,0.11744127936031992
17040.999999999978,0.11644177911044487
17074.999999999985,0.1154422788605698
17232.000000000007,0.11444277861069467
17259.99999999997,0.11344327836081959
17443.999999999996,0.11244377811094455
17477.999999999956,0.11144427786106949
17638.99999999997,0.11044477761119444
17742.999999999978,0.10944527736131937
18346.99999999997,0.10844577711144432
18352.999999999967,0.10744627686156931
18364.999999999993,0.1064467766116942
18517.00000000001,0.10544727636181918
18619.999999999967,0.10444777611194406
18645.999999999953,0.10344827586206895
18669.99999999996,0.1024487756121939
18976.99999999999,0.10144927536231886
19104.999999999985,0.1004497751124438
19177.99999999999,0.09945027486256877
19265.99999999998,0.09845077461269372
19267.999999999985,0.09745127436281868
19379.999999999975,0.09645177411294358
20666.999999999993,0.09545227386306857
20714.000000000015,0.0944527736131935
20861.000000000004,0.09345327336331832
21235.99999999998,0.09245377311344329
21351.99999999999,0.09145427286356825
21431.999999999993,0.09045477261369322
21545.999999999993,0.08945527236381814
22073.999999999953,0.08845577211394309
22113.99999999996,0.08745627186406803
22221.99999999998,0.08645677161419298
22432.999999999964,0.08545727136431795
22622.999999999967,0.08445777111444286
23143.99999999999,0.08345827086456774
23178.999999999978,0.08245877061469267
23417.999999999978,0.08145927036481762
23439.,0.08045977011494256
23878.,0.07946026986506753
23993.999999999978,0.07846076961519247
24003.999999999956,0.07746126936531741
24131.999999999996,0.07646176911544235
24149.99999999997,0.07546226886556733
24585.999999999956,0.07446276861569225
24690.99999999997,0.0734632683658171
25791.99999999995,0.07246376811594203
25925.00000000001,0.071464267866067
26132.999999999975,0.07046476761619191
26299.999999999956,0.06946526736631688
26344.99999999999,0.06846576711644185
26465.99999999997,0.06746626686656676
26702.999999999967,0.06646676661669174
28018.99999999997,0.06546726636681667
28669.999999999924,0.06446776611694162
28886.00000000001,0.06346826586706644
28917.999999999993,0.062468765617191425
29954.999999999964,0.061469265367316374
30301.999999999945,0.06046976511744132
30338.999999999978,0.059470264867566236
30435.000000000004,0.058470764617691205
32919.99999999994,0.057471264367816154
32982.99999999997,0.056471764117941074
33749.00000000001,0.05547226386806606
36193.99999999997,0.05447276361819099
38149.99999999994,0.05347326336831592
39694.99999999998,0.05247376311844079
40498.999999999935,0.05147426286856573
41491.99999999997,0.050474762618690674
42317.99999999991,0.04947526236881563
43547.9999999999,0.04847576211894056
43947.99999999997,0.04747626186906551
43996.999999999935,0.046476761619190475
44856.000000000015,0.04547726136931543
44916.99999999989,0.04447776111944036
45065.999999999985,0.04347826086956531
45936.99999999994,0.04247876061969013
46019.00000000001,0.041479260369815106
46927.99999999992,0.04047976011994004
47217.99999999998,0.039480259870064996
48905.999999999985,0.03848075962018995
49744.999999999905,0.03748125937031489
52063.99999999998,0.03648175912043984
54752.99999999989,0.035482258870564796
55645.000000000015,0.034482758620689745
56187.99999999995,0.033483258370814686
59832.99999999989,0.03248375812093951
60532.99999999994,0.03148425787106447
61343.99999999988,0.03048475762118942
61480.999999999985,0.02948525737131437
61911.99999999982,0.028485757121439307
63509.999999999825,0.027486256871564255
65313.00000000001,0.02648675662168921
66198.99999999993,0.02548725637181416
67845.99999999994,0.024487756121939097
69981.99999999996,0.02348825587206406
70206.99999999993,0.02248875562218889
71349.00000000004,0.02148925537231384
74797.9999999999,0.020489755122438794
78752.99999999996,0.019490254872563728
81402.99999999991,0.018490754622688687
85137.99999999994,0.017491254372813635
88126.99999999988,0.016491754122938577
89325.99999999983,0.015492253873063534
90087.00000000004,0.014492753623188468
91948.99999999988,0.013493253373313424
101688.99999999996,0.01249375312343837
102103.9999999999,0.011494252873563215
104205.,0.010494752623688154
107017.99999999985,0.009495252373813103
108264.99999999977,0.008495752123938053
108744.9999999999,0.007496251874063003
110271.9999999999,0.00649675162418795
142070.99999999974,0.005497251374312894
191036.99999999965,0.004497751124437845
193508.9999999997,0.0034982508745627916
197078.99999999994,0.0024987506246877435
472070.99999999953,0.0014992503748125778
597495.9999999993,0.0004997501249375262

==> charts/comp5.csv <==
620.,0.999000499750125
717.9999999999997,0.9980009995002499
778.9999999999998,0.9970014992503748
857.9999999999997,0.9960019990004998
870.9999999999994,0.9950024987506247
893.9999999999986,0.9940029985007496
908.999999999999,0.9930034982508745
945.9999999999991,0.9920039980009995
950.9999999999998,0.9910044977511244
957.9999999999992,0.9900049975012494
978.0000000000002,0.9890054972513743
981.9999999999995,0.9880059970014993
1004.9999999999992,0.9870064967516242
1009.9999999999991,0.9860069965017492
1024.9999999999995,0.9850074962518741
1064.9999999999984,0.984007996001999
1075.9999999999993,0.9830084957521239
1076.9999999999998,0.9820089955022488
1090.9999999999986,0.9810094952523738
1096.0000000000002,0.9800099950024987
1096.0000000000002,0.9790104947526237
1100.9999999999993,0.9780109945027486
1116.9999999999995,0.9770114942528736
1124.9999999999993,0.9760119940029985
1126.9999999999998,0.9750124937531235
1130.9999999999998,0.9740129935032483
1142.9999999999984,0.9730134932533733
1147.9999999999993,0.9720139930034982
1148.9999999999995,0.9710144927536232
1149.999999999999,0.9700149925037481
1150.9999999999995,0.9690154922538731
1152.9999999999986,0.968015992003998
1208.,0.967016491754123
1231.9999999999993,0.9660169915042479
1266.999999999999,0.9650174912543729
1325.999999999999,0.9640179910044977
1331.0000000000002,0.9630184907546226
1336.9999999999993,0.9620189905047476
1351.9999999999989,0.9610194902548725
1370.9999999999984,0.9600199900049975
1375.9999999999984,0.9590204897551224
1385.9999999999998,0.9580209895052474
1385.9999999999998,0.9570214892553723
1391.9999999999998,0.9560219890054973
1423.9999999999993,0.9550224887556222
1430.999999999999,0.9540229885057472
1447.9999999999993,0.953023488255872
1455.9999999999986,0.952023988005997
1484.9999999999995,0.9510244877561219
1485.9999999999993,0.9500249875062469
1505.9999999999986,0.9490254872563718
1520.9999999999993,0.9480259870064968
1532.9999999999993,0.9470264867566217
1543.9999999999995,0.9460269865067467
1560.9999999999986,0.9450274862568716
1564.9999999999993,0.9440279860069964
1591.9999999999995,0.9430284857571214
1600.9999999999986,0.9420289855072463
1604.999999999999,0.9410294852573713
1606.999999999998,0.9400299850074962
1608.999999999999,0.9390304847576212
1613.9999999999995,0.9380309845077461
1617.9999999999984,0.9370314842578711
1641.9999999999982,0.936031984007996
1658.9999999999975,0.935032483758121
1677.999999999999,0.9340329835082459
1700.9999999999984,0.9330334832583709
1717.9999999999989,0.9320339830084957
1758.9999999999977,0.9310344827586207
1764.9999999999989,0.9300349825087456
1797.9999999999982,0.9290354822588706
1805.9999999999982,0.9280359820089955
1826.999999999998,0.9270364817591205
1840.999999999999,0.9260369815092454
1841.9999999999993,0.9250374812593704
1845.999999999998,0.9240379810094953
1863.9999999999984,0.9230384807596201
1886.9999999999975,0.9220389805097451
1894.999999999999,0.92103948025987
1909.,0.920039980009995
1914.9999999999982,0.9190404797601199
1931.9999999999986,0.9180409795102449
1935.999999999998,0.9170414792603698
1939.9999999999998,0.9160419790104948
1943.9999999999984,0.9150424787606197
1945.9999999999982,0.9140429785107447
1947.999999999999,0.9130434782608696
1947.999999999999,0.9120439780109945
1961.9999999999984,0.9110444777611194
1964.9999999999993,0.9100449775112444
1970.9999999999982,0.9090454772613693
1974.9999999999993,0.9080459770114943
1976.9999999999998,0.9070464767616192
1985.9999999999995,0.9060469765117442
1999.9999999999982,0.9050474762618691
2051.999999999998,0.904047976011994
2074.9999999999986,0.9030484757621189
2103.9999999999995,0.9020489755122438
2120.9999999999973,0.9010494752623688
2122.9999999999977,0.9000499750124937
2124.9999999999977,0.8990504747626187
2144.9999999999986,0.8980509745127436
2156.9999999999977,0.8970514742628686
2157.999999999998,0.8960519740129935
2165.9999999999977,0.8950524737631185
2172.999999999998,0.8940529735132434
2174.999999999998,0.8930534732633684
2185.999999999998,0.8920539730134933
2186.999999999999,0.8910544727636182
2188.999999999998,0.8900549725137431
2191.9999999999986,0.889055472263868
2195.999999999998,0.888055972013993
2203.9999999999977,0.887056471764118
2204.9999999999977,0.8860569715142429
2210.999999999998,0.8850574712643678
2210.999999999998,0.8840579710144928
2222.,0.8830584707646177
2226.9999999999973,0.8820589705147426
2233.999999999999,0.8810594702648675
2238.999999999998,0.8800599700149925
2247.999999999998,0.8790604697651174
2255.9999999999977,0.8780609695152424
2264.9999999999995,0.8770614692653673
2272.999999999998,0.8760619690154923
2272.999999999998,0.8750624687656172
2278.999999999999,0.8740629685157422
2283.9999999999964,0.8730634682658671
2285.999999999997,0.8720639680159921
2293.9999999999977,0.871064467766117
2308.999999999998,0.8700649675162418
2312.0000000000005,0.8690654672663668
2319.9999999999986,0.8680659670164917
2320.999999999999,0.8670664667666167
2322.999999999999,0.8660669665167416
2331.,0.8650674662668666
2331.999999999998,0.8640679660169915
2341.999999999997,0.8630684657671164
2342.9999999999964,0.8620689655172413
2349.9999999999977,0.8610694652673663
2354.9999999999973,0.8600699650174912
2362.9999999999977,0.8590704647676162
2379.999999999997,0.8580709645177411
2411.9999999999977,0.8570714642678661
2437.999999999997,0.856071964017991
2438.9999999999973,0.855072463768116
2439.9999999999964,0.8540729635182409
2448.9999999999995,0.8530734632683659
2451.999999999998,0.8520739630184908
2459.9999999999986,0.8510744627686158
2459.9999999999986,0.8500749625187406
2463.999999999999,0.8490754622688655
2484.9999999999986,0.8480759620189905
2490.9999999999986,0.8470764617691154
2492.9999999999973,0.8460769615192404
2500.9999999999977,0.8450774612693653
2501.9999999999964,0.8440779610194903
2504.999999999998,0.8430784607696152
2517.999999999998,0.8420789605197401
2530.9999999999977,0.841079460269865
2531.9999999999986,0.84007996001999
2531.9999999999986,0.8390804597701149
2542.999999999998,0.8380809595202399
2542.999999999998,0.8370814592703648
2543.9999999999977,0.8360819590204898
2549.9999999999964,0.8350824587706147
2565.9999999999995,0.8340829585207397
2583.999999999999,0.8330834582708646
2611.9999999999977,0.8320839580209896
2626.999999999998,0.8310844577711145
2658.9999999999973,0.8300849575212395
2668.9999999999973,0.8290854572713643
2672.9999999999986,0.8280859570214892
2677.9999999999973,0.8270864567716142
2681.999999999997,0.8260869565217391
2690.9999999999986,0.8250874562718641
2697.999999999998,0.824087956021989
2709.9999999999977,0.823088455772114
2722.9999999999977,0.8220889555222388
2731.999999999999,0.8210894552723638
2735.9999999999973,0.8200899550224887
2736.9999999999973,0.8190904547726137
2747.9999999999986,0.8180909545227386
2751.9999999999973,0.8170914542728636
2767.9999999999964,0.8160919540229885
2768.9999999999977,0.8150924537731135
2779.999999999997,0.8140929535232384
2781.999999999999,0.8130934532733634
2785.999999999999,0.8120939530234883
2789.999999999999,0.8110944527736133
2807.999999999997,0.8100949525237382
2827.999999999996,0.809095452273863
2842.9999999999986,0.808095952023988
2850.9999999999964,0.8070964517741129
2861.9999999999986,0.8060969515242379
2863.9999999999995,0.8050974512743628
2878.9999999999995,0.8040979510244878
2879.999999999998,0.8030984507746127
2881.9999999999977,0.8020989505247377
2884.,0.8010994502748625
2900.999999999998,0.8000999500249875
2901.999999999998,0.7991004497751124
2906.999999999997,0.7981009495252374
2909.9999999999977,0.7971014492753623
2913.9999999999977,0.7961019490254873
2920.9999999999977,0.7951024487756122
2951.9999999999973,0.7941029485257372
2972.9999999999977,0.7931034482758621
2977.9999999999986,0.792103948025987
2978.999999999997,0.791104447776112
2991.999999999996,0.790104947526237
2995.999999999999,0.7891054472763619
3001.9999999999995,0.7881059470264867
3011.9999999999945,0.7871064467766117
3027.9999999999977,0.7861069465267366
3034.,0.7851074462768616
3039.9999999999945,0.7841079460269865
3048.9999999999977,0.7831084457771115
3054.999999999995,0.7821089455272364
3067.999999999999,0.7811094452773613
3070.0000000000005,0.7801099450274862
3075.9999999999973,0.7791104447776112
3080.999999999996,0.7781109445277361
3081.9999999999986,0.777111444277861
3088.9999999999986,0.776111944027986
3106.0000000000014,0.775112443778111
3115.999999999997,0.7741129435282359
3126.,0.7731134432783608
3133.9999999999955,0.7721139430284858
3141.999999999998,0.7711144427786107
3142.9999999999945,0.7701149425287357
3156.,0.7691154422788606
3160.9999999999977,0.7681159420289855
3167.9999999999973,0.7671164417791104
3168.999999999997,0.7661169415292354
3175.999999999999,0.7651174412793603
3182.0000000000014,0.7641179410294853
3190.999999999999,0.7631184407796102
3191.999999999996,0.7621189405297352
3195.,0.7611194402798601
3197.9999999999995,0.760119940029985
3224.9999999999945,0.7591204397801099
3229.9999999999973,0.7581209395302348
3229.9999999999973,0.7571214392803598
3231.999999999996,0.7561219390304847
3250.9999999999986,0.7551224387806097
3263.999999999995,0.7541229385307346
3283.999999999997,0.7531234382808596
3296.999999999994,0.7521239380309845
3301.9999999999945,0.7511244377811095
3303.9999999999955,0.7501249375312344
3307.0000000000005,0.7491254372813594
3312.9999999999977,0.7481259370314843
3336.9999999999986,0.7471264367816093
3365.9999999999964,0.7461269365317341
3366.999999999995,0.7451274362818591
3370.999999999995,0.744127936031984
3371.9999999999945,0.743128435782109
3371.9999999999945,0.7421289355322339
3371.9999999999945,0.7411294352823588
3381.9999999999964,0.7401299350324837
3404.999999999996,0.7391304347826086
3405.9999999999964,0.7381309345327336
3409.9999999999986,0.7371314342828585
3418.999999999999,0.7361319340329835
3423.999999999996,0.7351324337831084
3426.9999999999945,0.7341329335332334
3438.0000000000005,0.7331334332833583
3467.999999999998,0.7321339330334833
3481.0000000000005,0.7311344327836082
3489.9999999999945,0.7301349325337332
3516.9999999999964,0.7291354322838581
3524.9999999999973,0.7281359320339831
3527.999999999995,0.727136431784108
3546.9999999999973,0.7261369315342329
3555.9999999999977,0.7251374312843578
3557.999999999998,0.7241379310344828
3567.999999999998,0.7231384307846077
3586.9999999999973,0.7221389305347327
3600.9999999999986,0.7211394302848576
3607.000000000001,0.7201399300349824
3630.9999999999955,0.7191404297851074
3656.9999999999964,0.7181409295352323
3672.999999999995,0.7171414292853573
3690.9999999999973,0.7161419290354822
3695.9999999999955,0.7151424287856072
3717.999999999995,0.7141429285357321
3724.999999999995,0.7131434282858571
3743.999999999999,0.712143928035982
3765.999999999994,0.711144427786107
3770.9999999999936,0.7101449275362319
3770.9999999999936,0.7091454272863569
3785.999999999998,0.7081459270364818
3786.999999999999,0.7071464267866068
3795.9999999999945,0.7061469265367317
3796.9999999999955,0.7051474262868566
3798.9999999999977,0.7041479260369815
3814.999999999994,0.7031484257871065
3816.9999999999936,0.7021489255372314
3818.999999999997,0.7011494252873564
3821.999999999993,0.7001499250374812
3834.9999999999973,0.6991504247876061
3841.9999999999964,0.6981509245377311
3842.999999999997,0.697151424287856
3842.999999999997,0.696151924037981
3842.999999999997,0.6951524237881059
3843.9999999999964,0.6941529235382309
3845.9999999999964,0.6931534232883558
3860.999999999997,0.6921539230384808
3867.999999999997,0.6911544227886057
3872.9999999999977,0.6901549225387307
3878.999999999994,0.6891554222888556
3891.999999999997,0.6881559220389806
3897.9999999999964,0.6871564217891055
3898.999999999997,0.6861569215392305
3908.000000000001,0.6851574212893553
3913.9999999999977,0.6841579210394803
3916.999999999993,0.6831584207896052
3944.9999999999945,0.6821589205397302
3950.999999999998,0.6811594202898551
3951.9999999999945,0.68015992003998
3965.9999999999973,0.6791604197901049
4001.9999999999955,0.6781609195402298
4013.9999999999995,0.6771614192903548
4025.9999999999977,0.6761619190404797
4059.9999999999973,0.6751624187906047
4081.9999999999923,0.6741629185407296
4082.9999999999986,0.6731634182908546
4102.999999999996,0.6721639180409795
4110.999999999997,0.6711644177911045
4113.999999999995,0.6701649175412294
4123.,0.6691654172913544
4154.999999999994,0.6681659170414793
4172.999999999995,0.6671664167916043
4184.999999999999,0.6661669165417292
4187.999999999996,0.6651674162918542
4190.999999999995,0.664167916041979
4192.999999999994,0.663168415792104
4199.999999999999,0.6621689155422289
4203.999999999996,0.6611694152923538
4203.999999999996,0.6601699150424788
4220.,0.6591704147926036
4224.999999999994,0.6581709145427286
4233.000000000002,0.6571714142928535
4247.999999999996,0.6561719140429785
4264.999999999997,0.6551724137931034
4282.999999999995,0.6541729135432284
4283.999999999998,0.6531734132933533
4284.999999999999,0.6521739130434783
4285.999999999995,0.6511744127936032
4290.999999999993,0.6501749125437282
4291.999999999996,0.6491754122938531
4305.999999999994,0.6481759120439781
4325.999999999996,0.647176411794103
4330.999999999998,0.646176911544228
4339.999999999996,0.6451774112943529
4350.999999999994,0.6441779110444777
4352.999999999998,0.6431784107946027
4357.999999999998,0.6421789105447276
4375.999999999994,0.6411794102948527
4380.999999999992,0.6401799100449775
4389.9999999999945,0.6391804097951024
4397.999999999992,0.6381809095452273
4444.999999999995,0.6371814092953523
4447.999999999997,0.6361819090454772
4455.999999999997,0.6351824087956023
4466.9999999999945,0.6341829085457271
4478.999999999995,0.6331834082958521
4481.999999999999,0.632183908045977
4486.999999999999,0.631184407796102
4498.9999999999945,0.6301849075462269
4506.999999999995,0.6291854072963519
4513.999999999997,0.6281859070464768
4519.000000000001,0.6271864067966018
4521.999999999993,0.6261869065467267
4531.999999999998,0.6251874062968517
4545.999999999996,0.6241879060469766
4552.999999999998,0.6231884057971014
4571.999999999999,0.6221889055472264
4575.000000000002,0.6211894052973513
4614.000000000002,0.6201899050474763
4623.999999999997,0.6191904047976013
4636.999999999999,0.6181909045477261
4642.999999999998,0.617191404297851
4645.999999999994,0.616191904047976
4677.999999999993,0.6151924037981009
4683.9999999999945,0.6141929035482259
4691.999999999997,0.6131934032983508
4693.999999999999,0.6121939030484758
4696.999999999996,0.6111944027986007
4699.999999999991,0.6101949025487257
4699.999999999991,0.6091954022988506
4702.000000000001,0.6081959020489756
4705.999999999998,0.6071964017991005
4708.000000000001,0.6061969015492255
4713.999999999996,0.6051974012993504
4719.999999999997,0.6041979010494753
4744.999999999996,0.6031984007996002
4784.9999999999945,0.6021989005497251
4785.999999999999,0.6011994002998501
4790.999999999993,0.600199900049975
4803.999999999991,0.5992003998001
4803.999999999991,0.5982008995502248
4809.000000000002,0.5972013993003498
4823.999999999995,0.5962018990504747
4825.,0.5952023988005997
4884.999999999994,0.5942028985507246
4886.999999999996,0.5932033983008496
4923.9999999999945,0.5922038980509745
4924.999999999994,0.5912043978010995
4933.,0.5902048975512244
4933.,0.5892053973013494
4939.999999999996,0.5882058970514743
4989.999999999998,0.5872063968015993
4997.000000000001,0.5862068965517242
5030.999999999997,0.5852073963018491
5057.999999999998,0.5842078960519742
5073.000000000001,0.583208395802099
5090.,0.5822088955522239
5093.999999999999,0.5812093953023489
5103.999999999991,0.5802098950524738
5119.999999999995,0.5792103948025987
5127.999999999989,0.5782108945527237
5128.999999999996,0.5772113943028485
5141.,0.5762118940529736
5150.9999999999945,0.5752123938030984
5152.999999999994,0.5742128935532234
5175.999999999994,0.5732133933033483
5215.999999999991,0.5722138930534734
5217.999999999994,0.5712143928035982
5221.999999999994,0.5702148925537233
5234.000000000001,0.5692153923038481
5286.999999999996,0.568215892053973
5289.999999999994,0.567216391804098
5320.9999999999945,0.5662168915542231
5343.999999999993,0.5652173913043479
5346.999999999991,0.5642178910544728
5348.999999999995,0.5632183908045978
5356.9999999999945,0.5622188905547226
5371.000000000002,0.5612193903048476
5376.999999999993,0.5602198900549725
5400.000000000001,0.5592203898050975
5406.999999999993,0.5582208895552224
5413.999999999994,0.5572213893053473
5420.999999999997,0.5562218890554722
5429.000000000002,0.5552223888055972
5434.999999999991,0.5542228885557221
5440.,0.553223388305847
5456.999999999988,0.5522238880559721
5457.999999999998,0.551224387806097
5470.999999999998,0.5502248875562219
5482.999999999994,0.5492253873063468
5505.999999999995,0.5482258870564719
5508.999999999998,0.5472263868065967
5564.999999999993,0.5462268865567218
5572.999999999996,0.5452273863068468
5589.999999999998,0.5442278860569716
5611.,0.5432283858070965
5624.99999999999,0.5422288855572215
5636.999999999994,0.5412293853073463
5685.999999999992,0.5402298850574713
5691.999999999993,0.5392303848075962
5698.999999999998,0.5382308845577212
5768.99999999999,0.5372313843078461
5778.999999999996,0.536231884057971
5786.999999999997,0.5352323838080959
5848.999999999994,0.5342328835582209
5867.999999999992,0.5332333833083458
5879.999999999988,0.5322338830584707
5884.999999999993,0.5312343828085957
5889.999999999998,0.5302348825587206
5902.9999999999945,0.5292353823088456
5903.999999999995,0.5282358820589705
5917.999999999988,0.5272363818090955
5923.999999999996,0.5262368815592204
5928.,0.5252373813093454
5944.999999999998,0.5242378810594703
6026.999999999998,0.5232383808095953
6037.999999999997,0.5222388805597202
6063.999999999988,0.5212393803098451
6065.999999999998,0.52023988005997
6072.999999999992,0.519240379810095
6114.999999999994,0.5182408795602199
6174.999999999993,0.5172413793103449
6180.,0.5162418790604697
6189.999999999995,0.5152423788105946
6194.999999999997,0.5142428785607196
6219.9999999999945,0.5132433783108445
6223.999999999997,0.5122438780609695
6247.999999999991,0.5112443778110944
6278.99999999999,0.5102448775612194
6285.99999999999,0.5092453773113443
6292.9999999999945,0.5082458770614693
6375.9999999999945,0.5072463768115942
6377.99999999999,0.5062468765617192
6378.999999999997,0.5052473763118441
6402.999999999991,0.5042478760619691
6410.999999999991,0.503248375812094
6420.999999999997,0.502248875562219
6421.999999999998,0.5012493753123439
6433.000000000003,0.5002498750624688
6436.999999999997,0.4992503748125937
6445.999999999994,0.4982508745627187
6489.000000000004,0.4972513743128436
6494.999999999996,0.4962518740629686
6496.999999999994,0.4952523738130935
6498.999999999999,0.49425287356321845
6563.000000000002,0.4932533733133433
6563.999999999999,0.4922538730634683
6629.999999999987,0.49125437281359324
6633.9999999999945,0.49025487256371814
6664.999999999994,0.4892553723138431
6670.999999999998,0.4882558720639681
6692.99999999999,0.487256371814093
6697.,0.48625687156421793
6828.,0.4852573713143429
6831.999999999993,0.4842578710644678
6843.999999999995,0.4832583708145928
6843.999999999995,0.48225887056471767
6849.999999999991,0.4812593703148426
6859.999999999991,0.48025987006496756
6866.999999999995,0.4792603698150925
6871.999999999997,0.4782608695652174
6873.000000000002,0.47726136931534235
6897.999999999999,0.47626186906546736
6919.000000000001,0.4752623688155923
6934.999999999997,0.4742628685657172
6942.999999999997,0.4732633683158422
6943.999999999991,0.47226386806596704
6948.000000000002,0.471264367816092
6961.999999999995,0.47026486756621694
6971.999999999996,0.46926536731634183
6998.999999999989,0.4682658670664668
7009.,0.4672663668165917
7014.999999999996,0.4662668665667167
7038.999999999986,0.4652673663168417
7109.999999999997,0.46426786606696663
7120.9999999999945,0.4632683658170916
7130.999999999991,0.4622688655672164
7140.999999999987,0.46126936531734136
7152.999999999995,0.4602698650674663
7154.9999999999945,0.4592703648175912
7175.999999999989,0.4582708645677162
7195.99999999999,0.4572713643178411
7199.999999999994,0.45627186406796605
7202.9999999999945,0.45527236381809105
7233.999999999991,0.454272863568216
7293.999999999991,0.4532733633183409
7303.999999999998,0.4522738630684658
7315.9999999999945,0.4512743628185907
7331.999999999994,0.45027486256871563
7378.999999999998,0.4492753623188406
7399.999999999994,0.4482758620689655
7401.999999999991,0.44727636181909053
7476.9999999999945,0.4462768615692155
7481.99999999999,0.4452773613193404
7515.999999999998,0.4442778610694653
7527.999999999996,0.44327836081959027
7539.999999999988,0.4422788605697152
7547.999999999993,0.4412793603198401
7548.999999999992,0.440279860069965
7561.9999999999945,0.43928035982009
7581.999999999988,0.4382808595702149
7592.999999999996,0.43728135932033985
7606.999999999999,0.43628185907046485
7636.999999999992,0.4352823588205898
7646.,0.43428285857071475
7678.999999999996,0.4332833583208397
7688.999999999991,0.43228385807096464
7688.999999999991,0.4312843578210895
7730.000000000001,0.43028485757121443
7841.9999999999845,0.4292853573213393
7844.999999999993,0.42828585707146427
7863.999999999991,0.4272863568215893
7878.9999999999945,0.42628685657171417
7885.9999999999945,0.4252873563218391
7909.99999999999,0.42428785607196406
7954.999999999993,0.423288355822089
7977.9999999999945,0.422288855572214
7983.999999999993,0.4212893553223388
8001.999999999997,0.42028985507246375
8011.,0.41929035482258875
8057.99999999999,0.4182908545727137
8076.999999999991,0.41729135432283865
8145.999999999996,0.4162918540729636
8178.999999999988,0.41529235382308854
8186.999999999992,0.4142928535732135
8257.999999999987,0.41329335332333844
8290.999999999985,0.4122938530734634
8293.000000000002,0.41129435282358817
8317.999999999989,0.4102948525737132
8346.999999999989,0.40929535232383807
8350.999999999996,0.4082958520739631
8452.000000000002,0.407296351824088
8452.999999999993,0.4062968515742129
8453.999999999995,0.40529735132433786
8455.999999999985,0.40429785107446287
8485.,0.40329835082458776
8514.999999999996,0.4022988505747127
8520.99999999999,0.4012993503248377
8526.,0.4002998500749625
8540.999999999993,0.39930034982508744
8546.999999999985,0.3983008495752124
8551.99999999999,0.3973013493253374
8552.999999999993,0.3963018490754623
8570.99999999999,0.3953023488255873
8609.999999999996,0.39430284857571224
8611.999999999987,0.3933033483258372
8659.999999999985,0.39230384807596214
8682.999999999993,0.3913043478260871
8709.000000000002,0.3903048475762119
8723.999999999985,0.38930534732633687
8732.999999999989,0.38830584707646176
8732.999999999989,0.38730634682658677
8761.999999999985,0.3863068465767117
8798.999999999993,0.38530734632683666
8809.999999999987,0.3843078460769616
8830.999999999998,0.38330834582708656
8855.999999999985,0.3823088455772115
8945.999999999995,0.3813093453273364
8947.999999999996,0.38030984507746124
8961.999999999985,0.3793103448275862
8969.000000000004,0.37831084457771114
9003.999999999985,0.37731134432783614
9035.999999999996,0.37631184407796103
9066.999999999989,0.37531234382808604
9075.999999999993,0.374312843578211
9091.999999999995,0.37331334332833593
9145.999999999998,0.3723138430784608
9153.999999999989,0.3713143428285858
9183.,0.37031484257871067
9233.999999999998,0.36931534232883556
9257.99999999999,0.3683158420789605
9296.000000000004,0.3673163418290855
9318.999999999987,0.36631684157921046
9353.999999999989,0.3653173413293354
9369.999999999989,0.36431784107946036
9382.999999999984,0.36331834082958525
9382.999999999984,0.36231884057971026
9388.,0.3613193403298352
9388.,0.36031984007996015
9431.999999999996,0.35932033983008493
9432.999999999998,0.35832083958020994
9481.000000000004,0.3573213393303349
9557.999999999996,0.35632183908045983
9568.99999999999,0.3553223388305847
9590.999999999985,0.3543228385807097
9607.999999999984,0.3533233383308347
9620.999999999995,0.35232383808095963
9667.999999999993,0.3513243378310845
9677.999999999996,0.3503248375812095
9714.999999999998,0.34932533733133436
9785.999999999995,0.3483258370814593
9793.999999999989,0.3473263368315842
9856.999999999996,0.3463268365817092
9863.000000000002,0.34532733633183416
9874.999999999995,0.3443278360819591
9918.999999999989,0.34332833583208405
9949.000000000002,0.34232883558220895
9951.000000000005,0.3413293353323339
9958.999999999987,0.34032983508245884
9980.999999999989,0.33933033483258374
9993.999999999982,0.3383308345827087
10009.999999999993,0.3373313343328336
10026.999999999993,0.3363318340829586
10118.999999999982,0.33533233383308353
10150.999999999985,0.3343328335832084
10152.999999999995,0.3333333333333334
10162.99999999999,0.3323338330834583
10263.999999999989,0.3313343328335833
10264.999999999987,0.33033483258370827
10324.000000000004,0.3293353323338331
10340.,0.32833583208395806
10343.999999999985,0.327336331834083
10408.000000000007,0.32633683158420795
10544.999999999978,0.3253373313343329
10573.999999999995,0.3243378310844578
10624.999999999976,0.3233383308345828
10646.999999999996,0.32233883058470775
10668.999999999985,0.3213393303348327
10670.999999999976,0.32033983008495764
10726.999999999982,0.3193403298350824
10738.999999999984,0.31834082958520743
10751.999999999998,0.3173413293353323
10772.999999999995,0.3163418290854573
10798.999999999984,0.3153423288355823
10933.999999999995,0.31434282858570717
11019.999999999987,0.3133433283358321
11068.999999999984,0.31234382808595706
11138.999999999982,0.311344327836082
11206.999999999993,0.3103448275862071
11247.99999999998,0.30934532733633197
11282.,0.30834582708645675
11362.999999999989,0.30734632683658175
11457.99999999998,0.30634682658670664
11460.999999999984,0.30534732633683165
11503.999999999978,0.3043478260869566
11534.999999999978,0.30334832583708154
11623.99999999999,0.3023488255872065
11687.999999999989,0.3013493253373314
11801.999999999982,0.30034982508745633
11858.,0.2993503248375813
11960.999999999987,0.2983508245877061
11979.99999999998,0.29735132433783107
11984.999999999996,0.296351824087956
12089.99999999997,0.295352323838081
12104.999999999998,0.29435282358820597
12108.999999999982,0.29335332333833086
12113.00000000001,0.29235382308845587
12118.999999999978,0.29135432283858076
12132.999999999995,0.29035482258870576
12136.000000000004,0.2893553223388307
12149.99999999997,0.28835582208895555
12191.999999999998,0.28735632183908044
12416.999999999993,0.28635682158920545
12424.999999999978,0.2853573213393304
12537.000000000004,0.2843578210894553
12627.999999999989,0.28335832083958024
12698.999999999984,0.28235882058970524
12718.999999999967,0.28135932033983013
12766.999999999996,0.2803598200899551
12798.000000000007,0.2793603198400801
12805.999999999996,0.27836081959020487
12846.999999999985,0.2773613193403298
12937.99999999999,0.2763618190904548
13086.999999999996,0.2753623188405797
13103.999999999998,0.2743628185907047
13129.999999999995,0.27336331834082966
13154.999999999995,0.2723638180909546
13155.999999999996,0.27136431784107956
13201.999999999982,0.27036481759120445
13415.,0.26936531734132946
13429.99999999999,0.2683658170914544
13490.000000000002,0.26736631684157924
13586.999999999985,0.26636681659170414
13639.999999999998,0.2653673163418291
13656.999999999995,0.26436781609195403
13676.999999999976,0.26336831584207904
13678.999999999995,0.262368815592204
13719.999999999984,0.26136931534232893
13753.99999999999,0.2603698150924539
13805.999999999976,0.2593703148425788
13814.999999999967,0.2583708145927037
13814.999999999967,0.25737131434282856
13904.99999999998,0.25637181409295356
13933.999999999973,0.2553723138430785
13939.999999999978,0.25437281359320346
14041.999999999998,0.25337331334332835
14104.99999999999,0.25237381309345336
14173.999999999976,0.2513743128435783
14209.99999999999,0.25037481259370326
14259.999999999993,0.24937531234382818
14290.999999999978,0.2483758120939531
14302.000000000005,0.2473763118440779
14312.999999999996,0.24637681159420294
14314.000000000007,0.24537731134432786
14336.999999999984,0.24437781109445283
14357.999999999987,0.24337831084457778
14394.999999999996,0.24237881059470273
14412.999999999995,0.2413793103448277
14448.999999999984,0.2403798100949526
14458.999999999995,0.23938030984507752
14466.999999999982,0.23838080959520253
14536.99999999997,0.23738130934532733
14602.999999999995,0.23638180909545226
14724.999999999976,0.23538230884557726
14747.999999999973,0.2343828085957022
14856.,0.23338330834582713
14927.999999999998,0.23238380809595205
14951.999999999969,0.231384307846077
15043.999999999998,0.23038480759620197
15112.000000000004,0.2293853073463269
15119.999999999996,0.22838580709645187
15135.999999999978,0.22738630684657682
15155.999999999984,0.22638680659670163
15161.999999999973,0.2253873063468266
15210.999999999975,0.22438780609695155
15286.999999999984,0.22338830584707647
15335.999999999967,0.22238880559720148
15467.999999999978,0.22138930534732637
15513.999999999996,0.22038980509745137
15595.99999999999,0.2193903048475763
15595.99999999999,0.21839080459770124
15688.999999999976,0.2173913043478262
15736.99999999997,0.21639180409795103
15746.99999999999,0.21539230384807598
15858.999999999965,0.21439280359820095
16011.,0.21339330334832587
16199.999999999993,0.21239380309845085
16377.999999999995,0.21139430284857574
16403.99999999996,0.21039480259870075
16552.999999999993,0.20939530234882567
16575.99999999998,0.2083958020989506
16687.00000000001,0.20739630184907556
16719.99999999998,0.2063968015992004
16783.99999999998,0.20539730134932532
16831.999999999985,0.2043978010994503
16833.999999999996,0.20339830084957525
17141.,0.20239880059970022
17262.999999999985,0.20139930034982514
17345.999999999964,0.20039980009995012
17368.999999999985,0.19940029985007504
17714.99999999999,0.1984007996002
17958.999999999953,0.19740129935032494
18163.999999999975,0.19640179910044978
18175.99999999999,0.19540229885057472
18304.,0.1944027986006997
18337.999999999993,0.1934032983508246
18520.999999999993,0.19240379810094954
18621.999999999978,0.19140429785107452
18642.999999999956,0.1904047976011995
18653.000000000004,0.18940529735132441
18678.999999999967,0.1884057971014494
18999.999999999956,0.1874062968515743
19026.999999999956,0.18640679660169923
19120.99999999999,0.18540729635182407
19122.999999999993,0.18440779610194905
19514.99999999997,0.183408295852074
19531.999999999985,0.18240879560219891
19879.999999999978,0.1814092953523239
20129.999999999985,0.18040979510244887
20208.999999999964,0.1794102948525738
20308.000000000007,0.17841079460269874
20331.000000000004,0.17741129435282368
20358.999999999978,0.1764117941029486
20360.999999999996,0.17541229385307347
20381.99999999997,0.1744127936031984
20400.99999999998,0.17341329335332337
20435.99999999999,0.1724137931034483
20526.999999999975,0.17141429285357324
20648.99999999998,0.1704147926036982
20680.000000000004,0.1694152923538232
20864.999999999975,0.1684157921039481
20940.,0.16741629185407308
21110.,0.166416791604198
21170.999999999964,0.16541729135432284
21442.999999999993,0.1644177911044478
21450.999999999996,0.16341829085457274
21586.999999999985,0.16241879060469772
21600.999999999953,0.16141929035482266
21755.999999999978,0.16041979010494758
21758.999999999993,0.15942028985507253
21770.99999999995,0.1584207896051975
21778.999999999964,0.15742128935532243
21795.99999999999,0.15642178910544738
21963.999999999975,0.15542228885557222
22121.999999999964,0.15442278860569716
22152.999999999978,0.1534232883558221
22527.999999999956,0.1524237881059471
22540.999999999975,0.151424287856072
22569.99999999996,0.15042478760619693
22675.999999999967,0.14942528735632193
22788.999999999956,0.14842578710644685
22830.999999999945,0.14742628685657183
23345.999999999975,0.14642678660669672
23569.999999999978,0.14542728635682167
23969.999999999996,0.14442778610694654
24174.000000000004,0.14342828585707149
24257.99999999995,0.14242878560719643
24340.999999999978,0.14142928535732135
24582.99999999999,0.14042978510744633
24618.999999999956,0.13943028485757128
24634.999999999945,0.1384307846076962
24726.999999999964,0.13743128435782118
25175.999999999978,0.13643178410794612
25229.999999999956,0.13543228385807107
25331.999999999967,0.1344327836081959
25756.999999999985,0.1334332833583209
25869.999999999993,0.13243378310844578
25889.999999999964,0.13143428285857076
27169.99999999997,0.1304347826086957
27231.999999999975,0.1294352823588206
27560.999999999967,0.12843578210894557
28147.999999999964,0.12743628185907055
28302.999999999978,0.12643678160919553
28348.999999999967,0.12543728135932042
28617.999999999927,0.12443778110944527
28755.999999999993,0.12343828085957023
28959.99999999996,0.12243878060969518
29040.99999999999,0.12143928035982013
29721.999999999978,0.12043978010994508
29821.99999999998,0.11944027986007004
29826.99999999997,0.11844077961019496
29842.99999999998,0.11744127936031992
30120.999999999967,0.11644177911044487
30133.999999999956,0.1154422788605698
30318.999999999975,0.11444277861069467
30504.999999999964,0.11344327836081959
30760.999999999985,0.11244377811094455
30948.99999999994,0.11144427786106949
31062.999999999935,0.11044477761119444
31073.999999999953,0.10944527736131937
31093.99999999998,0.10844577711144432
31432.000000000007,0.10744627686156931
31599.999999999975,0.1064467766116942
31837.999999999927,0.10544727636181918
31972.999999999953,0.10444777611194406
32480.99999999997,0.10344827586206895
32497.000000000004,0.1024487756121939
33121.99999999998,0.10144927536231886
34010.,0.1004497751124438
34506.99999999999,0.09945027486256877
35304.99999999998,0.09845077461269372
35758.999999999905,0.09745127436281868
35779.99999999995,0.09645177411294358
36751.99999999993,0.09545227386306857
37014.999999999956,0.0944527736131935
37637.999999999985,0.09345327336331832
38266.,0.09245377311344329
38457.99999999997,0.09145427286356825
39298.00000000001,0.09045477261369322
39736.99999999995,0.08945527236381814
39823.99999999995,0.08845577211394309
40376.99999999997,0.08745627186406803
40572.99999999996,0.08645677161419298
40952.99999999998,0.08545727136431795
42049.999999999905,0.08445777111444286
42136.999999999905,0.08345827086456774
42642.99999999993,0.08245877061469267
42829.999999999956,0.08145927036481762
43765.99999999992,0.08045977011494256
44389.00000000001,0.07946026986506753
44584.999999999985,0.07846076961519247
44715.00000000001,0.07746126936531741
45444.99999999991,0.07646176911544235
45508.999999999985,0.07546226886556733
46111.00000000003,0.07446276861569225
46709.000000000015,0.0734632683658171
47403.,0.07246376811594203
48236.999999999905,0.071464267866067
48465.99999999996,0.07046476761619191
49636.00000000002,0.06946526736631688
49637.99999999992,0.06846576711644185
50568.99999999999,0.06746626686656676
51955.999999999935,0.06646676661669174
52115.99999999995,0.06546726636681667
52588.000000000015,0.06446776611694162
53448.99999999992,0.06346826586706644
53863.99999999997,0.062468765617191425
55720.999999999935,0.061469265367316374
55767.999999999876,0.06046976511744132
56856.99999999996,0.059470264867566236
57404.99999999991,0.058470764617691205
57481.999999999935,0.057471264367816154
58577.99999999989,0.056471764117941074
60444.99999999984,0.05547226386806606
61092.999999999905,0.05447276361819099
61255.99999999996,0.05347326336831592
62412.99999999992,0.05247376311844079
62515.999999999935,0.05147426286856573
64480.99999999996,0.050474762618690674
64975.999999999854,0.04947526236881563
65714.9999999999,0.04847576211894056
66631.99999999983,0.04747626186906551
66758.99999999987,0.046476761619190475
68016.99999999993,0.04547726136931543
69180.99999999997,0.04447776111944036
69657.99999999993,0.04347826086956531
74347.99999999981,0.04247876061969013
74367.99999999991,0.041479260369815106
74525.99999999993,0.04047976011994004
75380.99999999988,0.039480259870064996
78585.,0.03848075962018995
78610.99999999985,0.03748125937031489
82818.00000000003,0.03648175912043984
83164.99999999988,0.035482258870564796
84086.99999999994,0.034482758620689745
84616.99999999981,0.033483258370814686
96672.99999999987,0.03248375812093951
100376.99999999994,0.03148425787106447
106376.99999999985,0.03048475762118942
108932.99999999999,0.02948525737131437
113241.99999999984,0.028485757121439307
117838.9999999998,0.027486256871564255
118932.99999999985,0.02648675662168921
120740.9999999998,0.02548725637181416
122195.00000000006,0.024487756121939097
133762.9999999997,0.02348825587206406
144238.99999999994,0.02248875562218889
144733.99999999974,0.02148925537231384
153433.99999999974,0.020489755122438794
156372.99999999965,0.019490254872563728
169617.99999999994,0.018490754622688687
187305.99999999985,0.017491254372813635
191936.99999999988,0.016491754122938577
192883.9999999998,0.015492253873063534
204915.99999999985,0.014492753623188468
210612.99999999965,0.013493253373313424
234467.99999999948,0.01249375312343837
236016.9999999998,0.011494252873563215
257121.99999999968,0.010494752623688154
269295.99999999994,0.009495252373813103
298458.99999999994,0.008495752123938053
312204.99999999936,0.007496251874063003
333534.99999999953,0.00649675162418795
419710.,0.005497251374312894
530348.999999999,0.004497751124437845
888211.9999999985,0.0034982508745627916
928345.9999999977,0.0024987506246877435
1.3030679999999993e6,0.0014992503748125778
1.4837069999999998e6,0.0004997501249375262

==> charts/comp6.csv <==
767.9999999999995,0.999000499750125
820.999999999999,0.9980009995002499
883.9999999999991,0.9970014992503748
967.9999999999989,0.9960019990004998
1015.9999999999992,0.9950024987506247
1103.9999999999993,0.9940029985007496
1108.999999999999,0.9930034982508745
1200.9999999999986,0.9920039980009995
1221.9999999999995,0.9910044977511244
1281.9999999999995,0.9900049975012494
1294.9999999999986,0.9890054972513743
1302.9999999999989,0.9880059970014993
1319.999999999999,0.9870064967516242
1331.0000000000002,0.9860069965017492
1365.9999999999993,0.9850074962518741
1394.9999999999993,0.984007996001999
1407.9999999999995,0.9830084957521239
1418.999999999999,0.9820089955022488
1467.9999999999989,0.9810094952523738
1468.9999999999984,0.9800099950024987
1491.999999999998,0.9790104947526237
1509.9999999999993,0.9780109945027486
1553.9999999999995,0.9770114942528736
1605.9999999999998,0.9760119940029985
1622.,0.9750124937531235
1648.9999999999986,0.9740129935032483
1727.999999999998,0.9730134932533733
1797.9999999999982,0.9720139930034982
1816.9999999999986,0.9710144927536232
1822.999999999998,0.9700149925037481
1824.9999999999995,0.9690154922538731
1885.9999999999989,0.968015992003998
1901.9999999999998,0.967016491754123
1905.0000000000002,0.9660169915042479
1944.9999999999977,0.9650174912543729
1945.9999999999982,0.9640179910044977
1954.9999999999993,0.9630184907546226
1965.9999999999993,0.9620189905047476
1984.9999999999982,0.9610194902548725
1994.9999999999984,0.9600199900049975
1994.9999999999984,0.9590204897551224
2005.9999999999993,0.9580209895052474
2008.9999999999986,0.9570214892553723
2012.9999999999986,0.9560219890054973
2020.9999999999989,0.9550224887556222
2025.9999999999982,0.9540229885057472
2034.999999999997,0.953023488255872
2038.999999999998,0.952023988005997
2058.9999999999986,0.9510244877561219
2075.9999999999973,0.9500249875062469
2099.999999999999,0.9490254872563718
2102.,0.9480259870064968
2104.9999999999973,0.9470264867566217
2128.999999999998,0.9460269865067467
2162.999999999998,0.9450274862568716
2168.999999999999,0.9440279860069964
2191.9999999999986,0.9430284857571214
2201.9999999999986,0.9420289855072463
2209.9999999999973,0.9410294852573713
2215.999999999999,0.9400299850074962
2215.999999999999,0.9390304847576212
2216.9999999999973,0.9380309845077461
2223.999999999998,0.9370314842578711
2237.9999999999977,0.936031984007996
2258.9999999999986,0.935032483758121
2282.999999999998,0.9340329835082459
2292.9999999999973,0.9330334832583709
2300.9999999999995,0.9320339830084957
2324.9999999999977,0.9310344827586207
2329.9999999999973,0.9300349825087456
2339.999999999998,0.9290354822588706
2353.9999999999977,0.9280359820089955
2354.9999999999973,0.9270364817591205
2362.9999999999977,0.9260369815092454
2376.9999999999986,0.9250374812593704
2391.999999999998,0.9240379810094953
2417.999999999997,0.9230384807596201
2453.999999999999,0.9220389805097451
2465.999999999999,0.92103948025987
2476.9999999999964,0.920039980009995
2477.999999999997,0.9190404797601199
2478.9999999999973,0.9180409795102449
2481.9999999999986,0.9170414792603698
2517.999999999998,0.9160419790104948
2534.9999999999973,0.9150424787606197
2535.999999999997,0.9140429785107447
2579.9999999999995,0.9130434782608696
2581.9999999999977,0.9120439780109945
2593.999999999998,0.9110444777611194
2609.999999999997,0.9100449775112444
2635.9999999999995,0.9090454772613693
2638.999999999999,0.9080459770114943
2674.9999999999973,0.9070464767616192
2678.999999999998,0.9060469765117442
2695.9999999999977,0.9050474762618691
2697.999999999998,0.904047976011994
2710.999999999998,0.9030484757621189
2713.999999999999,0.9020489755122438
2713.999999999999,0.9010494752623688
2720.9999999999973,0.9000499750124937
2728.,0.8990504747626187
2728.999999999999,0.8980509745127436
2748.9999999999955,0.8970514742628686
2750.9999999999973,0.8960519740129935
2756.999999999999,0.8950524737631185
2772.,0.8940529735132434
2813.999999999999,0.8930534732633684
2879.999999999998,0.8920539730134933
2881.9999999999977,0.8910544727636182
2886.999999999997,0.8900549725137431
2889.9999999999995,0.889055472263868
2916.9999999999995,0.888055972013993
2928.9999999999973,0.887056471764118
2931.9999999999964,0.8860569715142429
2931.9999999999964,0.8850574712643678
2950.999999999997,0.8840579710144928
2988.999999999996,0.8830584707646177
3003.9999999999986,0.8820589705147426
3013.999999999996,0.8810594702648675
3015.999999999999,0.8800599700149925
3029.9999999999986,0.8790604697651174
3039.9999999999945,0.8780609695152424
3050.9999999999986,0.8770614692653673
3050.9999999999986,0.8760619690154923
3055.999999999999,0.8750624687656172
3068.999999999998,0.8740629685157422
3090.,0.8730634682658671
3094.9999999999973,0.8720639680159921
3095.999999999998,0.871064467766117
3099.9999999999964,0.8700649675162418
3126.9999999999977,0.8690654672663668
3153.9999999999986,0.8680659670164917
3168.999999999997,0.8670664667666167
3178.9999999999986,0.8660669665167416
3197.9999999999995,0.8650674662668666
3202.000000000001,0.8640679660169915
3210.9999999999986,0.8630684657671164
3248.9999999999977,0.8620689655172413
3250.9999999999986,0.8610694652673663
3256.9999999999973,0.8600699650174912
3257.9999999999964,0.8590704647676162
3257.9999999999964,0.8580709645177411
3265.9999999999964,0.8570714642678661
3284.9999999999955,0.856071964017991
3309.999999999994,0.855072463768116
3312.9999999999977,0.8540729635182409
3316.999999999997,0.8530734632683659
3352.9999999999973,0.8520739630184908
3354.9999999999995,0.8510744627686158
3356.9999999999973,0.8500749625187406
3366.999999999995,0.8490754622688655
3367.9999999999977,0.8480759620189905
3372.999999999996,0.8470764617691154
3375.9999999999945,0.8460769615192404
3404.999999999996,0.8450774612693653
3424.999999999995,0.8440779610194903
3431.999999999996,0.8430784607696152
3443.999999999999,0.8420789605197401
3443.999999999999,0.841079460269865
3451.9999999999986,0.84007996001999
3460.999999999998,0.8390804597701149
3474.999999999998,0.8380809595202399
3479.999999999995,0.8370814592703648
3492.999999999996,0.8360819590204898
3493.999999999999,0.8350824587706147
3505.9999999999964,0.8340829585207397
3509.0000000000014,0.8330834582708646
3513.9999999999964,0.8320839580209896
3527.999999999995,0.8310844577711145
3536.0000000000014,0.8300849575212395
3536.9999999999945,0.8290854572713643
3547.999999999996,0.8280859570214892
3548.9999999999977,0.8270864567716142
3549.9999999999936,0.8260869565217391
3550.9999999999936,0.8250874562718641
3554.0000000000014,0.824087956021989
3568.999999999996,0.823088455772114
3576.9999999999977,0.8220889555222388
3576.9999999999977,0.8210894552723638
3586.9999999999973,0.8200899550224887
3599.9999999999964,0.8190904547726137
3635.0000000000023,0.8180909545227386
3641.9999999999973,0.8170914542728636
3653.9999999999964,0.8160919540229885
3655.9999999999995,0.8150924537731135
3661.9999999999955,0.8140929535232384
3666.9999999999964,0.8130934532733634
3678.9999999999973,0.8120939530234883
3695.0000000000014,0.8110944527736133
3735.9999999999986,0.8100949525237382
3739.9999999999973,0.809095452273863
3741.9999999999964,0.808095952023988
3780.999999999997,0.8070964517741129
3789.9999999999986,0.8060969515242379
3859.9999999999936,0.8050974512743628
3860.999999999997,0.8040979510244878
3869.999999999996,0.8030984507746127
3889.999999999996,0.8020989505247377
3909.999999999999,0.8010994502748625
3946.9999999999973,0.8000999500249875
3957.9999999999945,0.7991004497751124
3967.9999999999955,0.7981009495252374
3987.9999999999986,0.7971014492753623
3990.9999999999936,0.7961019490254873
3992.999999999998,0.7951024487756122
4011.999999999999,0.7941029485257372
4014.999999999994,0.7931034482758621
4036.9999999999945,0.792103948025987
4058.9999999999973,0.791104447776112
4062.999999999996,0.790104947526237
4075.999999999993,0.7891054472763619
4078.999999999994,0.7881059470264867
4127.999999999993,0.7871064467766117
4145.9999999999945,0.7861069465267366
4167.9999999999945,0.7851074462768616
4189.999999999998,0.7841079460269865
4201.999999999996,0.7831084457771115
4213.9999999999945,0.7821089455272364
4253.999999999998,0.7811094452773613
4278.999999999999,0.7801099450274862
4280.999999999994,0.7791104447776112
4311.999999999998,0.7781109445277361
4311.999999999998,0.777111444277861
4318.999999999995,0.776111944027986
4338.999999999996,0.775112443778111
4341.999999999998,0.7741129435282359
4356.999999999995,0.7731134432783608
4363.999999999995,0.7721139430284858
4380.999999999992,0.7711144427786107
4382.,0.7701149425287357
4389.9999999999945,0.7691154422788606
4390.999999999991,0.7681159420289855
4397.999999999992,0.7671164417791104
4412.999999999994,0.7661169415292354
4425.999999999992,0.7651174412793603
4433.,0.7641179410294853
4435.999999999994,0.7631184407796102
4469.000000000001,0.7621189405297352
4480.999999999993,0.7611194402798601
4522.999999999998,0.760119940029985
4540.999999999997,0.7591204397801099
4615.999999999996,0.7581209395302348
4616.999999999998,0.7571214392803598
4621.999999999997,0.7561219390304847
4652.999999999994,0.7551224387806097
4655.999999999994,0.7541229385307346
4661.999999999995,0.7531234382808596
4682.999999999993,0.7521239380309845
4685.999999999998,0.7511244377811095
4699.999999999991,0.7501249375312344
4702.000000000001,0.7491254372813594
4702.000000000001,0.7481259370314843
4743.999999999996,0.7471264367816093
4750.999999999991,0.7461269365317341
4763.9999999999945,0.7451274362818591
4771.000000000002,0.744127936031984
4771.999999999998,0.743128435782109
4785.999999999999,0.7421289355322339
4802.,0.7411294352823588
4842.999999999995,0.7401299350324837
4848.999999999999,0.7391304347826086
4851.999999999993,0.7381309345327336
4863.999999999999,0.7371314342828585
4874.999999999997,0.7361319340329835
4910.999999999996,0.7351324337831084
4928.999999999993,0.7341329335332334
4939.999999999996,0.7331334332833583
4956.999999999998,0.7321339330334833
4958.999999999993,0.7311344327836082
4966.9999999999945,0.7301349325337332
4975.999999999993,0.7291354322838581
4982.999999999998,0.7281359320339831
5013.9999999999945,0.727136431784108
5033.9999999999945,0.7261369315342329
5034.9999999999945,0.7251374312843578
5045.999999999997,0.7241379310344828
5048.000000000002,0.7231384307846077
5062.9999999999945,0.7221389305347327
5084.999999999995,0.7211394302848576
5100.999999999997,0.7201399300349824
5156.999999999996,0.7191404297851074
5174.999999999999,0.7181409295352323
5183.999999999996,0.7171414292853573
5209.999999999997,0.7161419290354822
5214.000000000001,0.7151424287856072
5216.999999999992,0.7141429285357321
5232.999999999993,0.7131434282858571
5264.999999999998,0.712143928035982
5279.999999999993,0.711144427786107
5284.999999999998,0.7101449275362319
5286.999999999996,0.7091454272863569
5294.,0.7081459270364818
5303.999999999997,0.7071464267866068
5328.9999999999945,0.7061469265367317
5329.999999999996,0.7051474262868566
5335.999999999999,0.7041479260369815
5341.999999999996,0.7031484257871065
5351.999999999993,0.7021489255372314
5352.999999999996,0.7011494252873564
5364.999999999994,0.7001499250374812
5380.999999999995,0.6991504247876061
5383.999999999993,0.6981509245377311
5416.999999999991,0.697151424287856
5425.999999999999,0.696151924037981
5432.999999999993,0.6951524237881059
5432.999999999993,0.6941529235382309
5442.9999999999945,0.6931534232883558
5446.9999999999945,0.6921539230384808
5455.999999999995,0.6911544227886057
5476.000000000001,0.6901549225387307
5490.999999999997,0.6891554222888556
5513.,0.6881559220389806
5514.999999999998,0.6871564217891055
5523.,0.6861569215392305
5529.9999999999945,0.6851574212893553
5549.99999999999,0.6841579210394803
5589.000000000002,0.6831584207896052
5605.999999999996,0.6821589205397302
5642.999999999998,0.6811594202898551
5643.999999999996,0.68015992003998
5644.999999999994,0.6791604197901049
5649.999999999996,0.6781609195402298
5656.999999999999,0.6771614192903548
5673.999999999993,0.6761619190404797
5677.999999999997,0.6751624187906047
5703.999999999993,0.6741629185407296
5704.999999999999,0.6731634182908546
5704.999999999999,0.6721639180409795
5709.999999999995,0.6711644177911045
5710.999999999998,0.6701649175412294
5718.99999999999,0.6691654172913544
5776.999999999998,0.6681659170414793
5793.999999999992,0.6671664167916043
5795.999999999992,0.6661669165417292
5799.999999999989,0.6651674162918542
5814.9999999999945,0.664167916041979
5820.999999999999,0.663168415792104
5832.999999999994,0.6621689155422289
5833.999999999994,0.6611694152923538
5839.99999999999,0.6601699150424788
5864.9999999999945,0.6591704147926036
5869.999999999994,0.6581709145427286
5888.999999999996,0.6571714142928535
5895.999999999989,0.6561719140429785
5902.9999999999945,0.6551724137931034
5919.999999999991,0.6541729135432284
5920.999999999989,0.6531734132933533
5922.999999999998,0.6521739130434783
5935.999999999994,0.6511744127936032
5937.999999999997,0.6501749125437282
5958.000000000001,0.6491754122938531
5960.999999999995,0.6481759120439781
5967.999999999994,0.647176411794103
5982.999999999989,0.646176911544228
5989.999999999995,0.6451774112943529
6004.,0.6441779110444777
6004.,0.6431784107946027
6015.,0.6421789105447276
6028.999999999997,0.6411794102948527
6048.,0.6401799100449775
6060.999999999996,0.6391804097951024
6081.999999999999,0.6381809095452273
6112.999999999991,0.6371814092953523
6114.999999999994,0.6361819090454772
6122.999999999996,0.6351824087956023
6168.,0.6341829085457271
6183.999999999991,0.6331834082958521
6184.999999999998,0.632183908045977
6220.9999999999945,0.631184407796102
6232.999999999998,0.6301849075462269
6240.999999999993,0.6291854072963519
6246.999999999991,0.6281859070464768
6260.999999999993,0.6271864067966018
6274.999999999995,0.6261869065467267
6278.99999999999,0.6251874062968517
6283.999999999997,0.6241879060469766
6320.999999999987,0.6231884057971014
6340.999999999999,0.6221889055472264
6340.999999999999,0.6211894052973513
6346.999999999991,0.6201899050474763
6382.999999999999,0.6191904047976013
6395.999999999993,0.6181909045477261
6405.999999999993,0.617191404297851
6410.999999999991,0.616191904047976
6432.,0.6151924037981009
6453.999999999993,0.6141929035482259
6457.9999999999945,0.6131934032983508
6457.9999999999945,0.6121939030484758
6469.999999999996,0.6111944027986007
6487.,0.6101949025487257
6490.999999999996,0.6091954022988506
6509.999999999996,0.6081959020489756
6526.999999999989,0.6071964017991005
6574.999999999994,0.6061969015492255
6578.999999999989,0.6051974012993504
6619.999999999989,0.6041979010494753
6626.999999999991,0.6031984007996002
6683.999999999991,0.6021989005497251
6710.,0.6011994002998501
6722.999999999994,0.600199900049975
6742.999999999992,0.5992003998001
6744.999999999994,0.5982008995502248
6776.999999999991,0.5972013993003498
6813.999999999992,0.5962018990504747
6831.999999999993,0.5952023988005997
6840.999999999996,0.5942028985507246
6862.999999999995,0.5932033983008496
6868.999999999996,0.5922038980509745
6901.999999999991,0.5912043978010995
6934.999999999997,0.5902048975512244
6935.99999999999,0.5892053973013494
6939.999999999998,0.5882058970514743
6965.999999999999,0.5872063968015993
6974.999999999995,0.5862068965517242
6991.999999999998,0.5852073963018491
7009.999999999992,0.5842078960519742
7032.999999999993,0.583208395802099
7042.999999999992,0.5822088955522239
7043.999999999997,0.5812093953023489
7046.999999999992,0.5802098950524738
7118.999999999989,0.5792103948025987
7127.99999999999,0.5782108945527237
7163.999999999995,0.5772113943028485
7163.999999999995,0.5762118940529736
7202.9999999999945,0.5752123938030984
7222.999999999991,0.5742128935532234
7256.000000000001,0.5732133933033483
7263.9999999999945,0.5722138930534734
7272.999999999991,0.5712143928035982
7318.,0.5702148925537233
7335.000000000003,0.5692153923038481
7480.99999999999,0.568215892053973
7514.99999999999,0.567216391804098
7515.999999999998,0.5662168915542231
7536.999999999989,0.5652173913043479
7546.999999999994,0.5642178910544728
7613.999999999998,0.5632183908045978
7626.9999999999945,0.5622188905547226
7664.999999999995,0.5612193903048476
7699.999999999999,0.5602198900549725
7702.000000000001,0.5592203898050975
7716.999999999988,0.5582208895552224
7718.999999999999,0.5572213893053473
7734.999999999991,0.5562218890554722
7740.999999999988,0.5552223888055972
7790.999999999993,0.5542228885557221
7803.999999999989,0.553223388305847
7822.999999999988,0.5522238880559721
7833.999999999987,0.551224387806097
7836.999999999992,0.5502248875562219
7841.9999999999845,0.5492253873063468
7862.999999999989,0.5482258870564719
7903.000000000003,0.5472263868065967
7916.999999999992,0.5462268865567218
7917.9999999999945,0.5452273863068468
7939.999999999995,0.5442278860569716
7983.999999999993,0.5432283858070965
7987.999999999991,0.5422288855572215
7999.999999999995,0.5412293853073463
8039.999999999989,0.5402298850574713
8048.999999999987,0.5392303848075962
8063.999999999991,0.5382308845577212
8087.999999999988,0.5372313843078461
8094.999999999988,0.536231884057971
8112.999999999985,0.5352323838080959
8113.999999999988,0.5342328835582209
8115.999999999993,0.5332333833083458
8116.999999999986,0.5322338830584707
8123.999999999995,0.5312343828085957
8185.999999999992,0.5302348825587206
8219.999999999995,0.5292353823088456
8220.999999999996,0.5282358820589705
8277.999999999985,0.5272363818090955
8282.999999999989,0.5262368815592204
8350.999999999996,0.5252373813093454
8358.999999999984,0.5242378810594703
8416.999999999989,0.5232383808095953
8422.999999999996,0.5222388805597202
8432.999999999996,0.5212393803098451
8466.999999999993,0.52023988005997
8472.999999999998,0.519240379810095
8507.999999999998,0.5182408795602199
8527.999999999989,0.5172413793103449
8592.999999999993,0.5162418790604697
8629.999999999985,0.5152423788105946
8759.000000000004,0.5142428785607196
8813.999999999985,0.5132433783108445
8818.999999999989,0.5122438780609695
8868.999999999987,0.5112443778110944
8957.999999999993,0.5102448775612194
8994.999999999993,0.5092453773113443
8997.99999999999,0.5082458770614693
9007.999999999996,0.5072463768115942
9058.999999999995,0.5062468765617192
9071.000000000004,0.5052473763118441
9095.999999999995,0.5042478760619691
9145.999999999998,0.503248375812094
9150.999999999998,0.502248875562219
9173.99999999999,0.5012493753123439
9255.999999999989,0.5002498750624688
9363.000000000002,0.4992503748125937
9379.999999999995,0.4982508745627187
9386.999999999989,0.4972513743128436
9408.999999999996,0.4962518740629686
9443.000000000004,0.4952523738130935
9481.999999999996,0.49425287356321845
9486.000000000002,0.4932533733133433
9512.999999999985,0.4922538730634683
9531.999999999989,0.49125437281359324
9537.999999999985,0.49025487256371814
9566.999999999996,0.4892553723138431
9572.99999999999,0.4882558720639681
9597.999999999996,0.487256371814093
9622.999999999989,0.48625687156421793
9637.,0.4852573713143429
9691.999999999989,0.4842578710644678
9734.99999999999,0.4832583708145928
9756.999999999995,0.48225887056471767
9844.999999999989,0.4812593703148426
9845.99999999999,0.48025987006496756
9881.999999999998,0.4792603698150925
9885.999999999984,0.4782608695652174
9911.99999999998,0.47726136931534235
9935.99999999999,0.47626186906546736
9974.000000000002,0.4752623688155923
9990.,0.4742628685657172
10006.999999999982,0.4732633683158422
10007.999999999989,0.47226386806596704
10017.999999999996,0.471264367816092
10046.999999999976,0.47026486756621694
10074.99999999999,0.46926536731634183
10090.000000000005,0.4682658670664668
10125.99999999998,0.4672663668165917
10150.999999999985,0.4662668665667167
10158.000000000005,0.4652673663168417
10164.999999999978,0.46426786606696663
10208.999999999998,0.4632683658170916
10218.999999999998,0.4622688655672164
10251.000000000002,0.46126936531734136
10255.99999999999,0.4602698650674663
10281.99999999999,0.4592703648175912
10303.000000000002,0.4582708645677162
10312.999999999987,0.4572713643178411
10343.999999999985,0.45627186406796605
10352.999999999978,0.45527236381809105
10369.999999999985,0.454272863568216
10420.999999999984,0.4532733633183409
10423.999999999984,0.4522738630684658
10468.999999999984,0.4512743628185907
10552.999999999993,0.45027486256871563
10572.99999999999,0.4492753623188406
10616.999999999982,0.4482758620689655
10625.999999999998,0.44727636181909053
10726.000000000002,0.4462768615692155
10791.999999999984,0.4452773613193404
10807.999999999987,0.4442778610694653
10815.999999999995,0.44327836081959027
10836.000000000005,0.4422788605697152
10903.999999999984,0.4412793603198401
10918.,0.440279860069965
10957.99999999998,0.43928035982009
10969.999999999993,0.4382808595702149
10972.999999999985,0.43728135932033985
10990.999999999984,0.43628185907046485
11017.999999999987,0.4352823588205898
11074.999999999996,0.43428285857071475
11091.999999999984,0.4332833583208397
11104.999999999987,0.43228385807096464
11136.000000000004,0.4312843578210895
11193.999999999993,0.43028485757121443
11206.999999999993,0.4292853573213393
11243.999999999982,0.42828585707146427
11260.999999999993,0.4272863568215893
11263.999999999978,0.42628685657171417
11386.000000000007,0.4252873563218391
11423.000000000002,0.42428785607196406
11427.999999999987,0.423288355822089
11508.000000000007,0.422288855572214
11539.999999999987,0.4212893553223388
11542.999999999993,0.42028985507246375
11552.999999999993,0.41929035482258875
11712.999999999989,0.4182908545727137
11715.99999999998,0.41729135432283865
11868.999999999985,0.4162918540729636
11891.999999999995,0.41529235382308854
11895.99999999999,0.4142928535732135
11921.99999999998,0.41329335332333844
12010.999999999975,0.4122938530734634
12016.99999999999,0.41129435282358817
12017.999999999985,0.4102948525737132
12046.99999999998,0.40929535232383807
12058.999999999975,0.4082958520739631
12063.000000000002,0.407296351824088
12148.999999999993,0.4062968515742129
12200.99999999998,0.40529735132433786
12216.999999999995,0.40429785107446287
12244.99999999997,0.40329835082458776
12254.99999999999,0.4022988505747127
12292.999999999978,0.4012993503248377
12315.,0.4002998500749625
12388.00000000001,0.39930034982508744
12392.999999999982,0.3983008495752124
12459.999999999993,0.3973013493253374
12492.999999999976,0.3963018490754623
12504.999999999975,0.3953023488255873
12527.999999999982,0.39430284857571224
12633.999999999998,0.3933033483258372
12690.999999999982,0.39230384807596214
12821.999999999984,0.3913043478260871
12823.999999999993,0.3903048475762119
12953.999999999996,0.38930534732633687
13007.999999999975,0.38830584707646176
13040.999999999975,0.38730634682658677
13064.999999999996,0.3863068465767117
13106.000000000007,0.38530734632683666
13112.999999999984,0.3843078460769616
13147.,0.38330834582708656
13212.,0.3823088455772115
13269.,0.3813093453273364
13282.,0.38030984507746124
13360.000000000005,0.3793103448275862
13396.99999999997,0.37831084457771114
13495.99999999998,0.37731134432783614
13556.000000000011,0.37631184407796103
13626.999999999965,0.37531234382808604
13691.999999999993,0.374312843578211
13694.99999999998,0.37331334332833593
13716.999999999985,0.3723138430784608
13726.000000000007,0.3713143428285858
13781.000000000002,0.37031484257871067
13796.99999999999,0.36931534232883556
13848.999999999984,0.3683158420789605
13865.999999999982,0.3673163418290855
13869.999999999996,0.36631684157921046
13909.000000000002,0.3653173413293354
13971.999999999987,0.36431784107946036
14029.99999999998,0.36331834082958525
14105.999999999995,0.36231884057971026
14108.99999999997,0.3613193403298352
14118.999999999984,0.36031984007996015
14139.,0.35932033983008493
14171.999999999967,0.35832083958020994
14173.999999999976,0.3573213393303349
14222.999999999984,0.35632183908045983
14261.999999999998,0.3553223388305847
14291.999999999989,0.3543228385807097
14398.99999999997,0.3533233383308347
14424.999999999978,0.35232383808095963
14424.999999999978,0.3513243378310845
14486.999999999969,0.3503248375812095
14528.99999999999,0.34932533733133436
14588.999999999987,0.3483258370814593
14627.999999999989,0.3473263368315842
14645.999999999969,0.3463268365817092
14679.999999999989,0.34532733633183416
14680.99999999999,0.3443278360819591
14687.999999999973,0.34332833583208405
14698.99999999999,0.34232883558220895
14720.99999999999,0.3413293353323339
14744.999999999996,0.34032983508245884
14745.999999999989,0.33933033483258374
14767.999999999989,0.3383308345827087
14926.999999999973,0.3373313343328336
14997.999999999978,0.3363318340829586
15050.999999999976,0.33533233383308353
15114.999999999993,0.3343328335832084
15150.99999999997,0.3333333333333334
15344.999999999973,0.3323338330834583
15383.999999999989,0.3313343328335833
15399.999999999985,0.33033483258370827
15512.99999999998,0.3293353323338331
15618.999999999965,0.32833583208395806
15678.000000000005,0.327336331834083
15731.999999999987,0.32633683158420795
15772.999999999978,0.3253373313343329
15807.999999999984,0.3243378310844578
15982.000000000013,0.3233383308345828
15989.999999999978,0.32233883058470775
16037.999999999985,0.3213393303348327
16051.999999999984,0.32033983008495764
16065.999999999973,0.3193403298350824
16108.999999999985,0.31834082958520743
16191.999999999998,0.3173413293353323
16245.999999999973,0.3163418290854573
16269.999999999982,0.3153423288355823
16316.999999999985,0.31434282858570717
16360.99999999999,0.3133433283358321
16364.999999999984,0.31234382808595706
16490.99999999999,0.311344327836082
16557.99999999998,0.3103448275862071
16602.999999999996,0.30934532733633197
16610.99999999999,0.30834582708645675
16632.999999999978,0.30734632683658175
16796.999999999967,0.30634682658670664
16824.999999999967,0.30534732633683165
16834.999999999975,0.3043478260869566
16906.999999999964,0.30334832583708154
17028.999999999993,0.3023488255872065
17044.99999999997,0.3013493253373314
17050.999999999964,0.30034982508745633
17180.999999999978,0.2993503248375813
17192.999999999975,0.2983508245877061
17226.999999999978,0.29735132433783107
17284.999999999956,0.296351824087956
17285.999999999978,0.295352323838081
17287.99999999999,0.29435282358820597
17333.999999999996,0.29335332333833086
17336.999999999978,0.29235382308845587
17543.99999999997,0.29135432283858076
17671.999999999975,0.29035482258870576
17754.000000000007,0.2893553223388307
17955.99999999997,0.28835582208895555
17991.999999999964,0.28735632183908044
18136.000000000007,0.28635682158920545
18246.999999999993,0.2853573213393304
18255.99999999999,0.2843578210894553
18279.999999999975,0.28335832083958024
18289.999999999964,0.28235882058970524
18313.999999999975,0.28135932033983013
18340.999999999978,0.2803598200899551
18454.999999999985,0.2793603198400801
18501.999999999978,0.27836081959020487
18677.999999999964,0.2773613193403298
18995.999999999975,0.2763618190904548
19002.999999999978,0.2753623188405797
19008.00000000001,0.2743628185907047
19137.999999999985,0.27336331834082966
19175.999999999967,0.2723638180909546
19186.99999999998,0.27136431784107956
19283.999999999967,0.27036481759120445
19346.,0.26936531734132946
19384.999999999993,0.2683658170914544
19442.999999999978,0.26736631684157924
19575.99999999998,0.26636681659170414
19738.000000000007,0.2653673163418291
19789.99999999999,0.26436781609195403
19811.999999999996,0.26336831584207904
19859.999999999975,0.262368815592204
20062.999999999975,0.26136931534232893
20073.999999999964,0.2603698150924539
20198.99999999999,0.2593703148425788
20352.999999999978,0.2583708145927037
20459.99999999996,0.25737131434282856
20475.99999999998,0.25637181409295356
20596.999999999964,0.2553723138430785
20896.00000000001,0.25437281359320346
21153.99999999998,0.25337331334332835
21226.99999999994,0.25237381309345336
21246.99999999998,0.2513743128435783
21449.999999999985,0.25037481259370326
21537.99999999997,0.24937531234382818
21682.99999999996,0.2483758120939531
21854.00000000001,0.2473763118440779
21875.999999999967,0.24637681159420294
21989.999999999978,0.24537731134432786
22180.99999999999,0.24437781109445283
22377.99999999998,0.24337831084457778
22409.99999999997,0.24237881059470273
22479.000000000007,0.2413793103448277
22577.99999999998,0.2403798100949526
22600.999999999967,0.23938030984507752
22916.999999999985,0.23838080959520253
23118.999999999996,0.23738130934532733
23150.000000000007,0.23638180909545226
23258.999999999945,0.23538230884557726
23270.999999999953,0.2343828085957022
23397.999999999975,0.23338330834582713
23575.999999999967,0.23238380809595205
23640.999999999975,0.231384307846077
23759.999999999956,0.23038480759620197
23864.999999999985,0.2293853073463269
23876.999999999964,0.22838580709645187
23972.000000000007,0.22738630684657682
24001.999999999993,0.22638680659670163
24255.99999999996,0.2253873063468266
24425.99999999996,0.22438780609695155
24451.999999999996,0.22338830584707647
24485.000000000015,0.22238880559720148
24757.999999999956,0.22138930534732637
25070.000000000022,0.22038980509745137
25232.999999999978,0.2193903048475763
25463.999999999978,0.21839080459770124
25546.000000000007,0.2173913043478262
25550.,0.21639180409795103
25574.000000000004,0.21539230384807598
25681.000000000007,0.21439280359820095
25735.99999999998,0.21339330334832587
25952.000000000015,0.21239380309845085
26048.999999999964,0.21139430284857574
26173.999999999996,0.21039480259870075
26184.99999999998,0.20939530234882567
26199.99999999996,0.2083958020989506
26339.99999999998,0.20739630184907556
26609.999999999975,0.2063968015992004
27295.99999999995,0.20539730134932532
27316.000000000007,0.2043978010994503
27530.000000000004,0.20339830084957525
27535.999999999964,0.20239880059970022
27697.99999999997,0.20139930034982514
27807.999999999953,0.20039980009995012
27887.999999999964,0.19940029985007504
28170.00000000001,0.1984007996002
28190.999999999956,0.19740129935032494
28449.999999999978,0.19640179910044978
28783.999999999996,0.19540229885057472
29106.00000000001,0.1944027986006997
29142.999999999967,0.1934032983508246
29224.99999999994,0.19240379810094954
29373.99999999994,0.19140429785107452
29616.999999999993,0.1904047976011995
29665.99999999998,0.18940529735132441
29874.999999999945,0.1884057971014494
30010.999999999953,0.1874062968515743
30104.999999999967,0.18640679660169923
30117.999999999964,0.18540729635182407
30242.999999999993,0.18440779610194905
30405.99999999998,0.183408295852074
30497.999999999993,0.18240879560219891
30695.999999999964,0.1814092953523239
30910.999999999967,0.18040979510244887
30933.999999999967,0.1794102948525738
31100.99999999996,0.17841079460269874
31331.999999999978,0.17741129435282368
31497.99999999994,0.1764117941029486
31769.999999999945,0.17541229385307347
32576.999999999967,0.1744127936031984
32914.99999999995,0.17341329335332337
33338.,0.1724137931034483
33839.99999999994,0.17141429285357324
33878.99999999997,0.1704147926036982
33915.99999999994,0.1694152923538232
34292.99999999998,0.1684157921039481
34779.99999999997,0.16741629185407308
35175.99999999997,0.166416791604198
35226.99999999999,0.16541729135432284
35326.,0.1644177911044478
35406.99999999997,0.16341829085457274
35861.99999999998,0.16241879060469772
35877.99999999999,0.16141929035482266
36063.99999999998,0.16041979010494758
36315.00000000001,0.15942028985507253
36486.99999999992,0.1584207896051975
36798.99999999999,0.15742128935532243
36819.99999999995,0.15642178910544738
37472.999999999905,0.15542228885557222
37591.99999999997,0.15442278860569716
37633.00000000001,0.1534232883558221
37822.00000000001,0.1524237881059471
37996.99999999995,0.151424287856072
38017.99999999992,0.15042478760619693
38594.99999999995,0.14942528735632193
39023.99999999994,0.14842578710644685
39088.999999999956,0.14742628685657183
39294.99999999992,0.14642678660669672
40146.99999999999,0.14542728635682167
40200.99999999991,0.14442778610694654
40340.99999999998,0.14342828585707149
40460.99999999999,0.14242878560719643
40792.,0.14142928535732135
41090.99999999994,0.14042978510744633
41115.999999999985,0.13943028485757128
41795.,0.1384307846076962
41848.99999999995,0.13743128435782118
41850.99999999993,0.13643178410794612
41904.999999999985,0.13543228385807107
42528.99999999994,0.1344327836081959
43304.99999999992,0.1334332833583209
43364.999999999985,0.13243378310844578
43823.99999999996,0.13143428285857076
44183.999999999876,0.1304347826086957
44305.99999999996,0.1294352823588206
44668.,0.12843578210894557
44698.,0.12743628185907055
45872.99999999993,0.12643678160919553
45936.99999999994,0.12543728135932042
46782.99999999997,0.12443778110944527
48034.99999999994,0.12343828085957023
48735.999999999956,0.12243878060969518
49117.99999999991,0.12143928035982013
49188.99999999994,0.12043978010994508
49382.999999999956,0.11944027986007004
49506.999999999905,0.11844077961019496
49645.99999999998,0.11744127936031992
49873.99999999994,0.11644177911044487
50399.99999999996,0.1154422788605698
50431.00000000001,0.11444277861069467
50632.99999999991,0.11344327836081959
51244.99999999995,0.11244377811094455
51810.99999999996,0.11144427786106949
52453.99999999986,0.11044477761119444
52574.00000000001,0.10944527736131937
53187.99999999994,0.10844577711144432
54445.99999999992,0.10744627686156931
55099.000000000015,0.1064467766116942
55308.99999999989,0.10544727636181918
55797.999999999876,0.10444777611194406
56041.99999999991,0.10344827586206895
56549.99999999998,0.1024487756121939
56699.999999999985,0.10144927536231886
57497.99999999992,0.1004497751124438
57596.99999999993,0.09945027486256877
57869.999999999905,0.09845077461269372
58226.999999999905,0.09745127436281868
58821.99999999987,0.09645177411294358
58899.99999999992,0.09545227386306857
59020.00000000001,0.0944527736131935
60006.99999999988,0.09345327336331832
60637.99999999983,0.09245377311344329
60671.9999999999,0.09145427286356825
60776.99999999995,0.09045477261369322
60910.99999999995,0.08945527236381814
61052.999999999985,0.08845577211394309
62880.99999999993,0.08745627186406803
62983.99999999996,0.08645677161419298
63079.99999999985,0.08545727136431795
63678.999999999985,0.08445777111444286
64273.999999999985,0.08345827086456774
64561.999999999956,0.08245877061469267
64881.99999999988,0.08145927036481762
68134.99999999996,0.08045977011494256
69503.99999999996,0.07946026986506753
69557.,0.07846076961519247
70983.00000000003,0.07746126936531741
74493.99999999988,0.07646176911544235
74979.99999999994,0.07546226886556733
76306.99999999999,0.07446276861569225
78225.00000000003,0.0734632683658171
80133.9999999999,0.07246376811594203
86039.99999999997,0.071464267866067
86376.99999999999,0.07046476761619191
87402.99999999988,0.06946526736631688
87611.99999999991,0.06846576711644185
87659.99999999993,0.06746626686656676
89264.99999999987,0.06646676661669174
89350.99999999977,0.06546726636681667
89752.99999999985,0.06446776611694162
90425.99999999983,0.06346826586706644
90613.99999999987,0.062468765617191425
91048.99999999984,0.061469265367316374
94316.99999999993,0.06046976511744132
96558.99999999983,0.059470264867566236
98434.99999999983,0.058470764617691205
99951.9999999998,0.057471264367816154
100282.99999999974,0.056471764117941074
103611.99999999987,0.05547226386806606
104900.99999999993,0.05447276361819099
104968.99999999985,0.05347326336831592
107037.99999999988,0.05247376311844079
108675.99999999984,0.05147426286856573
109761.99999999987,0.050474762618690674
111775.99999999994,0.04947526236881563
113541.99999999994,0.04847576211894056
113665.9999999998,0.04747626186906551
119465.00000000003,0.046476761619190475
121965.99999999975,0.04547726136931543
123500.99999999999,0.04447776111944036
125893.99999999977,0.04347826086956531
127052.99999999999,0.04247876061969013
128175.99999999968,0.041479260369815106
137127.9999999998,0.04047976011994004
138259.99999999985,0.039480259870064996
150347.99999999983,0.03848075962018995
157903.9999999998,0.03748125937031489
159249.99999999977,0.03648175912043984
160390.99999999985,0.035482258870564796
169719.99999999962,0.034482758620689745
170113.99999999983,0.033483258370814686
187536.99999999983,0.03248375812093951
190825.00000000006,0.03148425787106447
209950.0000000001,0.03048475762118942
223409.99999999977,0.02948525737131437
261582.9999999993,0.028485757121439307
263965.9999999999,0.027486256871564255
283846.99999999965,0.02648675662168921
293389.99999999977,0.02548725637181416
312095.9999999999,0.024487756121939097
329900.99999999977,0.02348825587206406
337360.9999999997,0.02248875562218889
366936.99999999936,0.02148925537231384
387516.9999999994,0.020489755122438794
411708.99999999924,0.019490254872563728
450201.99999999936,0.018490754622688687
464314.9999999994,0.017491254372813635
485317.99999999895,0.016491754122938577
621952.9999999998,0.015492253873063534
667844.999999999,0.014492753623188468
769929.9999999992,0.013493253373313424
935156.9999999992,0.01249375312343837
989006.0000000001,0.011494252873563215
1.0381089999999984e6,0.010494752623688154
1.2247869999999988e6,0.009495252373813103
1.32071e6,0.008495752123938053
1.375913999999998e6,0.007496251874063003
1.8993769999999953e6,0.00649675162418795
1.927665999999995e6,0.005497251374312894
2.1512989999999967e6,0.004497751124437845
2.388366999999993e6,0.0034982508745627916
2.682890999999995e6,0.0024987506246877435
3.488117999999996e6,0.0014992503748125778
4.840441999999997e6,0.0004997501249375262

==> charts/comp7.csv <==
1014.999999999999,0.999000499750125
1160.9999999999993,0.9980009995002499
1227.999999999999,0.9970014992503748
1337.999999999998,0.9960019990004998
1466.999999999999,0.9950024987506247
1502.9999999999998,0.9940029985007496
1644.9999999999986,0.9930034982508745
1660.9999999999989,0.9920039980009995
1677.,0.9910044977511244
1707.9999999999995,0.9900049975012494
1753.999999999999,0.9890054972513743
1798.9999999999989,0.9880059970014993
1855.9999999999995,0.9870064967516242
1963.9999999999993,0.9860069965017492
2000.9999999999975,0.9850074962518741
2102.,0.984007996001999
2162.999999999998,0.9830084957521239
2213.999999999998,0.9820089955022488
2218.999999999999,0.9810094952523738
2222.,0.9800099950024987
2245.,0.9790104947526237
2306.999999999998,0.9780109945027486
2315.9999999999973,0.9770114942528736
2328.999999999998,0.9760119940029985
2397.,0.9750124937531235
2410.999999999998,0.9740129935032483
2426.999999999998,0.9730134932533733
2428.,0.9720139930034982
2495.9999999999986,0.9710144927536232
2516.999999999999,0.9700149925037481
2527.9999999999986,0.9690154922538731
2530.9999999999977,0.968015992003998
2619.9999999999986,0.967016491754123
2619.9999999999986,0.9660169915042479
2620.999999999998,0.9650174912543729
2633.999999999998,0.9640179910044977
2672.9999999999986,0.9630184907546226
2696.999999999998,0.9620189905047476
2698.999999999998,0.9610194902548725
2731.999999999999,0.9600199900049975
2776.9999999999973,0.9590204897551224
2802.9999999999977,0.9580209895052474
2807.999999999997,0.9570214892553723
2831.9999999999973,0.9560219890054973
2857.999999999999,0.9550224887556222
2864.9999999999955,0.9540229885057472
2865.9999999999973,0.953023488255872
2900.999999999998,0.952023988005997
2923.999999999997,0.9510244877561219
2972.9999999999977,0.9500249875062469
2997.0000000000014,0.9490254872563718
3010.0000000000014,0.9480259870064968
3027.,0.9470264867566217
3070.9999999999955,0.9460269865067467
3079.9999999999973,0.9450274862568716
3106.0000000000014,0.9440279860069964
3114.999999999994,0.9430284857571214
3154.9999999999964,0.9420289855072463
3156.,0.9410294852573713
3161.9999999999964,0.9400299850074962
3171.9999999999995,0.9390304847576212
3177.9999999999964,0.9380309845077461
3196.9999999999973,0.9370314842578711
3204.999999999998,0.936031984007996
3210.9999999999986,0.935032483758121
3211.999999999997,0.9340329835082459
3296.999999999994,0.9330334832583709
3345.000000000001,0.9320339830084957
3347.0000000000014,0.9310344827586207
3413.9999999999995,0.9300349825087456
3438.0000000000005,0.9290354822588706
3457.9999999999945,0.9280359820089955
3458.9999999999973,0.9270364817591205
3497.999999999998,0.9260369815092454
3500.9999999999955,0.9250374812593704
3549.9999999999936,0.9240379810094953
3554.999999999998,0.9230384807596201
3556.999999999998,0.9220389805097451
3604.999999999995,0.92103948025987
3605.9999999999955,0.920039980009995
3620.000000000001,0.9190404797601199
3662.9999999999977,0.9180409795102449
3666.9999999999964,0.9170414792603698
3702.9999999999964,0.9160419790104948
3704.9999999999977,0.9150424787606197
3769.9999999999936,0.9140429785107447
3796.9999999999955,0.9130434782608696
3800.9999999999986,0.9120439780109945
3820.9999999999936,0.9110444777611194
3857.,0.9100449775112444
3859.,0.9090454772613693
3860.999999999997,0.9080459770114943
3877.999999999994,0.9070464767616192
3888.999999999997,0.9060469765117442
3892.9999999999973,0.9050474762618691
3928.999999999999,0.904047976011994
3939.9999999999964,0.9030484757621189
3972.999999999995,0.9020489755122438
3985.999999999997,0.9010494752623688
3998.999999999998,0.9000499750124937
4021.999999999993,0.8990504747626187
4054.9999999999945,0.8980509745127436
4057.999999999996,0.8970514742628686
4101.000000000001,0.8960519740129935
4164.000000000001,0.8950524737631185
4164.999999999999,0.8940529735132434
4231.999999999996,0.8930534732633684
4236.9999999999945,0.8920539730134933
4253.999999999998,0.8910544727636182
4259.999999999995,0.8900549725137431
4291.999999999996,0.889055472263868
4326.999999999993,0.888055972013993
4333.9999999999945,0.887056471764118
4400.9999999999945,0.8860569715142429
4430.999999999997,0.8850574712643678
4441.999999999992,0.8840579710144928
4485.999999999997,0.8830584707646177
4535.999999999995,0.8820589705147426
4539.999999999998,0.8810594702648675
4573.999999999996,0.8800599700149925
4594.999999999995,0.8790604697651174
4597.999999999997,0.8780609695152424
4606.999999999994,0.8770614692653673
4616.999999999998,0.8760619690154923
4621.999999999997,0.8750624687656172
4624.999999999998,0.8740629685157422
4651.999999999993,0.8730634682658671
4702.000000000001,0.8720639680159921
4708.000000000001,0.871064467766117
4730.9999999999945,0.8700649675162418
4748.999999999993,0.8690654672663668
4758.999999999993,0.8680659670164917
4768.999999999992,0.8670664667666167
4777.000000000001,0.8660669665167416
4778.999999999998,0.8650674662668666
4781.999999999996,0.8640679660169915
4809.000000000002,0.8630684657671164
4817.,0.8620689655172413
4832.999999999997,0.8610694652673663
4844.999999999992,0.8600699650174912
4917.999999999996,0.8590704647676162
4923.9999999999945,0.8580709645177411
4924.999999999994,0.8570714642678661
4953.999999999993,0.856071964017991
4955.999999999989,0.855072463768116
4971.999999999997,0.8540729635182409
4990.999999999993,0.8530734632683659
5010.999999999992,0.8520739630184908
5018.999999999996,0.8510744627686158
5038.9999999999945,0.8500749625187406
5042.999999999995,0.8490754622688655
5063.999999999998,0.8480759620189905
5071.9999999999945,0.8470764617691154
5111.999999999997,0.8460769615192404
5134.999999999995,0.8450774612693653
5166.9999999999945,0.8440779610194903
5186.999999999999,0.8430784607696152
5218.999999999997,0.8420789605197401
5222.999999999996,0.841079460269865
5237.9999999999945,0.84007996001999
5251.999999999999,0.8390804597701149
5263.,0.8380809595202399
5285.9999999999945,0.8370814592703648
5288.000000000001,0.8360819590204898
5292.9999999999945,0.8350824587706147
5296.999999999989,0.8340829585207397
5309.999999999994,0.8330834582708646
5312.000000000003,0.8320839580209896
5327.,0.8310844577711145
5332.999999999993,0.8300849575212395
5338.999999999993,0.8290854572713643
5350.999999999996,0.8280859570214892
5355.999999999995,0.8270864567716142
5375.999999999998,0.8260869565217391
5376.999999999993,0.8250874562718641
5410.999999999996,0.824087956021989
5412.000000000002,0.823088455772114
5412.999999999995,0.8220889555222388
5446.9999999999945,0.8210894552723638
5453.999999999991,0.8200899550224887
5463.999999999994,0.8190904547726137
5481.000000000002,0.8180909545227386
5526.,0.8170914542728636
5543.9999999999945,0.8160919540229885
5558.999999999995,0.8150924537731135
5573.999999999998,0.8140929535232384
5579.999999999993,0.8130934532733634
5614.,0.8120939530234883
5640.999999999999,0.8110944527736133
5662.9999999999945,0.8100949525237382
5673.999999999993,0.809095452273863
5674.999999999995,0.808095952023988
5686.999999999992,0.8070964517741129
5688.999999999999,0.8060969515242379
5695.999999999999,0.8050974512743628
5707.999999999997,0.8040979510244878
5756.999999999995,0.8030984507746127
5756.999999999995,0.8020989505247377
5848.999999999994,0.8010994502748625
5863.999999999994,0.8000999500249875
5866.99999999999,0.7991004497751124
5900.99999999999,0.7981009495252374
5902.9999999999945,0.7971014492753623
5970.999999999992,0.7961019490254873
6008.999999999998,0.7951024487756122
6040.999999999997,0.7941029485257372
6060.999999999996,0.7931034482758621
6126.999999999998,0.792103948025987
6130.999999999998,0.791104447776112
6137.999999999997,0.790104947526237
6172.999999999991,0.7891054472763619
6179.,0.7881059470264867
6190.999999999997,0.7871064467766117
6212.000000000004,0.7861069465267366
6216.999999999989,0.7851074462768616
6245.999999999997,0.7841079460269865
6320.999999999987,0.7831084457771115
6326.999999999996,0.7821089455272364
6326.999999999996,0.7811094452773613
6328.000000000001,0.7801099450274862
6329.999999999995,0.7791104447776112
6353.999999999996,0.7781109445277361
6366.999999999995,0.777111444277861
6379.999999999993,0.776111944027986
6393.999999999995,0.775112443778111
6395.999999999993,0.7741129435282359
6413.9999999999945,0.7731134432783608
6425.999999999993,0.7721139430284858
6453.999999999993,0.7711144427786107
6456.,0.7701149425287357
6456.999999999998,0.7691154422788606
6469.999999999996,0.7681159420289855
6587.999999999991,0.7671164417791104
6604.999999999994,0.7661169415292354
6608.999999999992,0.7651174412793603
6610.999999999993,0.7641179410294853
6674.9999999999945,0.7631184407796102
6680.000000000002,0.7621189405297352
6693.999999999996,0.7611194402798601
6702.999999999993,0.760119940029985
6711.999999999998,0.7591204397801099
6735.999999999996,0.7581209395302348
6740.999999999994,0.7571214392803598
6845.999999999995,0.7561219390304847
6855.9999999999945,0.7551224387806097
6858.999999999988,0.7541229385307346
6868.999999999996,0.7531234382808596
6868.999999999996,0.7521239380309845
6929.999999999997,0.7511244377811095
6958.9999999999945,0.7501249375312344
6959.999999999991,0.7491254372813594
6959.999999999991,0.7481259370314843
7017.99999999999,0.7471264367816093
7034.999999999989,0.7461269365317341
7048.9999999999945,0.7451274362818591
7085.99999999999,0.744127936031984
7098.999999999998,0.743128435782109
7099.999999999988,0.7421289355322339
7110.999999999997,0.7411294352823588
7117.999999999987,0.7401299350324837
7151.999999999999,0.7391304347826086
7157.999999999992,0.7381309345327336
7241.9999999999945,0.7371314342828585
7254.999999999994,0.7361319340329835
7344.999999999998,0.7351324337831084
7356.999999999993,0.7341329335332334
7424.999999999996,0.7331334332833583
7432.999999999999,0.7321339330334833
7492.999999999992,0.7311344327836082
7517.999999999993,0.7301349325337332
7527.999999999996,0.7291354322838581
7530.999999999987,0.7281359320339831
7577.999999999999,0.727136431784108
7587.999999999997,0.7261369315342329
7598.99999999999,0.7251374312843578
7617.99999999999,0.7241379310344828
7635.9999999999945,0.7231384307846077
7666.999999999993,0.7221389305347327
7683.999999999994,0.7211394302848576
7726.999999999994,0.7201399300349824
7728.999999999996,0.7191404297851074
7754.999999999993,0.7181409295352323
7754.999999999993,0.7171414292853573
7768.999999999991,0.7161419290354822
7799.999999999991,0.7151424287856072
7816.000000000003,0.7141429285357321
7816.999999999991,0.7131434282858571
7818.999999999998,0.712143928035982
7823.999999999996,0.711144427786107
7827.999999999997,0.7101449275362319
7861.999999999995,0.7091454272863569
7887.999999999991,0.7081459270364818
7896.000000000001,0.7071464267866068
7909.99999999999,0.7061469265367317
7910.999999999986,0.7051474262868566
7949.999999999995,0.7041479260369815
7968.999999999995,0.7031484257871065
7974.999999999987,0.7021489255372314
8034.999999999997,0.7011494252873564
8058.999999999996,0.7001499250374812
8100.999999999998,0.6991504247876061
8105.999999999992,0.6981509245377311
8115.999999999993,0.697151424287856
8173.999999999995,0.696151924037981
8272.99999999999,0.6951524237881059
8280.999999999985,0.6941529235382309
8296.999999999993,0.6931534232883558
8342.999999999993,0.6921539230384808
8361.999999999987,0.6911544227886057
8397.,0.6901549225387307
8399.999999999998,0.6891554222888556
8402.999999999995,0.6881559220389806
8404.999999999989,0.6871564217891055
8467.999999999993,0.6861569215392305
8489.999999999995,0.6851574212893553
8491.999999999993,0.6841579210394803
8514.999999999996,0.6831584207896052
8524.999999999985,0.6821589205397302
8538.999999999996,0.6811594202898551
8547.999999999996,0.68015992003998
8593.999999999998,0.6791604197901049
8621.999999999998,0.6781609195402298
8635.000000000002,0.6771614192903548
8666.999999999989,0.6761619190404797
8671.999999999998,0.6751624187906047
8689.999999999996,0.6741629185407296
8696.999999999998,0.6731634182908546
8747.999999999989,0.6721639180409795
8771.999999999995,0.6711644177911045
8772.999999999989,0.6701649175412294
8775.999999999989,0.6691654172913544
8806.999999999995,0.6681659170414793
8846.999999999993,0.6671664167916043
8873.999999999993,0.6661669165417292
8882.999999999985,0.6651674162918542
8924.999999999998,0.664167916041979
8973.000000000002,0.663168415792104
9000.999999999989,0.6621689155422289
9009.999999999996,0.6611694152923538
9019.999999999998,0.6601699150424788
9122.99999999999,0.6591704147926036
9205.999999999987,0.6581709145427286
9220.999999999985,0.6571714142928535
9234.999999999989,0.6561719140429785
9264.999999999987,0.6551724137931034
9296.000000000004,0.6541729135432284
9304.999999999984,0.6531734132933533
9322.999999999985,0.6521739130434783
9323.999999999993,0.6511744127936032
9323.999999999993,0.6501749125437282
9353.999999999989,0.6491754122938531
9359.999999999985,0.6481759120439781
9370.999999999982,0.647176411794103
9385.000000000004,0.646176911544228
9395.999999999998,0.6451774112943529
9410.999999999995,0.6441779110444777
9514.999999999998,0.6431784107946027
9536.999999999989,0.6421789105447276
9570.999999999985,0.6411794102948527
9605.999999999996,0.6401799100449775
9617.999999999996,0.6391804097951024
9617.999999999996,0.6381809095452273
9662.999999999993,0.6371814092953523
9669.000000000004,0.6361819090454772
9669.000000000004,0.6351824087956023
9681.999999999978,0.6341829085457271
9711.999999999982,0.6331834082958521
9719.99999999999,0.632183908045977
9761.999999999984,0.631184407796102
9769.999999999989,0.6301849075462269
9781.99999999999,0.6291854072963519
9783.000000000002,0.6281859070464768
9792.,0.6271864067966018
9817.999999999996,0.6261869065467267
9836.999999999989,0.6251874062968517
9887.999999999996,0.6241879060469766
9890.999999999996,0.6231884057971014
9910.999999999995,0.6221889055472264
9962.999999999987,0.6211894052973513
10051.999999999978,0.6201899050474763
10079.999999999995,0.6191904047976013
10092.000000000005,0.6181909045477261
10103.999999999987,0.617191404297851
10124.99999999999,0.616191904047976
10127.999999999998,0.6151924037981009
10219.999999999982,0.6141929035482259
10268.999999999996,0.6131934032983508
10320.,0.6121939030484758
10346.99999999998,0.6111944027986007
10425.999999999982,0.6101949025487257
10461.999999999996,0.6091954022988506
10464.999999999987,0.6081959020489756
10508.000000000007,0.6071964017991005
10508.000000000007,0.6061969015492255
10527.999999999978,0.6051974012993504
10539.999999999995,0.6041979010494753
10553.999999999993,0.6031984007996002
10607.999999999996,0.6021989005497251
10641.000000000007,0.6011994002998501
10651.999999999998,0.600199900049975
10735.999999999995,0.5992003998001
10797.999999999982,0.5982008995502248
10806.999999999993,0.5972013993003498
10863.999999999995,0.5962018990504747
10873.,0.5952023988005997
10882.999999999987,0.5942028985507246
10952.999999999993,0.5932033983008496
10983.000000000005,0.5922038980509745
11042.99999999999,0.5912043978010995
11068.999999999984,0.5902048975512244
11078.000000000004,0.5892053973013494
11078.999999999993,0.5882058970514743
11091.,0.5872063968015993
11117.999999999993,0.5862068965517242
11192.999999999987,0.5852073963018491
11215.999999999993,0.5842078960519742
11305.999999999995,0.583208395802099
11318.999999999996,0.5822088955522239
11363.999999999996,0.5812093953023489
11401.999999999984,0.5802098950524738
11402.999999999989,0.5792103948025987
11417.000000000002,0.5782108945527237
11425.999999999978,0.5772113943028485
11502.999999999985,0.5762118940529736
11514.999999999993,0.5752123938030984
11545.000000000002,0.5742128935532234
11620.999999999995,0.5732133933033483
11632.999999999984,0.5722138930534734
11648.999999999984,0.5712143928035982
11702.999999999989,0.5702148925537233
11727.999999999989,0.5692153923038481
11733.,0.568215892053973
11765.999999999985,0.567216391804098
11783.99999999999,0.5662168915542231
11880.999999999985,0.5652173913043479
11929.999999999993,0.5642178910544728
11986.000000000002,0.5632183908045978
12009.999999999998,0.5622188905547226
12033.999999999989,0.5612193903048476
12056.999999999985,0.5602198900549725
12146.999999999993,0.5592203898050975
12243.999999999973,0.5582208895552224
12268.999999999976,0.5572213893053473
12282.999999999995,0.5562218890554722
12316.999999999985,0.5552223888055972
12324.999999999989,0.5542228885557221
12329.999999999982,0.553223388305847
12342.99999999999,0.5522238880559721
12351.999999999987,0.551224387806097
12365.999999999976,0.5502248875562219
12374.999999999989,0.5492253873063468
12387.00000000001,0.5482258870564719
12410.999999999998,0.5472263868065967
12447.999999999969,0.5462268865567218
12477.999999999993,0.5452273863068468
12480.999999999987,0.5442278860569716
12528.999999999976,0.5432283858070965
12535.999999999985,0.5422288855572215
12539.999999999987,0.5412293853073463
12547.999999999993,0.5402298850574713
12558.999999999982,0.5392303848075962
12576.999999999993,0.5382308845577212
12578.999999999985,0.5372313843078461
12614.999999999976,0.536231884057971
12696.999999999998,0.5352323838080959
12729.999999999984,0.5342328835582209
12774.999999999998,0.5332333833083458
12782.999999999989,0.5322338830584707
12907.999999999975,0.5312343828085957
12964.999999999967,0.5302348825587206
12987.999999999973,0.5292353823088456
13096.999999999975,0.5282358820589705
13172.99999999999,0.5272363818090955
13172.99999999999,0.5262368815592204
13219.999999999985,0.5252373813093454
13232.999999999984,0.5242378810594703
13305.999999999976,0.5232383808095953
13306.99999999999,0.5222388805597202
13389.000000000007,0.5212393803098451
13438.999999999995,0.52023988005997
13516.999999999982,0.519240379810095
13682.999999999993,0.5182408795602199
13713.999999999996,0.5172413793103449
13796.,0.5162418790604697
13801.000000000005,0.5152423788105946
13841.999999999982,0.5142428785607196
13920.999999999965,0.5132433783108445
14035.999999999982,0.5122438780609695
14035.999999999982,0.5112443778110944
14079.000000000004,0.5102448775612194
14110.99999999999,0.5092453773113443
14156.000000000002,0.5082458770614693
14236.999999999965,0.5072463768115942
14260.999999999967,0.5062468765617192
14296.000000000002,0.5052473763118441
14322.000000000005,0.5042478760619691
14374.999999999998,0.503248375812094
14391.999999999996,0.502248875562219
14427.999999999993,0.5012493753123439
14438.999999999978,0.5002498750624688
14470.,0.4992503748125937
14480.000000000007,0.4982508745627187
14557.999999999996,0.4972513743128436
14642.999999999995,0.4962518740629686
14645.999999999969,0.4952523738130935
14652.99999999998,0.49425287356321845
14724.999999999976,0.4932533733133433
14828.999999999995,0.4922538730634683
14830.99999999999,0.49125437281359324
14859.,0.49025487256371814
14940.999999999985,0.4892553723138431
14988.999999999987,0.4882558720639681
15078.999999999985,0.487256371814093
15121.999999999965,0.48625687156421793
15193.99999999998,0.4852573713143429
15250.,0.4842578710644678
15337.999999999996,0.4832583708145928
15382.999999999958,0.48225887056471767
15386.99999999998,0.4812593703148426
15415.99999999999,0.48025987006496756
15453.999999999989,0.4792603698150925
15464.999999999978,0.4782608695652174
15502.999999999993,0.47726136931534235
15615.999999999989,0.47626186906546736
15622.999999999995,0.4752623688155923
15631.99999999999,0.4742628685657172
15656.999999999998,0.4732633683158422
15659.00000000001,0.47226386806596704
15699.999999999978,0.471264367816092
15749.,0.47026486756621694
15767.99999999999,0.46926536731634183
15777.00000000001,0.4682658670664668
15779.999999999982,0.4672663668165917
15868.00000000001,0.4662668665667167
15868.00000000001,0.4652673663168417
15983.999999999993,0.46426786606696663
15994.999999999976,0.4632683658170916
16004.999999999996,0.4622688655672164
16049.999999999975,0.46126936531734136
16077.999999999975,0.4602698650674663
16092.99999999999,0.4592703648175912
16211.999999999985,0.4582708645677162
16338.99999999998,0.4572713643178411
16542.99999999997,0.45627186406796605
16571.999999999985,0.45527236381809105
16599.999999999996,0.454272863568216
16618.999999999993,0.4532733633183409
16668.999999999996,0.4522738630684658
16733.99999999998,0.4512743628185907
16741.999999999978,0.45027486256871563
16785.99999999999,0.4492753623188406
17024.999999999993,0.4482758620689655
17089.999999999975,0.44727636181909053
17264.999999999978,0.4462768615692155
17270.999999999993,0.4452773613193404
17323.99999999998,0.4442778610694653
17337.999999999978,0.44327836081959027
17366.000000000007,0.4422788605697152
17372.00000000001,0.4412793603198401
17453.99999999998,0.440279860069965
17492.99999999999,0.43928035982009
17569.000000000004,0.4382808595702149
17574.99999999999,0.43728135932033985
17633.999999999985,0.43628185907046485
17694.000000000007,0.4352823588205898
17737.999999999975,0.43428285857071475
17789.99999999999,0.4332833583208397
17886.999999999996,0.43228385807096464
17965.999999999978,0.4312843578210895
18258.999999999993,0.43028485757121443
18265.999999999985,0.4292853573213393
18295.99999999997,0.42828585707146427
18420.999999999985,0.4272863568215893
18465.999999999967,0.42628685657171417
18632.999999999978,0.4252873563218391
18653.000000000004,0.42428785607196406
18666.99999999996,0.423288355822089
18732.999999999953,0.422288855572214
18739.99999999996,0.4212893553223388
18753.99999999998,0.42028985507246375
18780.999999999967,0.41929035482258875
18795.99999999998,0.4182908545727137
19016.999999999975,0.41729135432283865
19078.999999999964,0.4162918540729636
19090.999999999993,0.41529235382308854
19095.999999999967,0.4142928535732135
19178.999999999975,0.41329335332333844
19259.99999999998,0.4122938530734634
19460.99999999999,0.41129435282358817
19489.999999999978,0.4102948525737132
19572.999999999975,0.40929535232383807
19580.999999999975,0.4082958520739631
19582.999999999985,0.407296351824088
19599.999999999975,0.4062968515742129
19606.999999999964,0.40529735132433786
19704.99999999996,0.40429785107446287
19829.999999999985,0.40329835082458776
19869.999999999956,0.4022988505747127
19914.99999999999,0.4012993503248377
19937.99999999998,0.4002998500749625
19949.999999999964,0.39930034982508744
19985.999999999993,0.3983008495752124
20200.999999999964,0.3973013493253374
20410.99999999998,0.3963018490754623
20441.000000000004,0.3953023488255873
20596.999999999964,0.39430284857571224
20642.99999999996,0.3933033483258372
20652.999999999964,0.39230384807596214
20691.999999999978,0.3913043478260871
20748.999999999996,0.3903048475762119
20816.000000000015,0.38930534732633687
20830.000000000004,0.38830584707646176
20971.999999999975,0.38730634682658677
21046.99999999996,0.3863068465767117
21086.999999999964,0.38530734632683666
21093.999999999996,0.3843078460769616
21145.999999999985,0.38330834582708656
21159.99999999998,0.3823088455772115
21492.999999999964,0.3813093453273364
21516.,0.38030984507746124
21645.999999999975,0.3793103448275862
21755.999999999978,0.37831084457771114
21877.99999999997,0.37731134432783614
21954.999999999975,0.37631184407796103
22109.999999999956,0.37531234382808604
22122.99999999996,0.374312843578211
22126.99999999999,0.37331334332833593
22172.99999999998,0.3723138430784608
22439.999999999993,0.3713143428285858
22580.999999999985,0.37031484257871067
22587.000000000004,0.36931534232883556
22751.99999999996,0.3683158420789605
22754.999999999956,0.3673163418290855
22755.999999999978,0.36631684157921046
22776.99999999998,0.3653173413293354
22807.999999999956,0.36431784107946036
22978.999999999975,0.36331834082958525
22998.99999999998,0.36231884057971026
23040.999999999967,0.3613193403298352
23047.99999999997,0.36031984007996015
23130.99999999999,0.35932033983008493
23214.999999999964,0.35832083958020994
23805.999999999945,0.3573213393303349
23817.,0.35632183908045983
23871.99999999998,0.3553223388305847
24035.999999999975,0.3543228385807097
24107.999999999975,0.3533233383308347
24227.99999999998,0.35232383808095963
24294.99999999999,0.3513243378310845
24315.99999999998,0.3503248375812095
24403.99999999998,0.34932533733133436
24430.999999999945,0.3483258370814593
24431.99999999995,0.3473263368315842
24431.99999999995,0.3463268365817092
24493.99999999996,0.34532733633183416
24529.999999999967,0.3443278360819591
24730.999999999975,0.34332833583208405
24841.999999999967,0.34232883558220895
24873.999999999967,0.3413293353323339
25162.999999999964,0.34032983508245884
25206.999999999993,0.33933033483258374
25305.999999999985,0.3383308345827087
25467.99999999999,0.3373313343328336
25498.999999999953,0.3363318340829586
25665.999999999993,0.33533233383308353
25672.000000000015,0.3343328335832084
25706.999999999967,0.3333333333333334
25720.999999999996,0.3323338330834583
25753.999999999993,0.3313343328335833
25791.00000000001,0.33033483258370827
25872.,0.3293353323338331
25872.999999999978,0.32833583208395806
26023.999999999967,0.327336331834083
26455.999999999935,0.32633683158420795
26489.99999999998,0.3253373313343329
26502.999999999967,0.3243378310844578
26522.99999999997,0.3233383308345828
26648.999999999967,0.32233883058470775
26666.99999999998,0.3213393303348327
26890.999999999975,0.32033983008495764
26957.99999999997,0.3193403298350824
27099.999999999978,0.31834082958520743
27105.999999999956,0.3173413293353323
27186.999999999953,0.3163418290854573
27346.000000000004,0.3153423288355823
27476.000000000022,0.31434282858570717
27630.999999999956,0.3133433283358321
27690.999999999964,0.31234382808595706
27734.999999999964,0.311344327836082
28030.999999999956,0.3103448275862071
28116.000000000004,0.30934532733633197
28149.999999999996,0.30834582708645675
28313.999999999964,0.30734632683658175
28320.,0.30634682658670664
28451.99999999994,0.30534732633683165
28514.99999999992,0.3043478260869566
28737.999999999953,0.30334832583708154
28908.99999999997,0.3023488255872065
28913.99999999999,0.3013493253373314
28928.99999999998,0.30034982508745633
28936.99999999995,0.2993503248375813
28979.999999999985,0.2983508245877061
29069.999999999967,0.29735132433783107
29106.00000000001,0.296351824087956
29134.000000000015,0.295352323838081
29167.999999999953,0.29435282358820597
29260.999999999985,0.29335332333833086
29314.999999999967,0.29235382308845587
29412.999999999996,0.29135432283858076
29456.999999999938,0.29035482258870576
29543.999999999924,0.2893553223388307
29741.99999999994,0.28835582208895555
29754.999999999945,0.28735632183908044
29792.99999999998,0.28635682158920545
29864.00000000001,0.2853573213393304
29891.00000000001,0.2843578210894553
29925.999999999975,0.28335832083958024
29995.99999999996,0.28235882058970524
30133.999999999956,0.28135932033983013
30180.999999999993,0.2803598200899551
30205.999999999927,0.2793603198400801
30246.999999999975,0.27836081959020487
30304.999999999978,0.2773613193403298
30390.99999999994,0.2763618190904548
30839.999999999993,0.2753623188405797
30960.999999999993,0.2743628185907047
31272.99999999994,0.27336331834082966
31337.99999999993,0.2723638180909546
31343.99999999996,0.27136431784107956
31453.999999999996,0.27036481759120445
31506.99999999994,0.26936531734132946
31531.00000000002,0.2683658170914544
31675.999999999945,0.26736631684157924
32303.999999999975,0.26636681659170414
32372.99999999994,0.2653673163418291
32459.999999999935,0.26436781609195403
32508.999999999927,0.26336831584207904
32854.99999999998,0.262368815592204
32951.,0.26136931534232893
33177.999999999935,0.2603698150924539
33336.999999999956,0.2593703148425788
33349.999999999905,0.2583708145927037
33529.99999999997,0.25737131434282856
33589.999999999956,0.25637181409295356
33767.99999999994,0.2553723138430785
33768.99999999997,0.25437281359320346
33991.00000000001,0.25337331334332835
34163.99999999998,0.25237381309345336
34748.99999999996,0.2513743128435783
34985.99999999991,0.25037481259370326
35066.99999999994,0.24937531234382818
35079.999999999985,0.2483758120939531
35177.999999999985,0.2473763118440779
35260.999999999985,0.24637681159420294
36060.99999999996,0.24537731134432786
36278.999999999905,0.24437781109445283
36346.99999999999,0.24337831084457778
36357.99999999996,0.24237881059470273
36360.999999999905,0.2413793103448277
36393.99999999993,0.2403798100949526
36515.99999999998,0.23938030984507752
36759.999999999985,0.23838080959520253
37003.99999999996,0.23738130934532733
37254.999999999956,0.23638180909545226
37357.99999999994,0.23538230884557726
37501.99999999998,0.2343828085957022
37565.,0.23338330834582713
37740.99999999999,0.23238380809595205
37907.999999999956,0.231384307846077
37997.999999999956,0.23038480759620197
38888.999999999985,0.2293853073463269
39275.99999999999,0.22838580709645187
39395.00000000001,0.22738630684657682
39397.9999999999,0.22638680659670163
39705.999999999905,0.2253873063468266
39817.99999999991,0.22438780609695155
39899.999999999935,0.22338830584707647
40079.99999999995,0.22238880559720148
40350.99999999995,0.22138930534732637
41568.99999999991,0.22038980509745137
41683.99999999994,0.2193903048475763
41995.999999999956,0.21839080459770124
42943.99999999999,0.2173913043478262
43451.999999999905,0.21639180409795103
44239.99999999998,0.21539230384807598
44366.999999999935,0.21439280359820095
44394.999999999985,0.21339330334832587
44438.99999999993,0.21239380309845085
44657.,0.21139430284857574
44769.99999999997,0.21039480259870075
44789.99999999991,0.20939530234882567
45409.99999999993,0.2083958020989506
45653.99999999996,0.20739630184907556
45785.9999999999,0.2063968015992004
45865.99999999994,0.20539730134932532
46666.99999999992,0.2043978010994503
46909.999999999876,0.20339830084957525
47092.999999999956,0.20239880059970022
47181.99999999995,0.20139930034982514
47404.99999999991,0.20039980009995012
47796.99999999991,0.19940029985007504
48094.99999999992,0.1984007996002
49210.999999999956,0.19740129935032494
49254.00000000004,0.19640179910044978
49576.99999999988,0.19540229885057472
49823.99999999993,0.1944027986006997
50024.99999999998,0.1934032983508246
50290.9999999999,0.19240379810094954
50851.99999999994,0.19140429785107452
50866.999999999905,0.1904047976011995
51098.99999999988,0.18940529735132441
51373.99999999997,0.1884057971014494
51493.99999999995,0.1874062968515743
51884.99999999997,0.18640679660169923
52155.9999999999,0.18540729635182407
52212.99999999999,0.18440779610194905
52961.99999999988,0.183408295852074
54460.999999999956,0.18240879560219891
54505.99999999994,0.1814092953523239
54632.999999999905,0.18040979510244887
54827.000000000015,0.1794102948525738
54985.99999999999,0.17841079460269874
55276.999999999905,0.17741129435282368
55317.,0.1764117941029486
55480.99999999996,0.17541229385307347
55586.999999999905,0.1744127936031984
55738.99999999997,0.17341329335332337
56864.99999999992,0.1724137931034483
57515.99999999994,0.17141429285357324
58160.9999999999,0.1704147926036982
58786.999999999985,0.1694152923538232
59647.99999999993,0.1684157921039481
59935.99999999985,0.16741629185407308
59999.999999999905,0.166416791604198
60298.99999999992,0.16541729135432284
60990.00000000002,0.1644177911044478
62277.99999999987,0.16341829085457274
62956.99999999989,0.16241879060469772
63138.99999999985,0.16141929035482266
63287.99999999992,0.16041979010494758
63448.99999999988,0.15942028985507253
64370.99999999988,0.1584207896051975
65092.99999999993,0.15742128935532243
65107.9999999999,0.15642178910544738
66224.99999999994,0.15542228885557222
66837.99999999996,0.15442278860569716
67179.99999999993,0.1534232883558221
69106.99999999997,0.1524237881059471
69242.00000000001,0.151424287856072
69712.99999999993,0.15042478760619693
70019.99999999999,0.14942528735632193
70053.99999999994,0.14842578710644685
71199.99999999996,0.14742628685657183
71242.99999999984,0.14642678660669672
71479.00000000001,0.14542728635682167
73449.99999999991,0.14442778610694654
73771.99999999983,0.14342828585707149
73962.99999999996,0.14242878560719643
74082.99999999994,0.14142928535732135
76930.99999999991,0.14042978510744633
77288.99999999993,0.13943028485757128
79868.99999999993,0.1384307846076962
79996.99999999987,0.13743128435782118
80292.00000000006,0.13643178410794612
80433.99999999981,0.13543228385807107
81308.99999999991,0.1344327836081959
81969.00000000004,0.1334332833583209
82249.99999999993,0.13243378310844578
82383.99999999996,0.13143428285857076
83206.99999999983,0.1304347826086957
83575.99999999993,0.1294352823588206
84993.00000000004,0.12843578210894557
86332.,0.12743628185907055
86644.99999999985,0.12643678160919553
88499.99999999994,0.12543728135932042
90613.99999999987,0.12443778110944527
91626.99999999994,0.12343828085957023
92917.99999999978,0.12243878060969518
92968.99999999997,0.12143928035982013
93944.99999999988,0.12043978010994508
94165.99999999978,0.11944027986007004
96480.00000000003,0.11844077961019496
96792.99999999993,0.11744127936031992
97186.99999999985,0.11644177911044487
101051.00000000001,0.1154422788605698
101094.99999999975,0.11444277861069467
101965.99999999993,0.11344327836081959
102216.99999999987,0.11244377811094455
103869.99999999999,0.11144427786106949
104317.00000000004,0.11044477761119444
104401.99999999985,0.10944527736131937
106455.99999999974,0.10844577711144432
106752.99999999985,0.10744627686156931
107627.9999999999,0.1064467766116942
109182.00000000004,0.10544727636181918
111819.99999999977,0.10444777611194406
113120.99999999987,0.10344827586206895
113422.9999999998,0.1024487756121939
113599.99999999987,0.10144927536231886
114242.99999999984,0.1004497751124438
116245.99999999991,0.09945027486256877
117537.99999999978,0.09845077461269372
118246.99999999974,0.09745127436281868
122561.99999999985,0.09645177411294358
124491.99999999996,0.09545227386306857
125199.,0.0944527736131935
127457.99999999996,0.09345327336331832
129176.99999999974,0.09245377311344329
130326.99999999991,0.09145427286356825
132149.99999999983,0.09045477261369322
133345.99999999994,0.08945527236381814
133690.0000000001,0.08845577211394309
134065.99999999994,0.08745627186406803
134355.99999999997,0.08645677161419298
135418.,0.08545727136431795
137805.9999999998,0.08445777111444286
138849.99999999997,0.08345827086456774
139279.9999999999,0.08245877061469267
140155.00000000006,0.08145927036481762
140163.99999999988,0.08045977011494256
140680.00000000006,0.07946026986506753
141002.,0.07846076961519247
143540.99999999994,0.07746126936531741
156826.9999999997,0.07646176911544235
157085.99999999997,0.07546226886556733
160811.99999999997,0.07446276861569225
164039.9999999999,0.0734632683658171
164301.99999999988,0.07246376811594203
164739.00000000003,0.071464267866067
171179.99999999977,0.07046476761619191
185614.99999999956,0.06946526736631688
186948.9999999996,0.06846576711644185
191950.00000000003,0.06746626686656676
197500.9999999997,0.06646676661669174
199139.99999999983,0.06546726636681667
201746.99999999988,0.06446776611694162
202677.99999999968,0.06346826586706644
208032.9999999998,0.062468765617191425
214558.99999999948,0.061469265367316374
215206.99999999953,0.06046976511744132
216942.00000000003,0.059470264867566236
218945.99999999974,0.058470764617691205
223574.99999999956,0.057471264367816154
226095.99999999985,0.056471764117941074
226250.99999999962,0.05547226386806606
226804.9999999994,0.05447276361819099
231686.99999999983,0.05347326336831592
231912.99999999962,0.05247376311844079
235562.9999999995,0.05147426286856573
241531.9999999997,0.050474762618690674
241790.99999999933,0.04947526236881563
244037.99999999948,0.04847576211894056
251855.99999999965,0.04747626186906551
260687.9999999996,0.046476761619190475
270576.9999999997,0.04547726136931543
273563.99999999994,0.04447776111944036
276801.99999999953,0.04347826086956531
284119.00000000006,0.04247876061969013
301317.9999999997,0.041479260369815106
310947.9999999994,0.04047976011994004
335032.99999999977,0.039480259870064996
335946.9999999996,0.03848075962018995
339155.99999999936,0.03748125937031489
339501.9999999993,0.03648175912043984
350006.9999999999,0.035482258870564796
374438.9999999999,0.034482758620689745
377423.99999999907,0.033483258370814686
389498.99999999953,0.03248375812093951
390268.9999999998,0.03148425787106447
393467.99999999953,0.03048475762118942
412254.99999999953,0.02948525737131437
418783.0000000002,0.028485757121439307
439578.99999999977,0.027486256871564255
449164.99999999953,0.02648675662168921
449908.9999999993,0.02548725637181416
454648.99999999895,0.024487756121939097
569236.9999999998,0.02348825587206406
585182.9999999991,0.02248875562218889
636560.9999999992,0.02148925537231384
641884.9999999991,0.020489755122438794
799872.9999999981,0.019490254872563728
822362.9999999986,0.018490754622688687
849582.9999999993,0.017491254372813635
850720.9999999988,0.016491754122938577
878861.9999999986,0.015492253873063534
933732.9999999998,0.014492753623188468
937823.9999999972,0.013493253373313424
1.0009879999999993e6,0.01249375312343837
1.1612729999999972e6,0.011494252873563215
1.204497999999998e6,0.010494752623688154
1.240729999999998e6,0.009495252373813103
1.3432469999999988e6,0.008495752123938053
1.5051069999999972e6,0.007496251874063003
1.5656959999999995e6,0.00649675162418795
1.8039059999999974e6,0.005497251374312894
2.263912999999995e6,0.004497751124437845
3.7299049999999944e6,0.0034982508745627916
4.297252999999997e6,0.0024987506246877435
5.495391999999998e6,0.0014992503748125778
6.425680999999985e6,0.0004997501249375262

==> charts/comp8.csv <==
1107.9999999999993,0.999000499750125
1526.999999999999,0.9980009995002499
1594.,0.9970014992503748
1789.9999999999989,0.9960019990004998
1792.9999999999989,0.9950024987506247
1881.9999999999986,0.9940029985007496
2037.9999999999984,0.9930034982508745
2223.999999999998,0.9920039980009995
2343.999999999997,0.9910044977511244
2422.999999999999,0.9900049975012494
2511.9999999999977,0.9890054972513743
2529.9999999999977,0.9880059970014993
2602.999999999999,0.9870064967516242
2651.9999999999986,0.9860069965017492
2657.999999999998,0.9850074962518741
2666.9999999999986,0.984007996001999
2730.,0.9830084957521239
2828.999999999999,0.9820089955022488
2942.9999999999986,0.9810094952523738
2944.9999999999986,0.9800099950024987
2966.9999999999973,0.9790104947526237
2968.999999999998,0.9780109945027486
3003.9999999999986,0.9770114942528736
3026.000000000002,0.9760119940029985
3040.999999999999,0.9750124937531235
3077.999999999995,0.9740129935032483
3102.999999999994,0.9730134932533733
3113.999999999997,0.9720139930034982
3127.9999999999973,0.9710144927536232
3148.9999999999973,0.9700149925037481
3213.9999999999964,0.9690154922538731
3274.9999999999973,0.968015992003998
3283.0000000000014,0.967016491754123
3303.9999999999955,0.9660169915042479
3309.999999999994,0.9650174912543729
3327.999999999998,0.9640179910044977
3331.999999999997,0.9630184907546226
3352.9999999999973,0.9620189905047476
3362.,0.9610194902548725
3362.9999999999973,0.9600199900049975
3408.999999999998,0.9590204897551224
3411.999999999996,0.9580209895052474
3436.9999999999986,0.9570214892553723
3463.000000000001,0.9560219890054973
3527.000000000001,0.9550224887556222
3531.9999999999973,0.9540229885057472
3572.9999999999927,0.953023488255872
3609.999999999998,0.952023988005997
3630.9999999999955,0.9510244877561219
3643.9999999999973,0.9500249875062469
3667.999999999996,0.9490254872563718
3734.9999999999973,0.9480259870064968
3757.9999999999986,0.9470264867566217
3762.999999999995,0.9460269865067467
3772.9999999999973,0.9450274862568716
3799.9999999999995,0.9440279860069964
3849.999999999999,0.9430284857571214
3861.9999999999945,0.9420289855072463
3949.999999999995,0.9410294852573713
3953.999999999996,0.9400299850074962
4056.9999999999936,0.9390304847576212
4102.999999999996,0.9380309845077461
4110.999999999997,0.9370314842578711
4183.999999999996,0.936031984007996
4216.999999999993,0.935032483758121
4242.999999999994,0.9340329835082459
4262.999999999999,0.9330334832583709
4281.999999999997,0.9320339830084957
4338.999999999996,0.9310344827586207
4402.999999999998,0.9300349825087456
4421.999999999996,0.9290354822588706
4421.999999999996,0.9280359820089955
4439.999999999998,0.9270364817591205
4543.999999999996,0.9260369815092454
4570.999999999995,0.9250374812593704
4607.9999999999945,0.9240379810094953
4627.,0.9230384807596201
4659.9999999999945,0.9220389805097451
4710.999999999993,0.92103948025987
4780.999999999994,0.920039980009995
4786.999999999995,0.9190404797601199
4804.999999999994,0.9180409795102449
4841.999999999995,0.9170414792603698
4921.999999999998,0.9160419790104948
5083.999999999995,0.9150424787606197
5088.9999999999945,0.9140429785107447
5183.000000000002,0.9130434782608696
5226.999999999998,0.9120439780109945
5234.000000000001,0.9110444777611194
5327.999999999995,0.9100449775112444
5346.999999999991,0.9090454772613693
5360.999999999995,0.9080459770114943
5378.000000000002,0.9070464767616192
5417.999999999996,0.9060469765117442
5446.9999999999945,0.9050474762618691
5467.999999999995,0.904047976011994
5488.000000000001,0.9030484757621189
5489.999999999989,0.9020489755122438
5533.999999999996,0.9010494752623688
5601.999999999995,0.9000499750124937
5715.999999999993,0.8990504747626187
5737.,0.8980509745127436
5752.999999999992,0.8970514742628686
5829.999999999994,0.8960519740129935
5837.999999999991,0.8950524737631185
5859.999999999996,0.8940529735132434
5860.999999999991,0.8930534732633684
5863.,0.8920539730134933
5866.,0.8910544727636182
5872.999999999997,0.8900549725137431
5945.999999999996,0.889055472263868
6021.999999999996,0.888055972013993
6034.999999999992,0.887056471764118
6119.99999999999,0.8860569715142429
6158.999999999995,0.8850574712643678
6160.999999999996,0.8840579710144928
6202.999999999999,0.8830584707646177
6249.999999999996,0.8820589705147426
6266.999999999997,0.8810594702648675
6269.999999999999,0.8800599700149925
6331.999999999996,0.8790604697651174
6345.999999999994,0.8780609695152424
6370.999999999991,0.8770614692653673
6445.999999999994,0.8760619690154923
6449.99999999999,0.8750624687656172
6476.999999999997,0.8740629685157422
6481.999999999998,0.8730634682658671
6482.999999999996,0.8720639680159921
6505.999999999996,0.871064467766117
6544.9999999999945,0.8700649675162418
6575.999999999998,0.8690654672663668
6601.999999999993,0.8680659670164917
6607.999999999992,0.8670664667666167
6620.999999999993,0.8660669665167416
6632.99999999999,0.8650674662668666
6646.9999999999945,0.8640679660169915
6670.999999999998,0.8630684657671164
6693.999999999996,0.8620689655172413
6706.999999999988,0.8610694652673663
6715.999999999997,0.8600699650174912
6765.999999999985,0.8590704647676162
6802.999999999994,0.8580709645177411
6890.999999999999,0.8570714642678661
6901.999999999991,0.856071964017991
6912.000000000001,0.855072463768116
6973.9999999999945,0.8540729635182409
6977.999999999997,0.8530734632683659
7048.9999999999945,0.8520739630184908
7058.999999999999,0.8510744627686158
7097.999999999996,0.8500749625187406
7118.999999999989,0.8490754622688655
7130.999999999991,0.8480759620189905
7163.999999999995,0.8470764617691154
7179.999999999997,0.8460769615192404
7217.999999999996,0.8450774612693653
7258.999999999999,0.8440779610194903
7278.999999999997,0.8430784607696152
7326.9999999999945,0.8420789605197401
7374.,0.841079460269865
7384.000000000002,0.84007996001999
7426.99999999999,0.8390804597701149
7475.999999999992,0.8380809595202399
7491.999999999985,0.8370814592703648
7561.9999999999945,0.8360819590204898
7594.999999999994,0.8350824587706147
7596.999999999989,0.8340829585207397
7611.999999999994,0.8330834582708646
7635.9999999999945,0.8320839580209896
7652.999999999995,0.8310844577711145
7662.99999999999,0.8300849575212395
7695.999999999991,0.8290854572713643
7781.999999999997,0.8280859570214892
7794.999999999986,0.8270864567716142
7796.9999999999945,0.8260869565217391
7811.999999999993,0.8250874562718641
7841.9999999999845,0.824087956021989
7884.999999999986,0.823088455772114
7949.,0.8220889555222388
8031.999999999994,0.8210894552723638
8056.99999999999,0.8200899550224887
8098.999999999989,0.8190904547726137
8115.999999999993,0.8180909545227386
8132.999999999989,0.8170914542728636
8142.,0.8160919540229885
8153.99999999999,0.8150924537731135
8161.999999999986,0.8140929535232384
8162.999999999987,0.8130934532733634
8219.999999999995,0.8120939530234883
8220.999999999996,0.8110944527736133
8224.999999999984,0.8100949525237382
8224.999999999984,0.809095452273863
8236.999999999987,0.808095952023988
8253.999999999995,0.8070964517741129
8262.999999999998,0.8060969515242379
8267.999999999995,0.8050974512743628
8367.999999999995,0.8040979510244878
8379.999999999989,0.8030984507746127
8389.999999999995,0.8020989505247377
8391.999999999989,0.8010994502748625
8415.99999999999,0.8000999500249875
8437.999999999993,0.7991004497751124
8485.999999999989,0.7981009495252374
8524.999999999985,0.7971014492753623
8529.999999999996,0.7961019490254873
8544.999999999995,0.7951024487756122
8628.000000000004,0.7941029485257372
8722.999999999995,0.7931034482758621
8771.999999999995,0.792103948025987
8774.999999999993,0.791104447776112
8792.999999999989,0.790104947526237
8861.999999999996,0.7891054472763619
8973.999999999982,0.7881059470264867
8983.999999999996,0.7871064467766117
9075.999999999993,0.7861069465267366
9122.99999999999,0.7851074462768616
9133.,0.7841079460269865
9226.999999999987,0.7831084457771115
9249.999999999996,0.7821089455272364
9256.999999999989,0.7811094452773613
9267.999999999998,0.7801099450274862
9278.99999999999,0.7791104447776112
9311.999999999989,0.7781109445277361
9317.999999999998,0.777111444277861
9357.99999999999,0.776111944027986
9441.99999999999,0.775112443778111
9472.999999999996,0.7741129435282359
9481.000000000004,0.7731134432783608
9517.,0.7721139430284858
9576.000000000002,0.7711144427786107
9587.999999999993,0.7701149425287357
9588.999999999993,0.7691154422788606
9590.999999999985,0.7681159420289855
9669.000000000004,0.7671164417791104
9686.999999999993,0.7661169415292354
9689.,0.7651174412793603
9722.999999999989,0.7641179410294853
9741.999999999989,0.7631184407796102
9767.999999999985,0.7621189405297352
9812.999999999996,0.7611194402798601
9813.99999999999,0.760119940029985
9859.999999999985,0.7591204397801099
9884.999999999998,0.7581209395302348
9933.999999999989,0.7571214392803598
10045.999999999996,0.7561219390304847
10137.999999999998,0.7551224387806097
10174.999999999984,0.7541229385307346
10230.999999999989,0.7531234382808596
10267.000000000005,0.7521239380309845
10315.00000000001,0.7511244377811095
10419.999999999995,0.7501249375312344
10435.999999999978,0.7491254372813594
10460.,0.7481259370314843
10469.999999999998,0.7471264367816093
10472.999999999989,0.7461269365317341
10501.999999999982,0.7451274362818591
10517.999999999982,0.744127936031984
10565.999999999976,0.743128435782109
10592.999999999975,0.7421289355322339
10601.999999999995,0.7411294352823588
10639.999999999982,0.7401299350324837
10684.99999999998,0.7391304347826086
10709.999999999993,0.7381309345327336
10800.999999999975,0.7371314342828585
11056.00000000001,0.7361319340329835
11076.999999999985,0.7351324337831084
11132.999999999984,0.7341329335332334
11206.999999999993,0.7331334332833583
11232.999999999975,0.7321339330334833
11252.,0.7311344327836082
11308.999999999996,0.7301349325337332
11318.999999999996,0.7291354322838581
11321.99999999999,0.7281359320339831
11415.999999999984,0.727136431784108
11418.999999999989,0.7261369315342329
11447.999999999975,0.7251374312843578
11459.999999999996,0.7241379310344828
11524.999999999993,0.7231384307846077
11549.99999999999,0.7221389305347327
11663.999999999985,0.7211394302848576
11719.999999999995,0.7201399300349824
11720.999999999989,0.7191404297851074
11731.000000000007,0.7181409295352323
11792.999999999985,0.7171414292853573
11871.999999999989,0.7161419290354822
11942.99999999998,0.7151424287856072
11998.999999999989,0.7141429285357321
12101.999999999989,0.7131434282858571
12160.99999999999,0.712143928035982
12173.99999999998,0.711144427786107
12304.99999999998,0.7101449275362319
12342.000000000004,0.7091454272863569
12349.999999999975,0.7081459270364818
12420.999999999982,0.7071464267866068
12435.999999999982,0.7061469265367317
12441.99999999999,0.7051474262868566
12533.999999999984,0.7041479260369815
12591.999999999987,0.7031484257871065
12626.999999999993,0.7021489255372314
12696.999999999998,0.7011494252873564
12718.999999999967,0.7001499250374812
12747.000000000004,0.6991504247876061
12771.999999999984,0.6981509245377311
12864.000000000002,0.697151424287856
12867.999999999989,0.696151924037981
12897.00000000001,0.6951524237881059
12899.999999999969,0.6941529235382309
12980.999999999982,0.6931534232883558
12981.999999999995,0.6921539230384808
13041.999999999985,0.6911544227886057
13166.999999999993,0.6901549225387307
13212.,0.6891554222888556
13232.999999999984,0.6881559220389806
13286.999999999989,0.6871564217891055
13320.999999999975,0.6861569215392305
13325.999999999995,0.6851574212893553
13390.999999999975,0.6841579210394803
13395.999999999995,0.6831584207896052
13412.999999999987,0.6821589205397302
13428.999999999982,0.6811594202898551
13442.000000000005,0.68015992003998
13540.,0.6791604197901049
13543.999999999978,0.6781609195402298
13546.999999999987,0.6771614192903548
13583.999999999998,0.6761619190404797
13593.999999999985,0.6751624187906047
13639.999999999998,0.6741629185407296
13804.999999999989,0.6731634182908546
13813.99999999999,0.6721639180409795
13854.000000000011,0.6711644177911045
13866.99999999999,0.6701649175412294
13881.999999999984,0.6691654172913544
13886.999999999976,0.6681659170414793
13891.999999999989,0.6671664167916043
13909.99999999998,0.6661669165417292
13930.999999999964,0.6651674162918542
13965.000000000005,0.664167916041979
13998.999999999998,0.663168415792104
14042.999999999969,0.6621689155422289
14058.,0.6611694152923538
14107.999999999995,0.6601699150424788
14117.999999999985,0.6591704147926036
14248.999999999985,0.6581709145427286
14283.,0.6571714142928535
14309.99999999999,0.6561719140429785
14407.999999999989,0.6551724137931034
14445.999999999984,0.6541729135432284
14617.999999999996,0.6531734132933533
14725.999999999993,0.6521739130434783
14742.999999999985,0.6511744127936032
14743.999999999984,0.6501749125437282
14770.99999999999,0.6491754122938531
14793.999999999998,0.6481759120439781
14832.999999999989,0.647176411794103
14875.000000000004,0.646176911544228
14913.999999999982,0.6451774112943529
14920.000000000011,0.6441779110444777
14996.999999999969,0.6431784107946027
15101.,0.6421789105447276
15196.99999999998,0.6411794102948527
15213.999999999984,0.6401799100449775
15259.99999999998,0.6391804097951024
15429.999999999993,0.6381809095452273
15452.999999999973,0.6371814092953523
15474.999999999984,0.6361819090454772
15479.999999999973,0.6351824087956023
15718.999999999987,0.6341829085457271
15841.99999999997,0.6331834082958521
15988.999999999973,0.632183908045977
16000.999999999978,0.631184407796102
16038.999999999996,0.6301849075462269
16108.000000000002,0.6291854072963519
16314.999999999982,0.6281859070464768
16377.999999999995,0.6271864067966018
16439.000000000007,0.6261869065467267
16494.999999999985,0.6251874062968517
16516.99999999998,0.6241879060469766
16815.99999999999,0.6231884057971014
16816.999999999993,0.6221889055472264
16839.99999999997,0.6211894052973513
16848.999999999978,0.6201899050474763
16866.999999999985,0.6191904047976013
16883.99999999997,0.6181909045477261
16951.000000000004,0.617191404297851
16967.999999999967,0.616191904047976
16996.99999999998,0.6151924037981009
17028.999999999993,0.6141929035482259
17074.999999999985,0.6131934032983508
17082.99999999998,0.6121939030484758
17113.999999999978,0.6111944027986007
17172.999999999975,0.6101949025487257
17210.000000000004,0.6091954022988506
17235.99999999998,0.6081959020489756
17251.999999999956,0.6071964017991005
17344.999999999996,0.6061969015492255
17363.999999999975,0.6051974012993504
17577.99999999997,0.6041979010494753
17608.999999999985,0.6031984007996002
17619.,0.6021989005497251
17689.,0.6011994002998501
17720.999999999996,0.600199900049975
17760.99999999996,0.5992003998001
17789.00000000001,0.5982008995502248
17813.99999999998,0.5972013993003498
18029.999999999993,0.5962018990504747
18073.99999999997,0.5952023988005997
18143.99999999997,0.5942028985507246
18184.999999999975,0.5932033983008496
18210.999999999964,0.5922038980509745
18225.99999999999,0.5912043978010995
18278.000000000004,0.5902048975512244
18302.99999999999,0.5892053973013494
18533.999999999964,0.5882058970514743
18543.99999999997,0.5872063968015993
18919.999999999967,0.5862068965517242
18927.,0.5852073963018491
19091.999999999996,0.5842078960519742
19135.999999999993,0.583208395802099
19223.99999999997,0.5822088955522239
19494.99999999998,0.5812093953023489
19499.99999999997,0.5802098950524738
19556.999999999978,0.5792103948025987
19561.999999999975,0.5782108945527237
19646.999999999956,0.5772113943028485
19722.999999999964,0.5762118940529736
19760.00000000001,0.5752123938030984
19817.999999999964,0.5742128935532234
19844.999999999996,0.5732133933033483
19991.99999999995,0.5722138930534734
20014.99999999996,0.5712143928035982
20014.99999999996,0.5702148925537233
20029.000000000004,0.5692153923038481
20165.99999999995,0.568215892053973
20171.999999999967,0.567216391804098
20188.000000000004,0.5662168915542231
20281.99999999999,0.5652173913043479
20400.99999999998,0.5642178910544728
20512.999999999953,0.5632183908045978
20561.999999999978,0.5622188905547226
20693.999999999964,0.5612193903048476
20703.99999999998,0.5602198900549725
20838.999999999945,0.5592203898050975
20982.999999999985,0.5582208895552224
21181.999999999953,0.5572213893053473
21294.99999999998,0.5562218890554722
21349.999999999964,0.5552223888055972
21371.999999999975,0.5542228885557221
21402.999999999967,0.553223388305847
21414.999999999975,0.5522238880559721
21523.999999999967,0.551224387806097
21537.99999999997,0.5502248875562219
21628.999999999978,0.5492253873063468
21633.99999999999,0.5482258870564719
21693.999999999993,0.5472263868065967
21757.999999999967,0.5462268865567218
21893.99999999999,0.5452273863068468
21915.999999999964,0.5442278860569716
21940.999999999975,0.5432283858070965
22028.999999999975,0.5422288855572215
22082.999999999978,0.5412293853073463
22113.99999999996,0.5402298850574713
22254.99999999999,0.5392303848075962
22330.999999999967,0.5382308845577212
22461.99999999998,0.5372313843078461
22475.99999999999,0.536231884057971
22524.999999999964,0.5352323838080959
22704.99999999996,0.5342328835582209
22710.999999999978,0.5332333833083458
22762.000000000004,0.5322338830584707
22824.00000000001,0.5312343828085957
22989.99999999998,0.5302348825587206
23023.999999999967,0.5292353823088456
23045.999999999975,0.5282358820589705
23266.999999999978,0.5272363818090955
23348.999999999993,0.5262368815592204
23420.99999999998,0.5252373813093454
23547.999999999964,0.5242378810594703
23559.999999999975,0.5232383808095953
23853.000000000015,0.5222388805597202
23980.999999999985,0.5212393803098451
24110.000000000007,0.52023988005997
24149.99999999997,0.519240379810095
24285.999999999945,0.5182408795602199
24612.99999999998,0.5172413793103449
24706.,0.5162418790604697
24712.,0.5152423788105946
24971.99999999997,0.5142428785607196
25029.99999999998,0.5132433783108445
25047.000000000015,0.5122438780609695
25049.999999999956,0.5112443778110944
25254.999999999978,0.5102448775612194
25451.999999999956,0.5092453773113443
25465.99999999997,0.5082458770614693
25530.999999999956,0.5072463768115942
25596.999999999985,0.5062468765617192
25632.99999999994,0.5052473763118441
25643.99999999997,0.5042478760619691
25912.999999999938,0.503248375812094
26012.999999999953,0.502248875562219
26079.999999999978,0.5012493753123439
26083.999999999975,0.5002498750624688
26128.99999999999,0.4992503748125937
26161.99999999996,0.4982508745627187
26352.999999999935,0.4972513743128436
26523.99999999999,0.4962518740629686
26676.999999999993,0.4952523738130935
26682.99999999996,0.49425287356321845
26822.99999999998,0.4932533733133433
26974.999999999993,0.4922538730634683
27031.999999999935,0.49125437281359324
27257.99999999996,0.49025487256371814
27369.999999999975,0.4892553723138431
27401.999999999967,0.4882558720639681
27427.999999999996,0.487256371814093
27431.999999999953,0.48625687156421793
27479.999999999985,0.4852573713143429
27500.000000000015,0.4842578710644678
27585.99999999997,0.4832583708145928
27810.99999999997,0.48225887056471767
27837.999999999978,0.4812593703148426
27846.99999999997,0.48025987006496756
27915.999999999967,0.4792603698150925
28158.000000000015,0.4782608695652174
28476.999999999964,0.47726136931534235
28574.99999999998,0.47626186906546736
28711.999999999975,0.4752623688155923
28893.99999999999,0.4742628685657172
28923.999999999964,0.4732633683158422
28935.99999999997,0.47226386806596704
28981.999999999978,0.471264367816092
29108.000000000007,0.47026486756621694
29194.99999999994,0.46926536731634183
29268.999999999924,0.4682658670664668
29283.999999999967,0.4672663668165917
29375.99999999995,0.4662668665667167
29382.99999999996,0.4652673663168417
29421.999999999967,0.46426786606696663
29524.999999999967,0.4632683658170916
29552.999999999985,0.4622688655672164
29574.,0.46126936531734136
29643.000000000007,0.4602698650674663
29649.999999999964,0.4592703648175912
30107.999999999916,0.4582708645677162
30130.999999999953,0.4572713643178411
30297.999999999938,0.45627186406796605
30343.99999999992,0.45527236381809105
30467.99999999999,0.454272863568216
30554.99999999999,0.4532733633183409
30674.999999999945,0.4522738630684658
30875.999999999975,0.4512743628185907
30966.99999999992,0.45027486256871563
31108.99999999997,0.4492753623188406
31251.99999999993,0.4482758620689655
31255.99999999997,0.44727636181909053
31299.999999999924,0.4462768615692155
31315.99999999996,0.4452773613193404
31739.999999999978,0.4442778610694653
31768.99999999994,0.44327836081959027
32115.999999999978,0.4422788605697152
32534.999999999964,0.4412793603198401
32605.999999999953,0.440279860069965
32935.00000000001,0.43928035982009
33030.99999999995,0.4382808595702149
33053.99999999997,0.43728135932033985
33073.99999999994,0.43628185907046485
33199.99999999993,0.4352823588205898
33525.999999999985,0.43428285857071475
33661.99999999998,0.4332833583208397
33768.99999999997,0.43228385807096464
33792.000000000015,0.4312843578210895
33837.99999999998,0.43028485757121443
34040.00000000002,0.4292853573213393
34107.00000000001,0.42828585707146427
34136.99999999992,0.4272863568215893
34270.99999999997,0.42628685657171417
34341.99999999996,0.4252873563218391
34361.00000000001,0.42428785607196406
34525.00000000001,0.423288355822089
34926.99999999999,0.422288855572214
35508.00000000002,0.4212893553223388
35550.999999999935,0.42028985507246375
35580.99999999998,0.41929035482258875
35780.99999999999,0.4182908545727137
36027.99999999992,0.41729135432283865
36490.999999999935,0.4162918540729636
36541.999999999935,0.41529235382308854
36702.999999999985,0.4142928535732135
37203.99999999996,0.41329335332333844
37633.99999999995,0.4122938530734634
37976.99999999997,0.41129435282358817
38022.,0.4102948525737132
38050.999999999985,0.40929535232383807
38120.999999999985,0.4082958520739631
38169.00000000001,0.407296351824088
38413.999999999956,0.4062968515742129
38503.99999999994,0.40529735132433786
38668.999999999956,0.40429785107446287
38870.999999999985,0.40329835082458776
38911.99999999997,0.4022988505747127
38929.99999999997,0.4012993503248377
39137.99999999993,0.4002998500749625
39487.99999999998,0.39930034982508744
39615.99999999992,0.3983008495752124
39764.999999999956,0.3973013493253374
39945.99999999995,0.3963018490754623
40124.000000000015,0.3953023488255873
40272.999999999935,0.39430284857571224
40449.99999999995,0.3933033483258372
40519.99999999997,0.39230384807596214
40835.99999999993,0.3913043478260871
41052.999999999935,0.3903048475762119
41143.99999999992,0.38930534732633687
41352.999999999956,0.38830584707646176
41374.99999999991,0.38730634682658677
41610.999999999935,0.3863068465767117
42450.99999999993,0.38530734632683666
42799.999999999935,0.3843078460769616
42889.99999999995,0.38330834582708656
42938.,0.3823088455772115
43329.99999999998,0.3813093453273364
43377.99999999995,0.38030984507746124
43544.99999999991,0.3793103448275862
43568.99999999998,0.37831084457771114
43751.99999999994,0.37731134432783614
44051.9999999999,0.37631184407796103
44100.99999999996,0.37531234382808604
44368.99999999994,0.374312843578211
44421.99999999992,0.37331334332833593
44446.99999999996,0.3723138430784608
44676.99999999994,0.3713143428285858
45020.99999999996,0.37031484257871067
45144.,0.36931534232883556
45144.99999999991,0.3683158420789605
45508.00000000001,0.3673163418290855
45564.999999999956,0.36631684157921046
45668.99999999993,0.3653173413293354
45917.999999999905,0.36431784107946036
46220.9999999999,0.36331834082958525
46286.000000000015,0.36231884057971026
46511.99999999997,0.3613193403298352
46569.99999999989,0.36031984007996015
46764.99999999992,0.35932033983008493
46822.000000000015,0.35832083958020994
46958.000000000015,0.3573213393303349
47338.99999999988,0.35632183908045983
47510.99999999991,0.3553223388305847
47588.99999999998,0.3543228385807097
47712.99999999994,0.3533233383308347
47874.99999999999,0.35232383808095963
48112.999999999956,0.3513243378310845
48418.99999999992,0.3503248375812095
48510.99999999996,0.34932533733133436
48516.99999999989,0.3483258370814593
48899.999999999956,0.3473263368315842
49203.99999999996,0.3463268365817092
49917.99999999999,0.34532733633183416
50213.99999999995,0.3443278360819591
50740.99999999994,0.34332833583208405
50982.999999999956,0.34232883558220895
51184.99999999991,0.3413293353323339
51214.,0.34032983508245884
51315.999999999905,0.33933033483258374
51332.999999999935,0.3383308345827087
51842.99999999991,0.3373313343328336
51965.999999999935,0.3363318340829586
52218.999999999876,0.33533233383308353
52640.999999999985,0.3343328335832084
52682.99999999995,0.3333333333333334
52959.999999999935,0.3323338330834583
53022.9999999999,0.3313343328335833
53334.999999999956,0.33033483258370827
53687.999999999956,0.3293353323338331
53727.99999999995,0.32833583208395806
53844.999999999905,0.327336331834083
54101.000000000015,0.32633683158420795
54134.,0.3253373313343329
54236.99999999999,0.3243378310844578
54310.99999999998,0.3233383308345828
54338.99999999992,0.32233883058470775
54873.00000000002,0.3213393303348327
55121.99999999994,0.32033983008495764
55671.99999999992,0.3193403298350824
56230.999999999905,0.31834082958520743
57411.999999999854,0.3173413293353323
57477.99999999988,0.3163418290854573
57513.999999999905,0.3153423288355823
57738.999999999985,0.31434282858570717
57755.99999999993,0.3133433283358321
57820.99999999996,0.31234382808595706
58224.000000000015,0.311344327836082
58832.99999999992,0.3103448275862071
58952.99999999988,0.30934532733633197
58991.999999999905,0.30834582708645675
59024.99999999991,0.30734632683658175
59657.99999999996,0.30634682658670664
59867.99999999989,0.30534732633683165
60347.,0.3043478260869566
60470.99999999991,0.30334832583708154
60629.99999999992,0.3023488255872065
60819.99999999987,0.3013493253373314
60943.99999999988,0.30034982508745633
61257.9999999999,0.2993503248375813
61494.999999999935,0.2983508245877061
61528.99999999987,0.29735132433783107
61812.99999999988,0.296351824087956
62122.9999999999,0.295352323838081
62826.999999999854,0.29435282358820597
62827.999999999905,0.29335332333833086
62850.99999999992,0.29235382308845587
62959.99999999993,0.29135432283858076
63043.99999999993,0.29035482258870576
63138.99999999985,0.2893553223388307
64500.99999999992,0.28835582208895555
64936.99999999992,0.28735632183908044
65319.99999999994,0.28635682158920545
65371.999999999905,0.2853573213393304
65427.99999999999,0.2843578210894553
65548.99999999993,0.28335832083958024
65666.99999999985,0.28235882058970524
65968.99999999996,0.28135932033983013
66119.99999999983,0.2803598200899551
67028.99999999999,0.2793603198400801
67306.99999999997,0.27836081959020487
67408.99999999996,0.2773613193403298
67534.99999999984,0.2763618190904548
69174.99999999993,0.2753623188405797
69176.99999999991,0.2743628185907047
69997.99999999994,0.27336331834082966
70098.99999999993,0.2723638180909546
70173.99999999991,0.27136431784107956
70405.99999999997,0.27036481759120445
70711.99999999988,0.26936531734132946
70742.,0.2683658170914544
70815.99999999984,0.26736631684157924
71087.99999999993,0.26636681659170414
71431.9999999999,0.2653673163418291
71465.99999999993,0.26436781609195403
71638.00000000001,0.26336831584207904
71963.99999999988,0.262368815592204
72226.99999999996,0.26136931534232893
72314.99999999988,0.2603698150924539
73500.99999999987,0.2593703148425788
73983.99999999999,0.2583708145927037
74376.99999999993,0.25737131434282856
74616.99999999997,0.25637181409295356
74829.99999999984,0.2553723138430785
75147.99999999994,0.25437281359320346
75148.99999999991,0.25337331334332835
75194.99999999984,0.25237381309345336
75218.9999999999,0.2513743128435783
75552.99999999988,0.25037481259370326
75707.99999999985,0.24937531234382818
76388.99999999988,0.2483758120939531
77034.99999999996,0.2473763118440779
77809.99999999996,0.24637681159420294
77978.99999999994,0.24537731134432786
78686.99999999994,0.24437781109445283
78902.00000000001,0.24337831084457778
79059.99999999985,0.24237881059470273
79721.99999999997,0.2413793103448277
80218.99999999997,0.2403798100949526
81928.99999999994,0.23938030984507752
82139.99999999987,0.23838080959520253
84833.99999999987,0.23738130934532733
86329.99999999981,0.23638180909545226
87085.99999999988,0.23538230884557726
87250.9999999999,0.2343828085957022
87551.9999999998,0.23338330834582713
88697.99999999974,0.23238380809595205
89916.99999999996,0.231384307846077
90135.99999999991,0.23038480759620197
91467.99999999994,0.2293853073463269
92957.99999999993,0.22838580709645187
93201.00000000003,0.22738630684657682
93750.99999999988,0.22638680659670163
93781.99999999999,0.2253873063468266
94531.9999999998,0.22438780609695155
96152.99999999997,0.22338830584707647
96682.9999999999,0.22238880559720148
96691.99999999975,0.22138930534732637
96927.99999999988,0.22038980509745137
97547.99999999978,0.2193903048475763
97734.99999999999,0.21839080459770124
97835.9999999998,0.2173913043478262
98471.00000000006,0.21639180409795103
99681.99999999981,0.21539230384807598
100273.,0.21439280359820095
100855.99999999994,0.21339330334832587
101008.99999999981,0.21239380309845085
102039.99999999993,0.21139430284857574
102465.99999999987,0.21039480259870075
103377.99999999975,0.20939530234882567
104098.99999999988,0.2083958020989506
106130.99999999988,0.20739630184907556
106719.99999999999,0.2063968015992004
107689.,0.20539730134932532
107901.99999999999,0.2043978010994503
110269.99999999971,0.20339830084957525
112133.99999999984,0.20239880059970022
112805.99999999971,0.20139930034982514
113444.99999999987,0.20039980009995012
114138.99999999993,0.19940029985007504
115109.00000000006,0.1984007996002
119948.99999999987,0.19740129935032494
120796.00000000003,0.19640179910044978
122259.99999999972,0.19540229885057472
122945.99999999978,0.1944027986006997
123004.00000000001,0.1934032983508246
124374.99999999985,0.19240379810094954
125128.9999999998,0.19140429785107452
126540.99999999996,0.1904047976011995
126740.99999999987,0.18940529735132441
127631.99999999972,0.1884057971014494
127680.9999999999,0.1874062968515743
129907.99999999968,0.18640679660169923
130333.99999999975,0.18540729635182407
130736.99999999971,0.18440779610194905
131528.9999999997,0.183408295852074
133031.99999999988,0.18240879560219891
134181.00000000006,0.1814092953523239
134601.99999999994,0.18040979510244887
135324.,0.1794102948525738
135496.99999999983,0.17841079460269874
136093.99999999985,0.17741129435282368
137381.99999999985,0.1764117941029486
139810.99999999983,0.17541229385307347
139928.9999999998,0.1744127936031984
140849.99999999974,0.17341329335332337
141630.99999999983,0.1724137931034483
141936.9999999998,0.17141429285357324
142810.9999999998,0.1704147926036982
143235.99999999977,0.1694152923538232
145450.00000000006,0.1684157921039481
145527.99999999985,0.16741629185407308
146027.00000000006,0.166416791604198
146300.9999999997,0.16541729135432284
148476.9999999998,0.1644177911044478
148739.9999999999,0.16341829085457274
148964.99999999988,0.16241879060469772
153064.00000000003,0.16141929035482266
153108.99999999997,0.16041979010494758
154054.9999999998,0.15942028985507253
154291.99999999994,0.1584207896051975
155952.99999999983,0.15742128935532243
156528.99999999985,0.15642178910544738
159819.9999999998,0.15542228885557222
160606.99999999983,0.15442278860569716
160973.99999999985,0.1534232883558221
162614.99999999956,0.1524237881059471
166707.9999999996,0.151424287856072
167486.99999999977,0.15042478760619693
168272.99999999953,0.14942528735632193
168353.99999999988,0.14842578710644685
172449.99999999994,0.14742628685657183
174379.9999999999,0.14642678660669672
174403.99999999962,0.14542728635682167
174980.99999999962,0.14442778610694654
176297.99999999983,0.14342828585707149
177027.9999999998,0.14242878560719643
186729.99999999977,0.14142928535732135
187987.,0.14042978510744633
188464.00000000006,0.13943028485757128
190484.9999999998,0.1384307846076962
192126.99999999997,0.13743128435782118
192729.,0.13643178410794612
193100.9999999995,0.13543228385807107
194023.00000000015,0.1344327836081959
195314.99999999988,0.1334332833583209
198529.9999999999,0.13243378310844578
200943.99999999983,0.13143428285857076
203010.9999999997,0.1304347826086957
211857.99999999974,0.1294352823588206
212093.00000000015,0.12843578210894557
214160.99999999983,0.12743628185907055
215341.99999999985,0.12643678160919553
218739.99999999965,0.12543728135932042
223886.99999999977,0.12443778110944527
224024.99999999968,0.12343828085957023
224974.99999999956,0.12243878060969518
225912.99999999977,0.12143928035982013
232031.99999999953,0.12043978010994508
232699.99999999968,0.11944027986007004
235093.9999999994,0.11844077961019496
239587.99999999942,0.11744127936031992
245723.99999999942,0.11644177911044487
246277.9999999996,0.1154422788605698
247658.9999999997,0.11444277861069467
248014.99999999962,0.11344327836081959
249570.9999999997,0.11244377811094455
251688.9999999997,0.11144427786106949
255990.99999999968,0.11044477761119444
259216.99999999974,0.10944527736131937
259925.99999999997,0.10844577711144432
260897.99999999983,0.10744627686156931
261815.99999999942,0.1064467766116942
265154.99999999965,0.10544727636181918
267038.,0.10444777611194406
268098.9999999995,0.10344827586206895
271628.9999999996,0.1024487756121939
274358.99999999953,0.10144927536231886
279348.99999999965,0.1004497751124438
282971.9999999999,0.09945027486256877
285139.9999999999,0.09845077461269372
286243.99999999953,0.09745127436281868
289437.,0.09645177411294358
292131.9999999996,0.09545227386306857
294789.9999999999,0.0944527736131935
297842.99999999994,0.09345327336331832
308149.,0.09245377311344329
313616.9999999998,0.09145427286356825
313634.,0.09045477261369322
321123.9999999991,0.08945527236381814
323851.9999999993,0.08845577211394309
325308.9999999996,0.08745627186406803
325824.99999999965,0.08645677161419298
335024.99999999965,0.08545727136431795
338433.9999999996,0.08445777111444286
338969.99999999994,0.08345827086456774
346025.99999999924,0.08245877061469267
347003.9999999997,0.08145927036481762
351727.9999999992,0.08045977011494256
364483.99999999936,0.07946026986506753
367920.99999999994,0.07846076961519247
387256.99999999924,0.07746126936531741
388821.99999999924,0.07646176911544235
400143.99999999977,0.07546226886556733
401351.99999999924,0.07446276861569225
401676.99999999994,0.0734632683658171
414054.9999999996,0.07246376811594203
414532.99999999965,0.071464267866067
423231.9999999992,0.07046476761619191
430376.99999999924,0.06946526736631688
431696.9999999994,0.06846576711644185
439714.9999999988,0.06746626686656676
444784.99999999977,0.06646676661669174
445448.9999999999,0.06546726636681667
480896.9999999997,0.06446776611694162
483388.,0.06346826586706644
492199.99999999936,0.062468765617191425
496965.9999999986,0.061469265367316374
499742.99999999936,0.06046976511744132
500404.9999999996,0.059470264867566236
505321.99999999965,0.058470764617691205
526980.,0.057471264367816154
530650.9999999998,0.056471764117941074
533396.9999999995,0.05547226386806606
543532.9999999985,0.05447276361819099
545776.9999999987,0.05347326336831592
573353.9999999991,0.05247376311844079
587172.9999999994,0.05147426286856573
605489.9999999992,0.050474762618690674
605980.9999999991,0.04947526236881563
638828.9999999999,0.04847576211894056
640040.9999999988,0.04747626186906551
654361.9999999992,0.046476761619190475
657348.9999999998,0.04547726136931543
664899.9999999991,0.04447776111944036
669484.999999999,0.04347826086956531
686916.9999999997,0.04247876061969013
705995.9999999995,0.041479260369815106
722683.9999999994,0.04047976011994004
793572.9999999986,0.039480259870064996
802325.9999999988,0.03848075962018995
805798.9999999988,0.03748125937031489
821914.9999999991,0.03648175912043984
849671.0000000001,0.035482258870564796
902685.9999999986,0.034482758620689745
921885.9999999992,0.033483258370814686
929290.9999999981,0.03248375812093951
929463.9999999979,0.03148425787106447
1.0184929999999997e6,0.03048475762118942
1.3123389999999984e6,0.02948525737131437
1.3790489999999988e6,0.028485757121439307
1.510788999999999e6,0.027486256871564255
1.591398999999998e6,0.02648675662168921
1.7959159999999965e6,0.02548725637181416
1.8468709999999977e6,0.024487756121939097
1.9105099999999993e6,0.02348825587206406
2.3233189999999935e6,0.02248875562218889
2.687352999999995e6,0.02148925537231384
2.696662999999996e6,0.020489755122438794
2.9035259999999916e6,0.019490254872563728
2.9081039999999986e6,0.018490754622688687
2.915649999999996e6,0.017491254372813635
3.005519999999992e6,0.016491754122938577
3.1956639999999898e6,0.015492253873063534
3.477813999999994e6,0.014492753623188468
4.144587999999998e6,0.013493253373313424
4.168540999999991e6,0.01249375312343837
4.298453999999992e6,0.011494252873563215
4.744296999999993e6,0.010494752623688154
5.968929999999996e6,0.009495252373813103
7.7306879999999795e6,0.008495752123938053
7.976824999999981e6,0.007496251874063003
9.13826499999998e6,0.00649675162418795
1.2489809999999972e7,0.005497251374312894
1.306386799999997e7,0.004497751124437845
1.6977766999999963e7,0.0034982508745627916
1.8472758999999985e7,0.0024987506246877435
3.4359454e7,0.0014992503748125778

==> charts/comp9.csv <==
1703.9999999999986,0.999000499750125
1709.999999999999,0.9980009995002499
1826.999999999998,0.9970014992503748
2312.9999999999973,0.9960019990004998
2594.999999999998,0.9950024987506247
2703.999999999998,0.9940029985007496
2725.9999999999977,0.9930034982508745
2735.9999999999973,0.9920039980009995
2862.999999999998,0.9910044977511244
2933.9999999999986,0.9900049975012494
3049.9999999999973,0.9890054972513743
3304.9999999999955,0.9880059970014993
3711.0000000000005,0.9870064967516242
3793.999999999998,0.9860069965017492
3887.000000000001,0.9850074962518741
3928.999999999999,0.984007996001999
3929.999999999999,0.9830084957521239
3992.999999999998,0.9820089955022488
4032.999999999993,0.9810094952523738
4112.999999999993,0.9800099950024987
4116.9999999999945,0.9790104947526237
4723.999999999997,0.9780109945027486
4723.999999999997,0.9770114942528736
4797.999999999997,0.9760119940029985
4798.999999999998,0.9750124937531235
5001.999999999996,0.9740129935032483
5159.,0.9730134932533733
5294.999999999999,0.9720139930034982
5320.9999999999945,0.9710144927536232
5392.999999999995,0.9700149925037481
5647.9999999999945,0.9690154922538731
5706.999999999995,0.968015992003998
5717.,0.967016491754123
5763.999999999996,0.9660169915042479
5769.999999999999,0.9650174912543729
5802.999999999993,0.9640179910044977
5830.9999999999945,0.9630184907546226
6046.999999999993,0.9620189905047476
6093.999999999994,0.9610194902548725
6096.999999999997,0.9600199900049975
6123.999999999993,0.9590204897551224
6142.999999999997,0.9580209895052474
6152.999999999999,0.9570214892553723
6155.999999999991,0.9560219890054973
6185.999999999999,0.9550224887556222
6202.999999999999,0.9540229885057472
6222.999999999995,0.953023488255872
6253.999999999996,0.952023988005997
6289.999999999996,0.9510244877561219
6377.99999999999,0.9500249875062469
6395.999999999993,0.9490254872563718
6418.999999999993,0.9480259870064968
6501.999999999998,0.9470264867566217
6672.9999999999945,0.9460269865067467
6737.000000000002,0.9450274862568716
6747.999999999995,0.9440279860069964
6793.000000000003,0.9430284857571214
6831.999999999993,0.9420289855072463
6833.999999999993,0.9410294852573713
6841.9999999999845,0.9400299850074962
6883.999999999989,0.9390304847576212
7103.999999999986,0.9380309845077461
7108.999999999993,0.9370314842578711
7256.000000000001,0.936031984007996
7401.999999999991,0.935032483758121
7450.999999999992,0.9340329835082459
7529.999999999992,0.9330334832583709
7548.999999999992,0.9320339830084957
7638.999999999992,0.9310344827586207
7689.999999999999,0.9300349825087456
7696.999999999989,0.9290354822588706
7707.9999999999945,0.9280359820089955
7723.99999999999,0.9270364817591205
7834.9999999999945,0.9260369815092454
7915.99999999999,0.9250374812593704
7939.999999999995,0.9240379810094953
7950.999999999993,0.9230384807596201
8052.99999999999,0.9220389805097451
8060.999999999987,0.92103948025987
8088.999999999994,0.920039980009995
8100.999999999998,0.9190404797601199
8151.999999999987,0.9180409795102449
8163.999999999985,0.9170414792603698
8200.999999999998,0.9160419790104948
8237.999999999995,0.9150424787606197
8391.000000000004,0.9140429785107447
8423.999999999985,0.9130434782608696
8471.999999999985,0.9120439780109945
8487.99999999999,0.9110444777611194
8622.999999999993,0.9100449775112444
8721.000000000002,0.9090454772613693
8740.999999999985,0.9080459770114943
8789.999999999996,0.9070464767616192
8821.999999999996,0.9060469765117442
8832.999999999995,0.9050474762618691
8837.999999999984,0.904047976011994
8845.,0.9030484757621189
8858.999999999993,0.9020489755122438
8898.999999999987,0.9010494752623688
8977.000000000004,0.9000499750124937
9068.99999999999,0.8990504747626187
9288.999999999998,0.8980509745127436
9298.999999999987,0.8970514742628686
9399.999999999984,0.8960519740129935
9544.999999999989,0.8950524737631185
9564.999999999989,0.8940529735132434
9569.99999999999,0.8930534732633684
9575.,0.8920539730134933
9575.,0.8910544727636182
9681.999999999978,0.8900549725137431
9712.999999999987,0.889055472263868
9770.999999999985,0.888055972013993
9804.99999999998,0.887056471764118
9821.999999999995,0.8860569715142429
9889.999999999996,0.8850574712643678
10040.00000000001,0.8840579710144928
10149.99999999999,0.8830584707646177
10190.000000000002,0.8820589705147426
10205.999999999985,0.8810594702648675
10211.999999999989,0.8800599700149925
10213.99999999999,0.8790604697651174
10213.99999999999,0.8780609695152424
10289.999999999989,0.8770614692653673
10312.999999999987,0.8760619690154923
10350.999999999987,0.8750624687656172
10525.99999999999,0.8740629685157422
10555.,0.8730634682658671
10709.999999999993,0.8720639680159921
10729.,0.871064467766117
10732.99999999999,0.8700649675162418
10740.999999999996,0.8690654672663668
10742.000000000005,0.8680659670164917
10797.999999999982,0.8670664667666167
10819.000000000005,0.8660669665167416
10867.99999999999,0.8650674662668666
10888.999999999985,0.8640679660169915
10936.999999999982,0.8630684657671164
11013.999999999987,0.8620689655172413
11266.999999999985,0.8610694652673663
11427.,0.8600699650174912
11433.999999999989,0.8590704647676162
11563.999999999998,0.8580709645177411
11617.999999999985,0.8570714642678661
11626.99999999997,0.856071964017991
11635.000000000007,0.855072463768116
11743.999999999995,0.8540729635182409
11745.999999999996,0.8530734632683659
11749.999999999987,0.8520739630184908
11804.000000000002,0.8510744627686158
11807.99999999999,0.8500749625187406
11816.999999999978,0.8490754622688655
11832.999999999985,0.8480759620189905
11862.999999999987,0.8470764617691154
11932.999999999984,0.8460769615192404
11948.00000000001,0.8450774612693653
11956.99999999999,0.8440779610194903
11959.999999999989,0.8430784607696152
11966.99999999997,0.8420789605197401
11970.999999999998,0.841079460269865
11998.999999999989,0.84007996001999
12047.999999999995,0.8390804597701149
12056.999999999985,0.8380809595202399
12070.999999999998,0.8370814592703648
12123.999999999984,0.8360819590204898
12201.999999999989,0.8350824587706147
12251.999999999987,0.8340829585207397
12286.99999999999,0.8330834582708646
12352.999999999998,0.8320839580209896
12366.999999999995,0.8310844577711145
12463.999999999976,0.8300849575212395
12499.999999999995,0.8290854572713643
12631.999999999984,0.8280859570214892
12639.999999999993,0.8270864567716142
12651.99999999998,0.8260869565217391
12702.999999999984,0.8250874562718641
12706.999999999989,0.824087956021989
12716.999999999975,0.823088455772114
12719.999999999987,0.8220889555222388
12743.999999999982,0.8210894552723638
12817.999999999973,0.8200899550224887
12837.000000000002,0.8190904547726137
12850.99999999998,0.8180909545227386
12940.000000000007,0.8170914542728636
12955.999999999987,0.8160919540229885
12963.999999999985,0.8150924537731135
12964.999999999967,0.8140929535232384
12995.99999999998,0.8130934532733634
13002.000000000002,0.8120939530234883
13003.999999999985,0.8110944527736133
13045.999999999996,0.8100949525237382
13137.,0.809095452273863
13180.999999999967,0.808095952023988
13244.999999999989,0.8070964517741129
13276.999999999993,0.8060969515242379
13298.999999999978,0.8050974512743628
13364.999999999978,0.8040979510244878
13374.000000000004,0.8030984507746127
13381.999999999975,0.8020989505247377
13444.999999999987,0.8010994502748625
13547.999999999982,0.8000999500249875
13591.999999999996,0.7991004497751124
13596.999999999984,0.7981009495252374
13667.,0.7971014492753623
13936.999999999985,0.7961019490254873
14011.999999999995,0.7951024487756122
14018.999999999993,0.7941029485257372
14022.999999999995,0.7931034482758621
14134.999999999996,0.792103948025987
14337.99999999999,0.791104447776112
14369.99999999999,0.790104947526237
14432.999999999996,0.7891054472763619
14447.999999999976,0.7881059470264867
14457.999999999985,0.7871064467766117
14484.999999999976,0.7861069465267366
14507.999999999975,0.7851074462768616
14524.999999999995,0.7841079460269865
14547.999999999985,0.7831084457771115
14580.999999999976,0.7821089455272364
14628.999999999987,0.7811094452773613
14669.99999999999,0.7801099450274862
14742.999999999985,0.7791104447776112
14846.999999999998,0.7781109445277361
14954.99999999998,0.777111444277861
15082.99999999997,0.776111944027986
15083.999999999978,0.775112443778111
15092.999999999982,0.7741129435282359
15294.999999999973,0.7731134432783608
15311.999999999978,0.7721139430284858
15323.99999999998,0.7711144427786107
15372.999999999987,0.7701149425287357
15687.999999999978,0.7691154422788606
15728.,0.7681159420289855
15731.000000000002,0.7671164417791104
15742.999999999964,0.7661169415292354
15769.99999999999,0.7651174412793603
15840.,0.7641179410294853
15983.999999999993,0.7631184407796102
16059.99999999998,0.7621189405297352
16110.999999999969,0.7611194402798601
16232.000000000005,0.760119940029985
16264.999999999969,0.7591204397801099
16269.999999999982,0.7581209395302348
16293.99999999997,0.7571214392803598
16327.99999999999,0.7561219390304847
16373.999999999969,0.7551224387806097
16378.999999999987,0.7541229385307346
16622.999999999978,0.7531234382808596
16632.000000000007,0.7521239380309845
16670.99999999999,0.7511244377811095
16732.000000000007,0.7501249375312344
16975.99999999998,0.7491254372813594
17018.999999999996,0.7481259370314843
17036.999999999985,0.7471264367816093
17059.,0.7461269365317341
17185.99999999999,0.7451274362818591
17319.999999999975,0.744127936031984
17353.999999999993,0.743128435782109
17412.999999999978,0.7421289355322339
17464.999999999978,0.7411294352823588
17572.99999999999,0.7401299350324837
17684.99999999999,0.7391304347826086
18025.99999999997,0.7381309345327336
18198.999999999978,0.7371314342828585
18236.99999999999,0.7361319340329835
18384.99999999998,0.7351324337831084
18503.000000000004,0.7341329335332334
18741.999999999967,0.7331334332833583
18781.99999999998,0.7321339330334833
18992.99999999998,0.7311344327836082
18996.999999999964,0.7301349325337332
19024.999999999993,0.7291354322838581
19077.999999999967,0.7281359320339831
19187.999999999985,0.727136431784108
19190.999999999975,0.7261369315342329
19344.000000000004,0.7251374312843578
19356.000000000015,0.7241379310344828
19571.00000000001,0.7231384307846077
19869.000000000015,0.7221389305347327
19887.999999999996,0.7211394302848576
19892.999999999993,0.7201399300349824
19995.999999999996,0.7191404297851074
20008.999999999985,0.7181409295352323
20175.999999999993,0.7171414292853573
20278.999999999975,0.7161419290354822
20386.999999999975,0.7151424287856072
20447.999999999996,0.7141429285357321
20526.999999999975,0.7131434282858571
20659.999999999967,0.712143928035982
20692.99999999997,0.711144427786107
20741.99999999996,0.7101449275362319
20758.99999999996,0.7091454272863569
20831.99999999996,0.7081459270364818
20856.99999999999,0.7071464267866068
21043.99999999998,0.7061469265367317
21076.,0.7051474262868566
21232.999999999975,0.7041479260369815
21325.999999999993,0.7031484257871065
21470.99999999997,0.7021489255372314
21628.999999999978,0.7011494252873564
21809.999999999978,0.7001499250374812
22025.000000000007,0.6991504247876061
22047.999999999985,0.6981509245377311
22067.999999999978,0.697151424287856
22077.999999999993,0.696151924037981
22082.00000000001,0.6951524237881059
22182.99999999996,0.6941529235382309
22330.999999999967,0.6931534232883558
22482.99999999996,0.6921539230384808
22596.,0.6911544227886057
22628.999999999964,0.6901549225387307
22629.999999999975,0.6891554222888556
22846.999999999967,0.6881559220389806
23078.999999999985,0.6871564217891055
23147.99999999997,0.6861569215392305
23263.999999999985,0.6851574212893553
23275.999999999996,0.6841579210394803
23299.99999999995,0.6831584207896052
23388.999999999964,0.6821589205397302
23448.99999999997,0.6811594202898551
23472.999999999953,0.68015992003998
23595.000000000004,0.6791604197901049
23679.99999999997,0.6781609195402298
23681.99999999997,0.6771614192903548
23899.000000000004,0.6761619190404797
23927.999999999978,0.6751624187906047
23939.00000000001,0.6741629185407296
23988.999999999967,0.6731634182908546
24178.999999999985,0.6721639180409795
24197.99999999997,0.6711644177911045
24250.99999999999,0.6701649175412294
24265.999999999993,0.6691654172913544
24333.999999999985,0.6681659170414793
24352.999999999975,0.6671664167916043
24405.999999999996,0.6661669165417292
24485.000000000015,0.6651674162918542
24548.000000000004,0.664167916041979
24811.999999999978,0.663168415792104
24827.999999999975,0.6621689155422289
24961.999999999975,0.6611694152923538
25029.99999999998,0.6601699150424788
25047.000000000015,0.6591704147926036
25061.99999999999,0.6581709145427286
25303.999999999964,0.6571714142928535
25550.999999999978,0.6561719140429785
25550.999999999978,0.6551724137931034
25641.999999999964,0.6541729135432284
25832.99999999999,0.6531734132933533
25904.99999999999,0.6521739130434783
25914.999999999953,0.6511744127936032
26103.999999999985,0.6501749125437282
26192.999999999964,0.6491754122938531
26256.99999999996,0.6481759120439781
26289.99999999998,0.647176411794103
26394.99999999998,0.646176911544228
26428.999999999956,0.6451774112943529
26438.999999999964,0.6441779110444777
26517.999999999978,0.6431784107946027
26538.000000000004,0.6421789105447276
26570.999999999953,0.6411794102948527
26639.999999999975,0.6401799100449775
26668.99999999997,0.6391804097951024
26784.99999999997,0.6381809095452273
26862.999999999996,0.6371814092953523
26884.99999999996,0.6361819090454772
26921.99999999998,0.6351824087956023
26993.999999999927,0.6341829085457271
27129.999999999964,0.6331834082958521
27353.999999999956,0.632183908045977
27433.999999999975,0.631184407796102
27604.999999999975,0.6301849075462269
28071.00000000001,0.6291854072963519
28116.99999999996,0.6281859070464768
28166.00000000001,0.6271864067966018
28217.999999999945,0.6261869065467267
28278.999999999967,0.6251874062968517
28382.999999999938,0.6241879060469766
28501.999999999985,0.6231884057971014
28755.999999999993,0.6221889055472264
28780.999999999956,0.6211894052973513
28909.999999999985,0.6201899050474763
28921.00000000001,0.6191904047976013
28945.999999999927,0.6181909045477261
29106.00000000001,0.617191404297851
29204.999999999953,0.616191904047976
29307.999999999956,0.6151924037981009
29379.99999999997,0.6141929035482259
29495.99999999995,0.6131934032983508
29698.,0.6121939030484758
29964.999999999935,0.6111944027986007
29965.99999999998,0.6101949025487257
30070.99999999996,0.6091954022988506
30070.99999999996,0.6081959020489756
30150.999999999927,0.6071964017991005
30233.99999999998,0.6061969015492255
30308.999999999978,0.6051974012993504
30562.99999999998,0.6041979010494753
30703.99999999998,0.6031984007996002
30824.,0.6021989005497251
30834.999999999956,0.6011994002998501
31022.999999999993,0.600199900049975
31122.99999999998,0.5992003998001
31182.99999999997,0.5982008995502248
31500.999999999975,0.5972013993003498
31512.999999999985,0.5962018990504747
31757.99999999995,0.5952023988005997
32393.999999999956,0.5942028985507246
32407.00000000001,0.5932033983008496
32427.99999999996,0.5922038980509745
32439.999999999938,0.5912043978010995
32458.99999999997,0.5902048975512244
32583.99999999996,0.5892053973013494
32761.000000000007,0.5882058970514743
33054.99999999993,0.5872063968015993
33243.99999999998,0.5862068965517242
33297.99999999994,0.5852073963018491
33322.99999999994,0.5842078960519742
33431.99999999994,0.583208395802099
33506.999999999985,0.5822088955522239
33673.99999999995,0.5812093953023489
33708.999999999935,0.5802098950524738
33867.999999999985,0.5792103948025987
33969.00000000001,0.5782108945527237
34095.99999999995,0.5772113943028485
34212.000000000015,0.5762118940529736
34239.,0.5752123938030984
34520.99999999998,0.5742128935532234
34532.99999999997,0.5732133933033483
34714.99999999995,0.5722138930534734
34862.,0.5712143928035982
34912.99999999996,0.5702148925537233
34919.99999999999,0.5692153923038481
34988.99999999996,0.568215892053973
34996.999999999956,0.567216391804098
35005.00000000002,0.5662168915542231
35042.99999999992,0.5652173913043479
35071.999999999956,0.5642178910544728
35258.99999999996,0.5632183908045978
35286.99999999996,0.5622188905547226
35346.99999999998,0.5612193903048476
35466.,0.5602198900549725
35949.00000000001,0.5592203898050975
36087.99999999998,0.5582208895552224
36105.99999999998,0.5572213893053473
36444.999999999956,0.5562218890554722
36459.99999999993,0.5552223888055972
36476.999999999985,0.5542228885557221
36513.999999999956,0.553223388305847
36754.999999999985,0.5522238880559721
36784.999999999956,0.551224387806097
37263.99999999995,0.5502248875562219
37651.99999999992,0.5492253873063468
37687.999999999956,0.5482258870564719
37745.99999999998,0.5472263868065967
37824.00000000001,0.5462268865567218
37836.99999999994,0.5452273863068468
37876.99999999994,0.5442278860569716
38069.99999999995,0.5432283858070965
38097.99999999997,0.5422288855572215
38455.99999999997,0.5412293853073463
38502.999999999956,0.5402298850574713
38626.99999999999,0.5392303848075962
38769.999999999985,0.5382308845577212
39063.99999999997,0.5372313843078461
39593.99999999996,0.536231884057971
39601.999999999985,0.5352323838080959
39860.999999999985,0.5342328835582209
40017.99999999998,0.5332333833083458
40141.99999999992,0.5322338830584707
40207.99999999993,0.5312343828085957
40300.99999999993,0.5302348825587206
40589.99999999997,0.5292353823088456
40824.99999999994,0.5282358820589705
41277.99999999996,0.5272363818090955
41278.99999999995,0.5262368815592204
41296.00000000002,0.5252373813093454
41433.00000000001,0.5242378810594703
41704.999999999935,0.5232383808095953
41710.,0.5222388805597202
41730.999999999956,0.5212393803098451
41795.99999999997,0.52023988005997
41910.,0.519240379810095
42496.99999999999,0.5182408795602199
42524.999999999905,0.5172413793103449
42595.99999999996,0.5162418790604697
42760.999999999956,0.5152423788105946
42795.99999999994,0.5142428785607196
42862.99999999988,0.5132433783108445
42910.00000000001,0.5122438780609695
43149.99999999992,0.5112443778110944
43260.999999999985,0.5102448775612194
43439.99999999995,0.5092453773113443
43546.99999999997,0.5082458770614693
43547.9999999999,0.5072463768115942
43604.99999999996,0.5062468765617192
43780.99999999996,0.5052473763118441
43957.99999999992,0.5042478760619691
44257.99999999997,0.503248375812094
44307.999999999956,0.502248875562219
44765.99999999995,0.5012493753123439
44904.99999999994,0.5002498750624688
45067.999999999956,0.4992503748125937
45673.999999999956,0.4982508745627187
45806.999999999935,0.4972513743128436
46175.99999999997,0.4962518740629686
46200.999999999935,0.4952523738130935
46569.99999999989,0.49425287356321845
47287.999999999905,0.4932533733133433
47408.99999999991,0.4922538730634683
47680.00000000003,0.49125437281359324
47987.999999999956,0.49025487256371814
48093.99999999995,0.4892553723138431
48128.99999999995,0.4882558720639681
48491.99999999998,0.487256371814093
48602.,0.48625687156421793
48694.99999999997,0.4852573713143429
48808.99999999989,0.4842578710644678
49556.99999999999,0.4832583708145928
49638.99999999997,0.48225887056471767
49752.99999999996,0.4812593703148426
49977.00000000001,0.48025987006496756
50001.99999999995,0.4792603698150925
50101.99999999998,0.4782608695652174
50604.,0.47726136931534235
50866.999999999905,0.47626186906546736
51080.99999999996,0.4752623688155923
51435.000000000015,0.4742628685657172
51641.99999999996,0.4732633683158422
51673.99999999998,0.47226386806596704
51910.99999999993,0.471264367816092
52088.99999999987,0.47026486756621694
52213.99999999987,0.46926536731634183
52346.9999999999,0.4682658670664668
52394.99999999995,0.4672663668165917
52510.999999999905,0.4662668665667167
52553.99999999999,0.4652673663168417
52989.999999999956,0.46426786606696663
53184.99999999992,0.4632683658170916
53272.999999999985,0.4622688655672164
53366.99999999994,0.46126936531734136
53511.999999999956,0.4602698650674663
53590.999999999905,0.4592703648175912
54232.99999999989,0.4582708645677162
54277.99999999989,0.4572713643178411
54666.999999999985,0.45627186406796605
54931.99999999995,0.45527236381809105
55180.00000000001,0.454272863568216
55394.99999999996,0.4532733633183409
55679.99999999989,0.4522738630684658
55696.000000000044,0.4512743628185907
56005.00000000004,0.45027486256871563
56870.99999999989,0.4492753623188406
56875.999999999956,0.4482758620689655
56970.,0.44727636181909053
57205.99999999996,0.4462768615692155
57560.99999999997,0.4452773613193404
57726.99999999993,0.4442778610694653
57823.99999999993,0.44327836081959027
58087.999999999905,0.4422788605697152
58143.999999999876,0.4412793603198401
58258.99999999993,0.440279860069965
58311.999999999956,0.43928035982009
58363.999999999935,0.4382808595702149
58706.999999999905,0.43728135932033985
58738.999999999854,0.43628185907046485
59032.99999999993,0.4352823588205898
59092.999999999956,0.43428285857071475
59849.99999999991,0.4332833583208397
59852.99999999991,0.43228385807096464
59858.999999999876,0.4312843578210895
59876.99999999993,0.43028485757121443
60095.99999999993,0.4292853573213393
60191.99999999987,0.42828585707146427
60888.999999999905,0.4272863568215893
60922.99999999997,0.42628685657171417
60925.99999999984,0.4252873563218391
60974.999999999854,0.42428785607196406
61240.99999999995,0.423288355822089
61402.99999999995,0.422288855572214
61450.999999999876,0.4212893553223388
61525.99999999991,0.42028985507246375
61744.99999999999,0.41929035482258875
63113.99999999988,0.4182908545727137
63289.99999999998,0.41729135432283865
63411.99999999994,0.4162918540729636
63629.999999999876,0.41529235382308854
63915.99999999987,0.4142928535732135
64096.99999999984,0.41329335332333844
64521.99999999994,0.4122938530734634
64640.99999999992,0.41129435282358817
64765.99999999986,0.4102948525737132
65255.999999999854,0.40929535232383807
65530.99999999996,0.4082958520739631
65677.99999999993,0.407296351824088
66699.00000000003,0.4062968515742129
67060.99999999991,0.40529735132433786
67431.99999999993,0.40429785107446287
67896.99999999984,0.40329835082458776
68018.99999999996,0.4022988505747127
68469.99999999985,0.4012993503248377
68539.9999999999,0.4002998500749625
69063.99999999987,0.39930034982508744
69548.99999999984,0.3983008495752124
69606.99999999981,0.3973013493253374
69623.99999999994,0.3963018490754623
69813.00000000003,0.3953023488255873
70096.99999999987,0.39430284857571224
71061.00000000001,0.3933033483258372
71194.99999999994,0.39230384807596214
71720.99999999994,0.3913043478260871
71937.00000000003,0.3903048475762119
72219.00000000003,0.38930534732633687
72234.99999999996,0.38830584707646176
72470.99999999987,0.38730634682658677
72550.99999999987,0.3863068465767117
72631.9999999999,0.38530734632683666
73277.99999999991,0.3843078460769616
73428.99999999983,0.38330834582708656
73808.00000000001,0.3823088455772115
73811.99999999991,0.3813093453273364
74179.99999999981,0.38030984507746124
74218.99999999988,0.3793103448275862
74266.00000000003,0.37831084457771114
74369.99999999996,0.37731134432783614
74934.99999999987,0.37631184407796103
75336.,0.37531234382808604
75373.00000000001,0.374312843578211
75589.99999999991,0.37331334332833593
75631.99999999985,0.3723138430784608
76148.99999999993,0.3713143428285858
76392.99999999991,0.37031484257871067
76701.9999999999,0.36931534232883556
76937.99999999985,0.3683158420789605
77503.99999999985,0.3673163418290855
77834.99999999983,0.36631684157921046
78284.99999999983,0.3653173413293354
78819.99999999987,0.36431784107946036
79110.99999999993,0.36331834082958525
79211.00000000001,0.36231884057971026
79392.9999999999,0.3613193403298352
79741.00000000004,0.36031984007996015
79862.00000000003,0.35932033983008493
80314.99999999978,0.35832083958020994
80826.99999999993,0.3573213393303349
81004.99999999999,0.35632183908045983
81444.9999999999,0.3553223388305847
82726.99999999987,0.3543228385807097
82911.9999999999,0.3533233383308347
82912.99999999997,0.35232383808095963
83521.99999999988,0.3513243378310845
83608.99999999997,0.3503248375812095
83708.9999999998,0.34932533733133436
83728.99999999988,0.3483258370814593
83859.99999999988,0.3473263368315842
83883.99999999991,0.3463268365817092
84077.99999999993,0.34532733633183416
84918.99999999984,0.3443278360819591
85094.99999999999,0.34332833583208405
85445.99999999993,0.34232883558220895
85766.00000000001,0.3413293353323339
86392.9999999999,0.34032983508245884
86943.99999999996,0.33933033483258374
87393.99999999993,0.3383308345827087
88106.99999999991,0.3373313343328336
88384.99999999985,0.3363318340829586
88630.99999999984,0.33533233383308353
89056.99999999999,0.3343328335832084
89230.99999999985,0.3333333333333334
89563.99999999985,0.3323338330834583
89984.99999999993,0.3313343328335833
90857.99999999983,0.33033483258370827
91408.99999999991,0.3293353323338331
91667.99999999978,0.32833583208395806
92212.99999999996,0.327336331834083
92572.00000000003,0.32633683158420795
93053.99999999984,0.3253373313343329
93126.99999999977,0.3243378310844578
93427.00000000001,0.3233383308345828
93510.00000000003,0.32233883058470775
94618.9999999999,0.3213393303348327
94944.99999999988,0.32033983008495764
95572.99999999987,0.3193403298350824
95833.9999999999,0.31834082958520743
96303.99999999993,0.3173413293353323
98084.99999999984,0.3163418290854573
98319.9999999998,0.3153423288355823
98421.99999999972,0.31434282858570717
98428.99999999997,0.3133433283358321
98923.99999999993,0.31234382808595706
99007.99999999978,0.311344327836082
99156.99999999991,0.3103448275862071
99753.00000000001,0.30934532733633197
99884.99999999987,0.30834582708645675
101032.99999999978,0.30734632683658175
103315.99999999999,0.30634682658670664
103663.99999999978,0.30534732633683165
104217.99999999985,0.3043478260869566
104530.99999999983,0.30334832583708154
105026.9999999999,0.3023488255872065
107097.9999999997,0.3013493253373314
109083.99999999997,0.30034982508745633
110302.99999999987,0.2993503248375813
110555.99999999984,0.2983508245877061
111981.99999999996,0.29735132433783107
112786.00000000006,0.296351824087956
113666.99999999977,0.295352323838081
113923.00000000006,0.29435282358820597
114101.99999999991,0.29335332333833086
114482.99999999977,0.29235382308845587
114745.99999999977,0.29135432283858076
115251.99999999996,0.29035482258870576
117137.9999999999,0.2893553223388307
117362.99999999994,0.28835582208895555
117667.99999999985,0.28735632183908044
118384.99999999972,0.28635682158920545
118887.99999999996,0.2853573213393304
120057.9999999998,0.2843578210894553
121575.99999999988,0.28335832083958024
121591.99999999994,0.28235882058970524
121891.99999999984,0.28135932033983013
122665.99999999968,0.2803598200899551
124280.99999999984,0.2793603198400801
125030.99999999996,0.27836081959020487
125722.99999999964,0.2773613193403298
125781.99999999984,0.2763618190904548
126101.99999999994,0.2753623188405797
126547.99999999975,0.2743628185907047
127666.99999999996,0.27336331834082966
127728.99999999997,0.2723638180909546
128236.99999999988,0.27136431784107956
129681.99999999974,0.27036481759120445
130207.99999999983,0.26936531734132946
130272.99999999975,0.2683658170914544
130824.9999999998,0.26736631684157924
131403.9999999998,0.26636681659170414
131892.99999999968,0.2653673163418291
132347.99999999968,0.26436781609195403
132622.99999999983,0.26336831584207904
132624.99999999974,0.262368815592204
132831.9999999997,0.26136931534232893
133152.9999999997,0.2603698150924539
133438.9999999999,0.2593703148425788
135513.99999999968,0.2583708145927037
135517.00000000003,0.25737131434282856
136740.,0.25637181409295356
137763.99999999985,0.2553723138430785
137781.99999999985,0.25437281359320346
138211.9999999997,0.25337331334332835
139145.99999999985,0.25237381309345336
139514.99999999985,0.2513743128435783
139541.9999999999,0.25037481259370326
140140.99999999997,0.24937531234382818
141444.99999999974,0.2483758120939531
141928.99999999997,0.2473763118440779
142050.99999999983,0.24637681159420294
142565.99999999983,0.24537731134432786
143792.9999999998,0.24437781109445283
144315.99999999985,0.24337831084457778
145190.99999999997,0.24237881059470273
145668.99999999997,0.2413793103448277
146933.,0.2403798100949526
147712.99999999985,0.23938030984507752
148410.99999999977,0.23838080959520253
148601.9999999998,0.23738130934532733
149291.99999999985,0.23638180909545226
150397.9999999999,0.23538230884557726
151985.99999999985,0.2343828085957022
152547.99999999985,0.23338330834582713
154540.99999999983,0.23238380809595205
154959.9999999998,0.231384307846077
155176.99999999968,0.23038480759620197
155788.0000000001,0.2293853073463269
158770.9999999999,0.22838580709645187
160116.99999999965,0.22738630684657682
161777.99999999968,0.22638680659670163
162101.99999999977,0.2253873063468266
165117.99999999997,0.22438780609695155
165878.9999999997,0.22338830584707647
166504.99999999974,0.22238880559720148
166688.9999999997,0.22138930534732637
166740.99999999985,0.22038980509745137
168862.99999999988,0.2193903048475763
169049.99999999983,0.21839080459770124
169887.9999999999,0.2173913043478262
174328.99999999983,0.21639180409795103
174957.99999999988,0.21539230384807598
175216.9999999999,0.21439280359820095
177225.00000000006,0.21339330334832587
178005.9999999996,0.21239380309845085
178505.9999999998,0.21139430284857574
180281.99999999997,0.21039480259870075
180993.9999999998,0.20939530234882567
181055.99999999953,0.2083958020989506
181882.9999999998,0.20739630184907556
182470.99999999994,0.2063968015992004
191951.99999999988,0.20539730134932532
193600.99999999994,0.2043978010994503
197293.99999999948,0.20339830084957525
199344.9999999997,0.20239880059970022
200830.9999999997,0.20139930034982514
201677.9999999998,0.20039980009995012
201742.99999999997,0.19940029985007504
202480.9999999997,0.1984007996002
203197.99999999988,0.19740129935032494
204691.9999999998,0.19640179910044978
205517.00000000006,0.19540229885057472
206466.99999999948,0.1944027986006997
206933.99999999974,0.1934032983508246
208069.99999999983,0.19240379810094954
209000.99999999977,0.19140429785107452
211207.9999999998,0.1904047976011995
215012.,0.18940529735132441
217508.99999999956,0.1884057971014494
217908.9999999999,0.1874062968515743
217986.9999999997,0.18640679660169923
218393.99999999965,0.18540729635182407
219439.99999999994,0.18440779610194905
220415.99999999945,0.183408295852074
221303.99999999962,0.18240879560219891
222729.99999999956,0.1814092953523239
223366.99999999997,0.18040979510244887
223749.99999999997,0.1794102948525738
224005.00000000006,0.17841079460269874
224447.99999999942,0.17741129435282368
228583.9999999995,0.1764117941029486
230700.99999999945,0.17541229385307347
232444.99999999962,0.1744127936031984
236644.00000000006,0.17341329335332337
241232.99999999942,0.1724137931034483
250359.00000000006,0.17141429285357324
251087.9999999996,0.1704147926036982
252697.99999999997,0.1694152923538232
252881.99999999942,0.1684157921039481
253466.9999999997,0.16741629185407308
254129.99999999962,0.166416791604198
257522.9999999996,0.16541729135432284
263054.,0.1644177911044478
267593.99999999953,0.16341829085457274
268001.9999999996,0.16241879060469772
271489.9999999999,0.16141929035482266
276243.9999999996,0.16041979010494758
276727.9999999995,0.15942028985507253
283656.99999999965,0.1584207896051975
284494.9999999996,0.15742128935532243
288551.9999999996,0.15642178910544738
297167.9999999998,0.15542228885557222
301020.9999999993,0.15442278860569716
303093.99999999924,0.1534232883558221
304157.9999999994,0.1524237881059471
309277.99999999924,0.151424287856072
314832.9999999993,0.15042478760619693
315936.99999999977,0.14942528735632193
317862.9999999998,0.14842578710644685
321765.99999999965,0.14742628685657183
336878.9999999997,0.14642678660669672
342664.9999999996,0.14542728635682167
343487.,0.14442778610694654
345037.9999999994,0.14342828585707149
346691.99999999994,0.14242878560719643
349568.99999999953,0.14142928535732135
352673.9999999996,0.14042978510744633
357089.99999999924,0.13943028485757128
358325.9999999996,0.1384307846076962
361016.9999999996,0.13743128435782118
361506.9999999996,0.13643178410794612
361975.99999999936,0.13543228385807107
364933.99999999907,0.1344327836081959
370676.9999999998,0.1334332833583209
373532.9999999997,0.13243378310844578
377737.9999999996,0.13143428285857076
380846.99999999907,0.1304347826086957
384879.9999999999,0.1294352823588206
390851.99999999895,0.12843578210894557
401762.99999999936,0.12743628185907055
408726.99999999907,0.12643678160919553
414607.9999999992,0.12543728135932042
414684.9999999995,0.12443778110944527
416944.99999999907,0.12343828085957023
420589.99999999953,0.12243878060969518
430111.9999999992,0.12143928035982013
433803.,0.12043978010994508
434137.9999999993,0.11944027986007004
435359.99999999936,0.11844077961019496
441342.99999999907,0.11744127936031992
454151.,0.11644177911044487
456064.00000000006,0.1154422788605698
459489.9999999998,0.11444277861069467
459834.999999999,0.11344327836081959
461699.9999999989,0.11244377811094455
468215.9999999993,0.11144427786106949
471768.9999999987,0.11044477761119444
473929.99999999994,0.10944527736131937
483172.99999999953,0.10844577711144432
483501.99999999895,0.10744627686156931
489902.99999999936,0.1064467766116942
502288.9999999991,0.10544727636181918
506708.99999999884,0.10444777611194406
517747.9999999995,0.10344827586206895
518900.9999999996,0.1024487756121939
526524.9999999993,0.10144927536231886
532587.9999999999,0.1004497751124438
533107.999999999,0.09945027486256877
539127.999999999,0.09845077461269372
551910.0000000001,0.09745127436281868
564746.9999999999,0.09645177411294358
575285.9999999988,0.09545227386306857
593571.9999999994,0.0944527736131935
594871.9999999995,0.09345327336331832
607029.999999999,0.09245377311344329
677962.9999999998,0.09145427286356825
678575.9999999992,0.09045477261369322
682873.999999998,0.08945527236381814
683752.9999999993,0.08845577211394309
695718.9999999997,0.08745627186406803
705054.9999999984,0.08645677161419298
705189.9999999981,0.08545727136431795
705207.9999999987,0.08445777111444286
723117.999999999,0.08345827086456774
732653.9999999995,0.08245877061469267
734979.9999999987,0.08145927036481762
758295.9999999985,0.08045977011494256
770822.9999999997,0.07946026986506753
773870.999999999,0.07846076961519247
774655.999999999,0.07746126936531741
803947.9999999987,0.07646176911544235
839205.9999999991,0.07546226886556733
884823.9999999986,0.07446276861569225
935042.9999999979,0.0734632683658171
956978.9999999988,0.07246376811594203
959616.9999999999,0.071464267866067
963961.9999999993,0.07046476761619191
973331.9999999983,0.06946526736631688
979224.999999999,0.06846576711644185
989325.999999998,0.06746626686656676
999831.9999999999,0.06646676661669174
1.0172929999999979e6,0.06546726636681667
1.0344949999999988e6,0.06446776611694162
1.034644999999998e6,0.06346826586706644
1.038491999999999e6,0.062468765617191425
1.0572460000000002e6,0.061469265367316374
1.1186049999999984e6,0.06046976511744132
1.1595389999999995e6,0.059470264867566236
1.1644869999999998e6,0.058470764617691205
1.1835409999999984e6,0.057471264367816154
1.2229249999999974e6,0.056471764117941074
1.3559359999999988e6,0.05547226386806606
1.4110299999999958e6,0.05447276361819099
1.462495999999999e6,0.05347326336831592
1.5839880000000007e6,0.05247376311844079
1.6134859999999986e6,0.05147426286856573
1.6891359999999984e6,0.050474762618690674
1.6932919999999986e6,0.04947526236881563
1.7127949999999981e6,0.04847576211894056
1.8646009999999963e6,0.04747626186906551
1.9551009999999981e6,0.046476761619190475
1.9624419999999993e6,0.04547726136931543
2.0769929999999986e6,0.04447776111944036
2.1475059999999986e6,0.04347826086956531
2.3535509999999963e6,0.04247876061969013
2.381511999999994e6,0.041479260369815106
2.526855999999994e6,0.04047976011994004
2.5882009999999986e6,0.039480259870064996
2.5884889999999953e6,0.03848075962018995
2.6331739999999963e6,0.03748125937031489
2.636449999999998e6,0.03648175912043984
2.808728e6,0.035482258870564796
2.868022999999992e6,0.034482758620689745
3.240716e6,0.033483258370814686
3.2509399999999907e6,0.03248375812093951
3.272611999999996e6,0.03148425787106447
3.2820739999999967e6,0.03048475762118942
3.5691279999999986e6,0.02948525737131437
3.6735509999999967e6,0.028485757121439307
4.092603999999994e6,0.027486256871564255
4.4172349999999935e6,0.02648675662168921
4.668184999999996e6,0.02548725637181416
5.49641399999999e6,0.024487756121939097
5.545694999999997e6,0.02348825587206406
5.830638999999982e6,0.02248875562218889
5.949897999999985e6,0.02148925537231384
6.069657999999996e6,0.020489755122438794
6.097236999999991e6,0.019490254872563728
6.892502999999983e6,0.018490754622688687
7.871886000000002e6,0.017491254372813635
8.399976999999994e6,0.016491754122938577
8.560463999999985e6,0.015492253873063534
1.1832132999999981e7,0.014492753623188468
1.2606568000000004e7,0.013493253373313424
1.3014121999999998e7,0.01249375312343837
1.3377634999999981e7,0.011494252873563215
1.3805747999999966e7,0.010494752623688154
1.689549899999996e7,0.009495252373813103
2.3702814999999996e7,0.008495752123938053
2.4198262999999955e7,0.007496251874063003
2.504015599999995e7,0.00649675162418795
3.734850599999992e7,0.005497251374312894
